Probabilistic ODE Solvers with Runge-Kutta Means

Runge-Kutta methods are the classic family of solvers for ordinary differential equations (ODEs), and the basis for the state of the art. Like most numerical methods, they return point estimates. We construct a family of probabilistic numerical methods that instead return a Gauss-Markov process defining a probability distribution over the ODE solution. In contrast to prior work, we construct this family such that posterior means match the outputs of the Runge-Kutta family exactly, thus inheriting their proven good properties. Remaining degrees of freedom not identified by the match to Runge-Kutta are chosen such that the posterior probability measure fits the observed structure of the ODE. Our results shed light on the structure of Runge-Kutta solvers from a new direction, provide a richer, probabilistic output, have low computational cost, and raise new research questions.

==> figures/2nd-order-continuation-1.tsv <==
1	0.1	
1	1	


==> figures/2nd-order-continuation-10.tsv <==
0	1	
0.0201005025125628	0.990000252518876	
0.0402010050251256	0.980101512588066	
0.0603015075376884	0.97030378020757	
0.0804020100502513	0.960607055377389	
0.100502512562814	0.951011338097523	
0.120603015075377	0.941516628367971	
0.14070351758794	0.932122926188733	
0.160804020100503	0.922830231559809	
0.180904522613065	0.9136385444812	
0.201005025125628	0.904547864952905	
0.221105527638191	0.895558192974925	
0.241206030150754	0.886669528547259	
0.261306532663317	0.877881871669907	
0.281407035175879	0.86919522234287	
0.301507537688442	0.860609580566147	
0.321608040201005	0.852124946339739	
0.341708542713568	0.843741319663645	
0.361809045226131	0.835458700537865	
0.381909547738693	0.8272770889624	
0.402010050251256	0.819196484937249	
0.422110552763819	0.811216888462413	
0.442211055276382	0.80333829953789	
0.462311557788945	0.795560718163683	
0.482412060301508	0.787884144339789	
0.50251256281407	0.78030857806621	
0.522613065326633	0.772834019342946	
0.542713567839196	0.765460468169996	
0.562814070351759	0.75818792454736	
0.582914572864322	0.751016388475038	
0.603015075376884	0.743945859953032	
0.623115577889447	0.736976338981339	
0.64321608040201	0.730107825559961	
0.663316582914573	0.723340319688897	
0.683417085427136	0.716673821368147	
0.703517587939699	0.710108330597712	
0.723618090452261	0.703643847377591	
0.743718592964824	0.697280371707785	
0.763819095477387	0.691017903588293	
0.78391959798995	0.684856443019116	
0.804020100502513	0.678795990000252	
0.824120603015075	0.672836544531704	
0.844221105527638	0.666978106613469	
0.864321608040201	0.661220676245549	
0.884422110552764	0.655564253427944	
0.904522613065327	0.650008838160653	
0.924623115577889	0.644554430443676	
0.944723618090452	0.639201030277013	
0.964824120603015	0.633948637660665	
0.984924623115578	0.628797252594631	
1.00502512562814	0.623746875078912	
1.0251256281407	0.618797505113507	
1.04522613065327	0.613949142698417	
1.06532663316583	0.609201787833641	
1.08542713567839	0.604555440519179	
1.10552763819095	0.600010100755031	
1.12562814070352	0.595565768541198	
1.14572864321608	0.59122244387768	
1.16582914572864	0.586980126764476	
1.18592964824121	0.582838817201586	
1.20603015075377	0.57879851518901	
1.22613065326633	0.574859220726749	
1.24623115577889	0.571020933814803	
1.26633165829146	0.56728365445317	
1.28643216080402	0.563647382641852	
1.30653266331658	0.560112118380849	
1.32663316582915	0.55667786167016	
1.34673366834171	0.553344612509785	
1.36683417085427	0.550112370899725	
1.38693467336683	0.546981136839979	
1.4070351758794	0.543950910330547	
1.42713567839196	0.54102169137143	
1.44723618090452	0.538193479962627	
1.46733668341709	0.535466276104139	
1.48743718592965	0.532840079795965	
1.50753768844221	0.530314891038105	
1.52763819095477	0.52789070983056	
1.54773869346734	0.525567536173329	
1.5678391959799	0.523345370066413	
1.58793969849246	0.52122421150981	
1.60804020100503	0.519204060503523	
1.62814070351759	0.517284917047549	
1.64824120603015	0.51546678114189	
1.66834170854271	0.513749652786546	
1.68844221105528	0.512133531981516	
1.70854271356784	0.5106184187268	
1.7286432160804	0.509204313022398	
1.74874371859296	0.507891214868311	
1.76884422110553	0.506679124264539	
1.78894472361809	0.505568041211081	
1.80904522613065	0.504557965707937	
1.82914572864322	0.503648897755107	
1.84924623115578	0.502840837352592	
1.86934673366834	0.502133784500391	
1.8894472361809	0.501527739198505	
1.90954773869347	0.501022701446933	
1.92964824120603	0.500618671245675	
1.94974874371859	0.500315648594732	
1.96984924623116	0.500113633494104	
1.98994974874372	0.500012625943789	
2.01005025125628	0.50001262594379	
2.03015075376884	0.500113633494104	
2.05025125628141	0.500315648594732	
2.07035175879397	0.500618671245676	
2.09045226130653	0.501022701446933	
2.1105527638191	0.501527739198505	
2.13065326633166	0.502133784500391	
2.15075376884422	0.502840837352592	
2.17085427135678	0.503648897755107	
2.19095477386935	0.504557965707937	
2.21105527638191	0.505568041211081	
2.23115577889447	0.506679124264539	
2.25125628140704	0.507891214868311	
2.2713567839196	0.509204313022398	
2.29145728643216	0.5106184187268	
2.31155778894472	0.512133531981516	
2.33165829145729	0.513749652786545	
2.35175879396985	0.51546678114189	
2.37185929648241	0.517284917047549	
2.39195979899498	0.519204060503522	
2.41206030150754	0.52122421150981	
2.4321608040201	0.523345370066412	
2.45226130653266	0.525567536173329	
2.47236180904523	0.52789070983056	
2.49246231155779	0.530314891038105	
2.51256281407035	0.532840079795965	
2.53266331658291	0.535466276104139	
2.55276381909548	0.538193479962627	
2.57286432160804	0.54102169137143	
2.5929648241206	0.543950910330547	
2.61306532663317	0.546981136839979	
2.63316582914573	0.550112370899725	
2.65326633165829	0.553344612509785	
2.67336683417085	0.55667786167016	
2.69346733668342	0.560112118380849	
2.71356783919598	0.563647382641852	
2.73366834170854	0.567283654453171	
2.75376884422111	0.571020933814803	
2.77386934673367	0.574859220726749	
2.79396984924623	0.57879851518901	
2.81407035175879	0.582838817201586	
2.83417085427136	0.586980126764475	
2.85427135678392	0.59122244387768	
2.87437185929648	0.595565768541199	
2.89447236180905	0.600010100755032	
2.91457286432161	0.604555440519178	
2.93467336683417	0.609201787833641	
2.95477386934673	0.613949142698417	
2.9748743718593	0.618797505113507	
2.99497487437186	0.623746875078912	
3.01507537688442	0.628797252594632	
3.03517587939698	0.633948637660665	
3.05527638190955	0.639201030277013	
3.07537688442211	0.644554430443676	
3.09547738693467	0.650008838160653	
3.11557788944724	0.655564253427944	
3.1356783919598	0.661220676245549	
3.15577889447236	0.666978106613469	
3.17587939698492	0.672836544531703	
3.19597989949749	0.678795990000252	
3.21608040201005	0.684856443019116	
3.23618090452261	0.691017903588294	
3.25628140703518	0.697280371707786	
3.27638190954774	0.703643847377592	
3.2964824120603	0.710108330597711	
3.31658291457286	0.716673821368148	
3.33668341708543	0.723340319688896	
3.35678391959799	0.73010782555996	
3.37688442211055	0.736976338981338	
3.39698492462312	0.743945859953032	
3.41708542713568	0.751016388475039	
3.43718592964824	0.758187924547359	
3.4572864321608	0.765460468169995	
3.47738693467337	0.772834019342945	
3.49748743718593	0.780308578066211	
3.51758793969849	0.78788414433979	
3.53768844221106	0.795560718163683	
3.55778894472362	0.803338299537891	
3.57788944723618	0.811216888462413	
3.59798994974874	0.819196484937249	
3.61809045226131	0.827277088962401	
3.63819095477387	0.835458700537865	
3.65829145728643	0.843741319663645	
3.67839195979899	0.852124946339739	
3.69849246231156	0.860609580566147	
3.71859296482412	0.86919522234287	
3.73869346733668	0.877881871669907	
3.75879396984925	0.88666952854726	
3.77889447236181	0.895558192974925	
3.79899497487437	0.904547864952905	
3.81909547738693	0.913638544481199	
3.8391959798995	0.92283023155981	
3.85929648241206	0.932122926188732	
3.87939698492462	0.94151662836797	
3.89949748743719	0.951011338097523	
3.91959798994975	0.96060705537739	
3.93969849246231	0.97030378020757	
3.95979899497487	0.980101512588066	
3.97989949748744	0.990000252518875	
4	1	


==> figures/2nd-order-continuation-11.tsv <==
0	1	
0.0201005025125628	0.99004032860693	
0.0402010050251256	0.980257179559922	
0.0603015075376884	0.970643603930156	
0.0804020100502513	0.961192663516779	
0.100502512562814	0.951897432598621	
0.120603015075377	0.942751000038091	
0.14070351758794	0.933746471822051	
0.160804020100503	0.924876974148379	
0.180904522613065	0.916135657198686	
0.201005025125628	0.907515699780105	
0.221105527638191	0.899010315076328	
0.241206030150754	0.890612757826046	
0.261306532663317	0.882316333354198	
0.281407035175879	0.874114409030438	
0.301507537688442	0.866000428938539	
0.321608040201005	0.857967932837879	
0.341708542713568	0.85001058092574	
0.361809045226131	0.842122186531719	
0.381909547738693	0.834296759793506	
0.402010050251256	0.826528566734591	
0.422110552763819	0.818812210239813	
0.442211055276382	0.811142742604823	
0.462311557788945	0.803515824263428	
0.482412060301508	0.795927950998261	
0.50251256281407	0.788376784004805	
0.522613065326633	0.780861543436231	
0.542713567839196	0.773382906712656	
0.562814070351759	0.765942990326131	
0.582914572864322	0.758545922347426	
0.603015075376884	0.751198750929469	
0.623115577889447	0.743912814248734	
0.64321608040201	0.736705757204613	
0.663316582914573	0.729604300781108	
0.683417085427136	0.722647415903349	
0.703517587939699	0.715888251934163	
0.723618090452261	0.709391005703454	
0.743718592964824	0.703218627550858	
0.763819095477387	0.697414328621786	
0.78391959798995	0.691990308023957	
0.804020100502513	0.686932924950683	
0.824120603015075	0.682216902910274	
0.844221105527638	0.677816711227684	
0.864321608040201	0.673711538753055	
0.884422110552764	0.669886067697413	
0.904522613065327	0.66632961858076	
0.924623115577889	0.663035000914964	
0.944723618090452	0.659997529263548	
0.964824120603015	0.657214287972068	
0.984924623115578	0.654683609787545	
1.00502512562814	0.6524047129433	
1.0251256281407	0.650377449200253	
1.04522613065327	0.648602127981674	
1.06532663316583	0.647079392473344	
1.08542713567839	0.645810131358457	
1.10552763819095	0.644795415195089	
1.12562814070352	0.644036450015481	
1.14572864321608	0.643534543100112	
1.16582914572864	0.643291077460259	
1.18592964824121	0.643307492622373	
1.20603015075377	0.643585270024219	
1.22613065326633	0.644125921822492	
1.24623115577889	0.644930982249837	
1.26633165829146	0.646002000895485	
1.28643216080402	0.647340537450462	
1.30653266331658	0.64894815757735	
1.32663316582915	0.650826429650334	
1.34673366834171	0.652976922173731	
1.36683417085427	0.655401201733077	
1.38693467336683	0.658100831366871	
1.4070351758794	0.661077369272523	
1.42713567839196	0.664332367779245	
1.44723618090452	0.667867372535196	
1.46733668341709	0.671683921867344	
1.48743718592965	0.675783546281142	
1.50753768844221	0.680167768073741	
1.52763819095477	0.684838101039723	
1.54773869346734	0.689796050252398	
1.5678391959799	0.695043111906962	
1.58793969849246	0.700580773214379	
1.60804020100503	0.706410512336898	
1.62814070351759	0.712533798357762	
1.64824120603015	0.718952091279004	
1.66834170854271	0.725666842042282	
1.68844221105528	0.73267949256859	
1.70854271356784	0.739991475813397	
1.7286432160804	0.747604215834338	
1.74874371859296	0.755519127869071	
1.76884422110553	0.763737618421307	
1.78894472361809	0.772261085353355	
1.80904522613065	0.781090917983775	
1.82914572864322	0.790228497188978	
1.84924623115578	0.799675195507815	
1.86934673366834	0.809432377248298	
1.8894472361809	0.819501398595796	
1.90954773869347	0.829883607722131	
1.92964824120603	0.840580344895062	
1.94974874371859	0.851592942587797	
1.96984924623116	0.862922725588164	
1.98994974874372	0.874571011107176	
2.01005025125628	0.886539108886761	
2.03015075376884	0.898828321306458	
2.05025125628141	0.911439943488929	
2.07035175879397	0.924375263404162	
2.09045226130653	0.937635561972255	
2.1105527638191	0.951222113164707	
2.13065326633166	0.965136184104154	
2.15075376884422	0.979379035162497	
2.17085427135678	0.993951920057389	
2.19095477386935	1.00885608594707	
2.21105527638191	1.0240927735235	
2.23115577889447	1.03966321710385	
2.25125628140704	1.05556864472026	
2.2713567839196	1.07181027820798	
2.29145728643216	1.08838933329177	
2.31155778894472	1.10530701967072	
2.33165829145729	1.12256454110139	
2.35175879396985	1.14016309547938	
2.37185929648241	1.15810387491925	
2.39195979899498	1.17638806583294	
2.41206030150754	1.19501684900659	
2.4321608040201	1.2139913996759	
2.45226130653266	1.2333128876	
2.47236180904523	1.25298247713378	
2.49246231155779	1.27300132729894	
2.51256281407035	1.29337059185353	
2.53266331658291	1.31409141936013	
2.55276381909548	1.33516495325276	
2.57286432160804	1.35659233190241	
2.5929648241206	1.37837468868133	
2.61306532663317	1.40051315202604	
2.63316582914573	1.42300884549913	
2.65326633165829	1.44586288784988	
2.67336683417085	1.46907639307367	
2.69346733668342	1.49265047047029	
2.71356783919598	1.51658622470112	
2.73366834170854	1.54088475584521	
2.75376884422111	1.56554715945431	
2.77386934673367	1.59057452660686	
2.79396984924623	1.61596794396097	
2.81407035175879	1.64172849380638	
2.83417085427136	1.66785725411551	
2.85427135678392	1.69435529859351	
2.87437185929648	1.72122369672743	
2.89447236180905	1.74846351383447	
2.91457286432161	1.77607581110933	
2.93467336683417	1.80406164567074	
2.95477386934673	1.83242207060718	
2.9748743718593	1.86115813502165	
2.99497487437186	1.89027088407583	
3.01507537688442	1.91976135903327	
3.03517587939698	1.94963059730198	
3.05527638190955	1.97987963247617	
3.07537688442211	2.01050949437727	
3.09547738693467	2.04152120909433	
3.11557788944724	2.07291579902359	
3.1356783919598	2.10469428290748	
3.15577889447236	2.13685767587293	
3.17587939698492	2.16940698946897	
3.19597989949749	2.2023432317038	
3.21608040201005	2.23566740708113	
3.23618090452261	2.26938051663603	
3.25628140703518	2.30348355797009	
3.27638190954774	2.33797752528604	
3.2964824120603	2.37286340942183	
3.31658291457286	2.4081421978841	
3.33668341708543	2.44381487488114	
3.35678391959799	2.47988242135535	
3.37688442211055	2.51634581501513	
3.39698492462312	2.55320603036627	
3.41708542713568	2.59046403874286	
3.43718592964824	2.62812080833773	
3.4572864321608	2.6661773042324	
3.47738693467337	2.70463448842651	
3.49748743718593	2.74349331986692	
3.51758793969849	2.78275475447622	
3.53768844221106	2.82241974518092	
3.55778894472362	2.86248924193913	
3.57788944723618	2.9029641917679	
3.59798994974874	2.94384553877005	
3.61809045226131	2.98513422416072	
3.63819095477387	3.02683118629339	
3.65829145728643	3.06893736068565	
3.67839195979899	3.11145368004449	
3.69849246231156	3.15438107429127	
3.71859296482412	3.19772047058631	
3.73869346733668	3.24147279335315	
3.75879396984925	3.28563896430239	
3.77889447236181	3.33021990245531	
3.79899497487437	3.37521652416703	
3.81909547738693	3.42062974314941	
3.8391959798995	3.46646047049364	
3.85929648241206	3.51270961469244	
3.87939698492462	3.55937808166203	
3.89949748743719	3.60646677476378	
3.91959798994975	3.65397659482551	
3.93969849246231	3.70190844016253	
3.95979899497487	3.75026320659844	
3.97989949748744	3.79904178748558	
4	3.84824507372522	


==> figures/2nd-order-continuation-12.tsv <==
0	1	
0.0201005025125628	0.989960176430821	
0.0402010050251256	0.979945845616209	
0.0603015075376884	0.969963956484985	
0.0804020100502513	0.960021447238	
0.100502512562814	0.950125243596425	
0.120603015075377	0.94028225669785	
0.14070351758794	0.930499380555414	
0.160804020100503	0.920783488971239	
0.180904522613065	0.911141431763714	
0.201005025125628	0.901580030125705	
0.221105527638191	0.892106070873521	
0.241206030150754	0.882726299268472	
0.261306532663317	0.873447409985616	
0.281407035175879	0.864276035655302	
0.301507537688442	0.855218732193756	
0.321608040201005	0.846281959841598	
0.341708542713568	0.83747205840155	
0.361809045226131	0.828795214544011	
0.381909547738693	0.820257418131293	
0.402010050251256	0.811864403139907	
0.422110552763819	0.803621566685012	
0.442211055276382	0.795533856470958	
0.462311557788945	0.787605612063938	
0.482412060301508	0.779840337681318	
0.50251256281407	0.772240372127616	
0.522613065326633	0.764806495249661	
0.542713567839196	0.757538029627336	
0.562814070351759	0.750432858768588	
0.582914572864322	0.743486854602651	
0.603015075376884	0.736692968976594	
0.623115577889447	0.730039863713944	
0.64321608040201	0.723509893915309	
0.663316582914573	0.717076338596686	
0.683417085427136	0.710700226832945	
0.703517587939699	0.704328409261261	
0.723618090452261	0.697896689051729	
0.743718592964824	0.691342115864713	
0.763819095477387	0.6846214785548	
0.78391959798995	0.677722578014274	
0.804020100502513	0.670659055049822	
0.824120603015075	0.663456186153134	
0.844221105527638	0.656139501999254	
0.864321608040201	0.648729813738044	
0.884422110552764	0.641242439158474	
0.904522613065327	0.633688057740545	
0.924623115577889	0.626073859972387	
0.944723618090452	0.618404531290479	
0.964824120603015	0.610682987349262	
0.984924623115578	0.602910895401718	
1.00502512562814	0.595089037214524	
1.0251256281407	0.587217561026761	
1.04522613065327	0.579296157415159	
1.06532663316583	0.571324183193937	
1.08542713567839	0.563300749679901	
1.10552763819095	0.555224786314974	
1.12562814070352	0.547095087066916	
1.14572864321608	0.538910344655248	
1.16582914572864	0.530669176068692	
1.18592964824121	0.522370141780799	
1.20603015075377	0.514011760353802	
1.22613065326633	0.505592519631007	
1.24623115577889	0.497110885379768	
1.26633165829146	0.488565308010856	
1.28643216080402	0.479954227833243	
1.30653266331658	0.471276079184348	
1.32663316582915	0.462529293689986	
1.34673366834171	0.45371230284584	
1.36683417085427	0.444823540066373	
1.38693467336683	0.435861442313087	
1.4070351758794	0.426824451388572	
1.42713567839196	0.417711014963615	
1.44723618090452	0.408519587390059	
1.46733668341709	0.399248630340934	
1.48743718592965	0.389896613310788	
1.50753768844221	0.380462014002469	
1.52763819095477	0.370943318621396	
1.54773869346734	0.36133902209426	
1.5678391959799	0.351647628225863	
1.58793969849246	0.341867649805241	
1.60804020100503	0.331997608670147	
1.62814070351759	0.322036035737337	
1.64824120603015	0.311981471004776	
1.66834170854271	0.30183246353081	
1.68844221105528	0.291587571394441	
1.70854271356784	0.281245361640202	
1.7286432160804	0.270804410210459	
1.74874371859296	0.260263301867552	
1.76884422110553	0.24962063010777	
1.78894472361809	0.238874997068806	
1.80904522613065	0.228025013432099	
1.82914572864322	0.217069298321236	
1.84924623115578	0.206006479197369	
1.86934673366834	0.194835191752485	
1.8894472361809	0.183554079801214	
1.90954773869347	0.172161795171736	
1.92964824120603	0.160656997596289	
1.94974874371859	0.149038354601668	
1.96984924623116	0.137304541400044	
1.98994974874372	0.125454240780402	
2.01005025125628	0.113486143000818	
2.03015075376884	0.10139894568175	
2.05025125628141	0.0891913537005363	
2.07035175879397	0.0768620790871893	
2.09045226130653	0.0644098409216114	
2.1105527638191	0.0518333652323032	
2.13065326633166	0.0391313848966285	
2.15075376884422	0.0263026395426875	
2.17085427135678	0.0133458754528256	
2.19095477386935	0.000259845468806086	
2.21105527638191	-0.012956691101337	
2.23115577889447	-0.02630496857477	
2.25125628140704	-0.0397862149836408	
2.2713567839196	-0.0534016521631844	
2.29145728643216	-0.0671524958381686	
2.31155778894472	-0.0810399557076842	
2.33165829145729	-0.0950652355282975	
2.35175879396985	-0.109229533195598	
2.37185929648241	-0.123534040824152	
2.39195979899498	-0.137979944825891	
2.41206030150754	-0.152568425986966	
2.4321608040201	-0.167300659543079	
2.45226130653266	-0.182177815253339	
2.47236180904523	-0.19720105747266	
2.49246231155779	-0.212371545222733	
2.51256281407035	-0.227690432261598	
2.53266331658291	-0.243158867151851	
2.55276381909548	-0.258777993327504	
2.57286432160804	-0.274548949159552	
2.5929648241206	-0.29047286802024	
2.61306532663317	-0.306550878346086	
2.63316582914573	-0.322784103699685	
2.65326633165829	-0.339173662830312	
2.67336683417085	-0.355720669733351	
2.69346733668342	-0.372426233708594	
2.71356783919598	-0.389291459417417	
2.73366834170854	-0.40631744693887	
2.75376884422111	-0.423505291824706	
2.77386934673367	-0.440856085153364	
2.79396984924623	-0.458370913582947	
2.81407035175879	-0.476050859403204	
2.83417085427136	-0.493897000586554	
2.85427135678392	-0.511910410838149	
2.87437185929648	-0.530092159645037	
2.89447236180905	-0.548443312324407	
2.91457286432161	-0.566964930070969	
2.93467336683417	-0.585658070003462	
2.95477386934673	-0.604523785210343	
2.9748743718593	-0.623563124794637	
2.99497487437186	-0.642777133918002	
3.01507537688442	-0.662166853844008	
3.03517587939698	-0.681733321980653	
3.05527638190955	-0.701477571922141	
3.07537688442211	-0.72140063348992	
3.09547738693467	-0.741503532773022	
3.11557788944724	-0.761787292167698	
3.1356783919598	-0.782252930416385	
3.15577889447236	-0.802901462645993	
3.17587939698492	-0.823733900405567	
3.19597989949749	-0.844751251703294	
3.21608040201005	-0.865954521042902	
3.23618090452261	-0.887344709459447	
3.25628140703518	-0.908922814554521	
3.27638190954774	-0.930689830530861	
3.2964824120603	-0.952646748226408	
3.31658291457286	-0.9747945551478	
3.33668341708543	-0.997134235503345	
3.35678391959799	-1.01966677023543	
3.37688442211055	-1.04239313705246	
3.39698492462312	-1.06531431046021	
3.41708542713568	-1.08843126179278	
3.43718592964824	-1.11174495924301	
3.4572864321608	-1.13525636789241	
3.47738693467337	-1.15896644974062	
3.49748743718593	-1.1828761637345	
3.51758793969849	-1.20698646579664	
3.53768844221106	-1.23129830885355	
3.55778894472362	-1.25581264286335	
3.57788944723618	-1.28053041484307	
3.59798994974874	-1.30545256889555	
3.61809045226131	-1.33058004623592	
3.63819095477387	-1.35591378521766	
3.65829145728643	-1.38145472135836	
3.67839195979899	-1.40720378736501	
3.69849246231156	-1.43316191315898	
3.71859296482412	-1.45933002590057	
3.73869346733668	-1.48570905001333	
3.75879396984925	-1.51229990720787	
3.77889447236181	-1.53910351650546	
3.79899497487437	-1.56612079426122	
3.81909547738693	-1.59335265418701	
3.8391959798995	-1.62080000737402	
3.85929648241206	-1.64846376231497	
3.87939698492462	-1.67634482492609	
3.89949748743719	-1.70444409856874	
3.91959798994975	-1.73276248407073	
3.93969849246231	-1.76130087974739	
3.95979899497487	-1.79006018142231	
3.97989949748744	-1.81904128244783	
4	-1.84824507372522	


==> figures/2nd-order-continuation-13.tsv <==
0	1	
0.0201005025125628	0.99000774251277	
0.0402010050251256	0.980131399876499	
0.0603015075376884	0.970370754029749	
0.0804020100502513	0.960725441536795	
0.100502512562814	0.951194953587618	
0.120603015075377	0.94177863599791	
0.14070351758794	0.932475689209072	
0.160804020100503	0.923285168288214	
0.180904522613065	0.914205982928156	
0.201005025125628	0.905236897447425	
0.221105527638191	0.896376530790259	
0.241206030150754	0.887623356526607	
0.261306532663317	0.878975702852123	
0.281407035175879	0.870431752588173	
0.301507537688442	0.861989543181833	
0.321608040201005	0.853646966705886	
0.341708542713568	0.845401769858826	
0.361809045226131	0.837251553964854	
0.381909547738693	0.829193774973883	
0.402010050251256	0.821225743461533	
0.422110552763819	0.813344624629136	
0.442211055276382	0.805547438303729	
0.462311557788945	0.797831058938062	
0.482412060301508	0.790192215610594	
0.50251256281407	0.782627492029381	
0.522613065326633	0.775133352043058	
0.542713567839196	0.767706337027914	
0.562814070351759	0.76034321616761	
0.582914572864322	0.753040995796053	
0.603015075376884	0.745796919397391	
0.623115577889447	0.738608467606018	
0.64321608040201	0.731473358206567	
0.663316582914573	0.724389546133919	
0.683417085427136	0.717355223473194	
0.703517587939699	0.710368819459758	
0.723618090452261	0.703429000479219	
0.743718592964824	0.696534670067429	
0.763819095477387	0.689684968910482	
0.78391959798995	0.682879274844716	
0.804020100502513	0.676117202856712	
0.824120603015075	0.669398605083295	
0.844221105527638	0.662723570811531	
0.864321608040201	0.656092426478733	
0.884422110552764	0.649505735672453	
0.904522613065327	0.64296429913049	
0.924623115577889	0.636469154740882	
0.944723618090452	0.630021577541914	
0.964824120603015	0.623623079722112	
0.984924623115578	0.617275410620247	
1.00502512562814	0.610980556655635	
1.0251256281407	0.604740698115282	
1.04522613065327	0.598557968974081	
1.06532663316583	0.592434317777304	
1.08542713567839	0.586371501995053	
1.10552763819095	0.580371088022262	
1.12562814070352	0.574434451178696	
1.14572864321608	0.568562775708953	
1.16582914572864	0.562757054782457	
1.18592964824121	0.55701809049347	
1.20603015075377	0.551346493861081	
1.22613065326633	0.54574268482921	
1.24623115577889	0.54020689226661	
1.26633165829146	0.534739153966864	
1.28643216080402	0.529339316648386	
1.30653266331658	0.524007035954422	
1.32663316582915	0.518741776453049	
1.34673366834171	0.513542811637174	
1.36683417085427	0.508409223924537	
1.38693467336683	0.503339904657707	
1.4070351758794	0.498333554104085	
1.42713567839196	0.493388681455906	
1.44723618090452	0.488503604830231	
1.46733668341709	0.483676451268957	
1.48743718592965	0.478905156738808	
1.50753768844221	0.474187466406212	
1.52763819095477	0.469520982946551	
1.54773869346734	0.464903363113556	
1.5678391959799	0.460332404055278	
1.58793969849246	0.455806045434998	
1.60804020100503	0.451322369431231	
1.62814070351759	0.446879600737722	
1.64824120603015	0.442476106563446	
1.66834170854271	0.438110396632614	
1.68844221105528	0.433781123184661	
1.70854271356784	0.42948708097426	
1.7286432160804	0.425227207271313	
1.74874371859296	0.421000581860952	
1.76884422110553	0.416806427043541	
1.78894472361809	0.412644107634679	
1.80904522613065	0.408513130965191	
1.82914572864322	0.404413146881134	
1.84924623115578	0.400343947743804	
1.86934673366834	0.396305468429716	
1.8894472361809	0.392297786330626	
1.90954773869347	0.38832112135352	
1.92964824120603	0.384375835920608	
1.94974874371859	0.380462434969341	
1.96984924623116	0.376581565952397	
1.98994974874372	0.372734018837685	
2.01005025125628	0.36892072548796	
2.03015075376884	0.365142712511464	
2.05025125628141	0.361400958573084	
2.07035175879397	0.357696347244995	
2.09045226130653	0.354029666386268	
2.1105527638191	0.350401608142883	
2.13065326633166	0.346812768947709	
2.15075376884422	0.343263649520529	
2.17085427135678	0.339754654868019	
2.19095477386935	0.336286094283752	
2.21105527638191	0.33285818134821	
2.23115577889447	0.329471033928771	
2.25125628140704	0.326124674179715	
2.2713567839196	0.322819028542221	
2.29145728643216	0.319553927744374	
2.31155778894472	0.316329106801149	
2.33165829145729	0.313144205014433	
2.35175879396985	0.309998765973008	
2.37185929648241	0.306892237552556	
2.39195979899498	0.303823971915665	
2.41206030150754	0.300793225511815	
2.4321608040201	0.297799159077396	
2.45226130653266	0.294840837635689	
2.47236180904523	0.291917230496887	
2.49246231155779	0.289027211258075	
2.51256281407035	0.286169558833748	
2.53266331658291	0.283342999395047	
2.55276381909548	0.280546301878964	
2.57286432160804	0.277778301460846	
2.5929648241206	0.275037899687965	
2.61306532663317	0.272324064479511	
2.63316582914573	0.269635830126586	
2.65326633165829	0.266972297292215	
2.67336683417085	0.264332633011335	
2.69346733668342	0.261716070690812	
2.71356783919598	0.259121910109418	
2.73366834170854	0.256549517417852	
2.75376884422111	0.253998325138724	
2.77386934673367	0.251467832166567	
2.79396984924623	0.248957603767829	
2.81407035175879	0.246467271580876	
2.83417085427136	0.243996533615992	
2.85427135678392	0.241545154255384	
2.87437185929648	0.239112964253168	
2.89447236180905	0.236699860735381	
2.91457286432161	0.234305807199982	
2.93467336683417	0.231930833516846	
2.95477386934673	0.229575035927764	
2.9748743718593	0.227238577046446	
2.99497487437186	0.22492168585852	
3.01507537688442	0.222624656663588	
3.03517587939698	0.22034782300549	
3.05527638190955	0.218091512664108	
3.07537688442211	0.215856039557547	
3.09547738693467	0.213641703729088	
3.11557788944724	0.211448791347172	
3.1356783919598	0.2092775747054	
3.15577889447236	0.207128312222554	
3.17587939698492	0.205001248442573	
3.19597989949749	0.20289661403456	
3.21608040201005	0.200814625792797	
3.23618090452261	0.198755486636723	
3.25628140703518	0.196719385610936	
3.27638190954774	0.194706497885216	
3.2964824120603	0.192716984754503	
3.31658291457286	0.190750993638909	
3.33668341708543	0.188808658083694	
3.35678391959799	0.18689009775931	
3.37688442211055	0.184995418461349	
3.39698492462312	0.183124712110599	
3.41708542713568	0.181278056752984	
3.43718592964824	0.179455516559622	
3.4572864321608	0.177657141826766	
3.47738693467337	0.175882968975877	
3.49748743718593	0.174133020553542	
3.51758793969849	0.172407305570422	
3.53768844221106	0.170705824952124	
3.55778894472362	0.169028578698799	
3.57788944723618	0.167375566810431	
3.59798994974874	0.165746789287034	
3.61809045226131	0.164142246128592	
3.63819095477387	0.162561937335119	
3.65829145728643	0.161005862906612	
3.67839195979899	0.159474022843073	
3.69849246231156	0.157966417144499	
3.71859296482412	0.156483045810887	
3.73869346733668	0.155023908842238	
3.75879396984925	0.153589006238555	
3.77889447236181	0.152178337999831	
3.79899497487437	0.15079190412608	
3.81909547738693	0.14942970461729	
3.8391959798995	0.148091739473472	
3.85929648241206	0.146778008694606	
3.87939698492462	0.145488512280715	
3.89949748743719	0.144223250231781	
3.91959798994975	0.142982222547815	
3.93969849246231	0.141765429228828	
3.95979899497487	0.140572870274787	
3.97989949748744	0.139404545685712	
4	0.1382604554616	


==> figures/2nd-order-continuation-14.tsv <==
0	1	
0.0201005025125628	0.990044872658045	
0.0402010050251256	0.980274964218969	
0.0603015075376884	0.970682675042522	
0.0804020100502513	0.961260338734079	
0.100502512562814	0.95200023294234	
0.120603015075377	0.942894590840351	
0.14070351758794	0.933935613427849	
0.160804020100503	0.925115482827678	
0.180904522613065	0.916426376794304	
0.201005025125628	0.90786048471212	
0.221105527638191	0.899410025440205	
0.241206030150754	0.891067267465747	
0.261306532663317	0.882824551970255	
0.281407035175879	0.874674319604964	
0.301507537688442	0.86660914203425	
0.321608040201005	0.858621759666008	
0.341708542713568	0.850705127485137	
0.361809045226131	0.842852471594992	
0.381909547738693	0.835057360027098	
0.402010050251256	0.827313792701608	
0.422110552763819	0.819616317234785	
0.442211055276382	0.811960179730911	
0.462311557788945	0.804341522858345	
0.482412060301508	0.796757647300257	
0.50251256281407	0.789207356443314	
0.522613065326633	0.781691286965186	
0.542713567839196	0.774211439436744	
0.562814070351759	0.766770613615464	
0.582914572864322	0.75937232209062	
0.603015075376884	0.752020701784223	
0.623115577889447	0.744720372546186	
0.64321608040201	0.737476228901035	
0.663316582914573	0.730293155722199	
0.683417085427136	0.723175671186598	
0.703517587939699	0.716127521382327	
0.723618090452261	0.70915127638573	
0.743718592964824	0.702247997590699	
0.763819095477387	0.695417047944919	
0.78391959798995	0.688656093259359	
0.804020100502513	0.68196129962393	
0.824120603015075	0.675327687026749	
0.844221105527638	0.668749571673466	
0.864321608040201	0.662221027677389	
0.884422110552764	0.655736317464941	
0.904522613065327	0.64929026701875	
0.924623115577889	0.642878586092232	
0.944723618090452	0.636498149665133	
0.964824120603015	0.630147265091688	
0.984924623115578	0.623825951745931	
1.00502512562814	0.617536257977058	
1.0251256281407	0.611282429702347	
1.04522613065327	0.605070065447951	
1.06532663316583	0.598905406439099	
1.08542713567839	0.592795117640082	
1.10552763819095	0.586746062280559	
1.12562814070352	0.580765037978238	
1.14572864321608	0.574858473472981	
1.16582914572864	0.56903209659383	
1.18592964824121	0.563290598231667	
1.20603015075377	0.557637329707794	
1.22613065326633	0.55207407638152	
1.24623115577889	0.546600944116966	
1.26633165829146	0.541216377203883	
1.28643216080402	0.535917302033376	
1.30653266331658	0.530699369075301	
1.32663316582915	0.525557253833646	
1.34673366834171	0.520484977750342	
1.36683417085427	0.515476219615857	
1.38693467336683	0.51052460163435	
1.4070351758794	0.505623947206968	
1.42713567839196	0.500768517222338	
1.44723618090452	0.495953237707714	
1.46733668341709	0.491173934737798	
1.48743718592965	0.486427593278759	
1.50753768844221	0.481712654389761	
1.52763819095477	0.477029188858758	
1.54773869346734	0.472378435979703	
1.5678391959799	0.467762430503825	
1.58793969849246	0.463183827212134	
1.60804020100503	0.458645705654592	
1.62814070351759	0.454151344965566	
1.64824120603015	0.449703970193851	
1.66834170854271	0.44530647940546	
1.68844221105528	0.440961170002711	
1.70854271356784	0.436669490820286	
1.7286432160804	0.432431850384007	
1.74874371859296	0.428247508563524	
1.76884422110553	0.424114568235011	
1.78894472361809	0.420030068083379	
1.80904522613065	0.41599016214849	
1.82914572864322	0.411990360994124	
1.84924623115578	0.408025806064934	
1.86934673366834	0.404091552482363	
1.8894472361809	0.400182843643814	
1.90954773869347	0.396295370418362	
1.92964824120603	0.392425516122304	
1.94974874371859	0.388570594643992	
1.96984924623116	0.38472909283452	
1.98994974874372	0.380900929700151	
2.01005025125628	0.377087739890786	
2.03015075376884	0.373292871752268	
2.05025125628141	0.369520596127882	
2.07035175879397	0.365775686288937	
2.09045226130653	0.362063238792149	
2.1105527638191	0.358388476728319	
2.13065326633166	0.354756530933792	
2.15075376884422	0.351172203145125	
2.17085427135678	0.347639721272816	
2.19095477386935	0.344162503489366	
2.21105527638191	0.340742952784196	
2.23115577889447	0.337382304940793	
2.25125628140704	0.334080549142102	
2.2713567839196	0.330836431814632	
2.29145728643216	0.327647542952247	
2.31155778894472	0.324510473265762	
2.33165829145729	0.321421023114041	
2.35175879396985	0.318374441871874	
2.37185929648241	0.315365678897902	
2.39195979899498	0.312389632971399	
2.41206030150754	0.309441393937039	
2.4321608040201	0.30651647669705	
2.45226130653266	0.303611052663295	
2.47236180904523	0.300722186952057	
2.49246231155779	0.29784809083063	
2.51256281407035	0.294988391177073	
2.53266331658291	0.292144134758802	
2.55276381909548	0.289317254573709	
2.57286432160804	0.286510291521036	
2.5929648241206	0.283726223582322	
2.61306532663317	0.280968277185714	
2.63316582914573	0.278239720752538	
2.65326633165829	0.275543645186622	
2.67336683417085	0.272882741056163	
2.69346733668342	0.270259087187389	
2.71356783919598	0.267673968892423	
2.73366834170854	0.265127744590315	
2.75376884422111	0.262619776249542	
2.77386934673367	0.260148432161589	
2.79396984924623	0.257711161614147	
2.81407035175879	0.255304632442792	
2.83417085427136	0.252924916428173	
2.85427135678392	0.250567705309424	
2.87437185929648	0.24822854175365	
2.89447236180905	0.245903053866904	
2.91457286432161	0.243587187307448	
2.93467336683417	0.241277434456589	
2.95477386934673	0.238971064565105	
2.9748743718593	0.236666361883141	
2.99497487437186	0.234362880234625	
3.01507537688442	0.232061706233756	
3.03517587939698	0.229765345843198	
3.05527638190955	0.227477133580535	
3.07537688442211	0.22520100479306	
3.09547738693467	0.222941349696135	
3.11557788944724	0.220702843431064	
3.1356783919598	0.218490250039427	
3.15577889447236	0.216308202012718	
3.17587939698492	0.21416096227666	
3.19597989949749	0.212052181547307	
3.21608040201005	0.209984669590858	
3.23618090452261	0.207960202190218	
3.25628140703518	0.205979384954371	
3.27638190954774	0.204041589841388	
3.2964824120603	0.202144971313866	
3.31658291457286	0.200286558726336	
3.33668341708543	0.198462412728939	
3.35678391959799	0.196667828444863	
3.37688442211055	0.194897567799771	
3.39698492462312	0.193146107081546	
3.41708542713568	0.191407892162235	
3.43718592964824	0.189677601300018	
3.4572864321608	0.18795042300237	
3.47738693467337	0.186222363642917	
3.49748743718593	0.184490606408197	
3.51758793969849	0.182753929344971	
3.53768844221106	0.181012883660422	
3.55778894472362	0.179269767866188	
3.57788944723618	0.177528918351185	
3.59798994974874	0.175797120765623	
3.61809045226131	0.174084084184009	
3.63819095477387	0.172402931677209	
3.65829145728643	0.170770604436702	
3.67839195979899	0.169207998582894	
3.69849246231156	0.167739579810097	
3.71859296482412	0.166392218047661	
3.73869346733668	0.165193148244047	
3.75879396984925	0.164167331775083	
3.77889447236181	0.163334912875206	
3.79899497487437	0.16270960363287	
3.81909547738693	0.162298479069344	
3.8391959798995	0.162103030980716	
3.85929648241206	0.162120876194024	
3.87939698492462	0.162347481839749	
3.89949748743719	0.162777523130135	
3.91959798994975	0.163405770923388	
3.93969849246231	0.164227576395939	
3.95979899497487	0.165239074970124	
3.97989949748744	0.166437221501597	
4	0.167819737338696	


==> figures/2nd-order-continuation-15.tsv <==
0	1	
0.0201005025125628	0.989970612367496	
0.0402010050251256	0.979987835534029	
0.0603015075376884	0.970058833016977	
0.0804020100502513	0.960190544339512	
0.100502512562814	0.950389674232896	
0.120603015075377	0.940662681155469	
0.14070351758794	0.931015764990296	
0.160804020100503	0.921454853748751	
0.180904522613065	0.911985589062007	
0.201005025125628	0.902613310182729	
0.221105527638191	0.893343036140314	
0.241206030150754	0.884179445587466	
0.261306532663317	0.875126853733991	
0.281407035175879	0.866189185571382	
0.301507537688442	0.857369944329416	
0.321608040201005	0.848672173745765	
0.341708542713568	0.840098412232515	
0.361809045226131	0.831650636334716	
0.381909547738693	0.823330189920668	
0.402010050251256	0.815137694221458	
0.422110552763819	0.807072932023486	
0.442211055276382	0.799134696876547	
0.462311557788945	0.79132059501778	
0.482412060301508	0.78362678392093	
0.50251256281407	0.776047627615449	
0.522613065326633	0.76857541712093	
0.542713567839196	0.761201234619083	
0.562814070351759	0.753915818719757	
0.582914572864322	0.746709669501486	
0.603015075376884	0.739573137010559	
0.623115577889447	0.732496562665849	
0.64321608040201	0.725470487512099	
0.663316582914573	0.718485936545639	
0.683417085427136	0.711534775759791	
0.703517587939699	0.704610117537189	
0.723618090452261	0.697706724572709	
0.743718592964824	0.690821342544158	
0.763819095477387	0.683952889876044	
0.78391959798995	0.677102456430073	
0.804020100502513	0.670273106089494	
0.824120603015075	0.66346952313984	
0.844221105527638	0.656697569949596	
0.864321608040201	0.649963825280076	
0.884422110552764	0.643275153879966	
0.904522613065327	0.636638331242229	
0.924623115577889	0.630059723389532	
0.944723618090452	0.623545005418695	
0.964824120603015	0.617098894352537	
0.984924623115578	0.610724869494564	
1.00502512562814	0.604424855334212	
1.0251256281407	0.598198966528217	
1.04522613065327	0.592045872500212	
1.06532663316583	0.585963229115509	
1.08542713567839	0.579947886350023	
1.10552763819095	0.573996113763965	
1.12562814070352	0.568103864379154	
1.14572864321608	0.562267077944924	
1.16582914572864	0.556482012971084	
1.18592964824121	0.550745582755273	
1.20603015075377	0.545055658014369	
1.22613065326633	0.5394112932769	
1.24623115577889	0.533812840416253	
1.26633165829146	0.528261930729845	
1.28643216080402	0.522761331263396	
1.30653266331658	0.517314702833543	
1.32663316582915	0.511926299072452	
1.34673366834171	0.506600645524006	
1.36683417085427	0.501342228233217	
1.38693467336683	0.496155207681063	
1.4070351758794	0.491043161001203	
1.42713567839196	0.486008845689475	
1.44723618090452	0.481053971952749	
1.46733668341709	0.476178967800115	
1.48743718592965	0.471382720198858	
1.50753768844221	0.466662278422662	
1.52763819095477	0.462012777034345	
1.54773869346734	0.457428290247409	
1.5678391959799	0.452902377606731	
1.58793969849246	0.448428263657862	
1.60804020100503	0.44399903320787	
1.62814070351759	0.439607856509878	
1.64824120603015	0.435248242933041	
1.66834170854271	0.430914313859768	
1.68844221105528	0.426601076366611	
1.70854271356784	0.422304671128234	
1.7286432160804	0.418022564158618	
1.74874371859296	0.41375365515838	
1.76884422110553	0.409498285852072	
1.78894472361809	0.405258147185979	
1.80904522613065	0.401036099781891	
1.82914572864322	0.396835932768145	
1.84924623115578	0.392662089422673	
1.86934673366834	0.38851938437707	
1.8894472361809	0.384412729017438	
1.90954773869347	0.380346872288678	
1.92964824120603	0.376326155718913	
1.94974874371859	0.372354275294691	
1.96984924623116	0.368434039070274	
1.98994974874372	0.364567107975218	
2.01005025125628	0.360753711085134	
2.03015075376884	0.35699255327066	
2.05025125628141	0.353281321018286	
2.07035175879397	0.349617008201053	
2.09045226130653	0.345996093980388	
2.1105527638191	0.342414739557446	
2.13065326633166	0.338869006961627	
2.15075376884422	0.335355095895933	
2.17085427135678	0.331869588463222	
2.19095477386935	0.328409685078138	
2.21105527638191	0.324973409912224	
2.23115577889447	0.321559762916749	
2.25125628140704	0.318168799217329	
2.2713567839196	0.314801625269811	
2.29145728643216	0.3114603125365	
2.31155778894472	0.308147740336536	
2.33165829145729	0.304867386914826	
2.35175879396985	0.301623090074141	
2.37185929648241	0.29841879620721	
2.39195979899498	0.295258310859931	
2.41206030150754	0.292145057086591	
2.4321608040201	0.289081841457743	
2.45226130653266	0.286070622608082	
2.47236180904523	0.283112274041717	
2.49246231155779	0.280206331685519	
2.51256281407035	0.277350726490423	
2.53266331658291	0.274541864031293	
2.55276381909548	0.271775349184219	
2.57286432160804	0.269046311400656	
2.5929648241206	0.266349575793608	
2.61306532663317	0.263679851773308	
2.63316582914573	0.261031939500633	
2.65326633165829	0.258400949397807	
2.67336683417085	0.255782524966507	
2.69346733668342	0.253173054194235	
2.71356783919598	0.250569851326414	
2.73366834170854	0.247971290245389	
2.75376884422111	0.245376874027906	
2.77386934673367	0.242787232171545	
2.79396984924623	0.240204045921511	
2.81407035175879	0.23762991071896	
2.83417085427136	0.235068150803811	
2.85427135678392	0.232522603201345	
2.87437185929648	0.229997386752687	
2.89447236180905	0.227496667603857	
2.91457286432161	0.225024427092516	
2.93467336683417	0.222584232577102	
2.95477386934673	0.220179007290424	
2.9748743718593	0.217810792209751	
2.99497487437186	0.215480491482415	
3.01507537688442	0.213187607093421	
3.03517587939698	0.210930300167782	
3.05527638190955	0.208705891747681	
3.07537688442211	0.206511074322035	
3.09547738693467	0.204342057762041	
3.11557788944724	0.202194739263281	
3.1356783919598	0.200064899371374	
3.15577889447236	0.19794842243239	
3.17587939698492	0.195841534608486	
3.19597989949749	0.193741046521813	
3.21608040201005	0.191644581994737	
3.23618090452261	0.189550771083228	
3.25628140703518	0.187459386267502	
3.27638190954774	0.185371405929044	
3.2964824120603	0.18328899819514	
3.31658291457286	0.181215428551481	
3.33668341708543	0.179154903438448	
3.35678391959799	0.177112367073757	
3.37688442211055	0.175093269122928	
3.39698492462312	0.173103317139651	
3.41708542713568	0.171148221343732	
3.43718592964824	0.169233431819227	
3.4572864321608	0.167363860651162	
3.47738693467337	0.165543574308836	
3.49748743718593	0.163775434698887	
3.51758793969849	0.162060681795873	
3.53768844221106	0.160398766243827	
3.55778894472362	0.15878738953141	
3.57788944723618	0.157222215269678	
3.59798994974874	0.155696457808445	
3.61809045226131	0.154200408073175	
3.63819095477387	0.15272094299303	
3.65829145728643	0.151241121376523	
3.67839195979899	0.149740047103252	
3.69849246231156	0.148193254478902	
3.71859296482412	0.146573873574113	
3.73869346733668	0.144854669440429	
3.75879396984925	0.143010680702026	
3.77889447236181	0.141021763124457	
3.79899497487437	0.13887420461929	
3.81909547738693	0.136560930165237	
3.8391959798995	0.134080447966229	
3.85929648241206	0.131435141195188	
3.87939698492462	0.12862954272168	
3.89949748743719	0.125668977333426	
3.91959798994975	0.122558674172243	
3.93969849246231	0.119303282061718	
3.95979899497487	0.11590666557945	
3.97989949748744	0.112371869869826	
4	0.108701173584505	


==> figures/2nd-order-continuation-16.tsv <==
0.5	0.75	


==> figures/2nd-order-continuation-17.tsv <==
1	0.625	


==> figures/2nd-order-continuation-18.tsv <==
1.5	0.46875	


==> figures/2nd-order-continuation-19.tsv <==
2	0.379427083333333	


==> figures/2nd-order-continuation-2.tsv <==
2	0.1	
2	1	


==> figures/2nd-order-continuation-20.tsv <==
2.5	0.28472667875744	


==> figures/2nd-order-continuation-21.tsv <==
3	0.229052940189608	


==> figures/2nd-order-continuation-22.tsv <==
3.5	0.172612885577119	


==> figures/2nd-order-continuation-23.tsv <==
0	1	


==> figures/2nd-order-continuation-24.tsv <==
0	1	
0.0201005025125628	0.990000083751251	
0.0402010050251256	0.980100165827485	
0.0603015075376884	0.970299246253825	
0.0804020100502513	0.960596335055063	
0.100502512562814	0.950990452155658	
0.120603015075377	0.941480627280741	
0.14070351758794	0.932065899858115	
0.160804020100503	0.922745318921219	
0.180904522613065	0.913517943013082	
0.201005025125628	0.904382840091222	
0.221105527638191	0.895339087433504	
0.241206030150754	0.886385771544938	
0.261306532663317	0.877521988065406	
0.281407035175879	0.868746841678317	
0.301507537688442	0.860059446020169	
0.321608040201005	0.851458923591022	
0.341708542713568	0.842944405665862	
0.361809045226131	0.834515032206853	
0.381909547738693	0.826169951776462	
0.402010050251256	0.817908321451465	
0.422110552763819	0.809729306737796	
0.442211055276382	0.80163208148626	
0.462311557788945	0.793615827809088	
0.482412060301508	0.785679735997316	
0.50251256281407	0.777823004439004	
0.522613065326633	0.770044839538264	
0.542713567839196	0.7623444556351	
0.562814070351759	0.754721074926051	
0.582914572864322	0.747173927385625	
0.603015075376884	0.73970225068852	
0.623115577889447	0.732305290132624	
0.64321608040201	0.724982298562782	
0.663316582914573	0.717732536295329	
0.683417085427136	0.710555271043374	
0.703517587939699	0.703449777842833	
0.723618090452261	0.696415338979204	
0.743718592964824	0.689451243915068	
0.763819095477387	0.682556789218322	
0.78391959798995	0.675731278491124	
0.804020100502513	0.668974022299553	
0.824120603015075	0.662284338103969	
0.844221105527638	0.655661550190071	
0.864321608040201	0.649104989600646	
0.884422110552764	0.642613994067994	
0.904522613065327	0.636187907947041	
0.924623115577889	0.629826082149104	
0.944723618090452	0.623527874076335	
0.964824120603015	0.617292647556812	
0.984924623115578	0.611119772780275	
1.00502512562814	0.605008626234518	
1.0251256281407	0.598958590642403	
1.04522613065327	0.59296905489951	
1.06532663316583	0.587039414012415	
1.08542713567839	0.581169069037577	
1.10552763819095	0.575357427020838	
1.12562814070352	0.569603900937534	
1.14572864321608	0.563907909633198	
1.16582914572864	0.558268877764859	
1.18592964824121	0.552686235742928	
1.20603015075377	0.547159419673662	
1.22613065326633	0.541687871302212	
1.24623115577889	0.536271037956227	
1.26633165829146	0.530908372490035	
1.28643216080402	0.525599333229375	
1.30653266331658	0.520343383916683	
1.32663316582915	0.515139993656926	
1.34673366834171	0.509988636863976	
1.36683417085427	0.504888793207523	
1.38693467336683	0.499839947560516	
1.4070351758794	0.494841589947131	
1.42713567839196	0.489893215491263	
1.44723618090452	0.48499432436552	
1.46733668341709	0.480144421740746	
1.48743718592965	0.475343017736035	
1.50753768844221	0.470589627369247	
1.52763819095477	0.465883770508025	
1.54773869346734	0.461224971821293	
1.5678391959799	0.456612760731249	
1.58793969849246	0.452046671365827	
1.60804020100503	0.447526242511643	
1.62814070351759	0.443051017567409	
1.64824120603015	0.438620544497812	
1.66834170854271	0.434234375787854	
1.68844221105528	0.429892068397647	
1.70854271356784	0.42559318371767	
1.7286432160804	0.421337287524455	
1.74874371859296	0.417123949936735	
1.76884422110553	0.41295274537202	
1.78894472361809	0.40882325250361	
1.80904522613065	0.404735054218032	
1.82914572864322	0.400687737572919	
1.84924623115578	0.39668089375529	
1.86934673366834	0.392714118040258	
1.8894472361809	0.388787009750154	
1.90954773869347	0.384899172214051	
1.92964824120603	0.381050212727698	
1.94974874371859	0.377239742513853	
1.96984924623116	0.373467376683015	
1.98994974874372	0.369732734194545	
2.01005025125628	0.366035437818179	
2.03015075376884	0.362375114095923	
2.05025125628141	0.358751393304333	
2.07035175879397	0.355163909417168	
2.09045226130653	0.351612300068418	
2.1105527638191	0.348096206515704	
2.13065326633166	0.34461527360404	
2.15075376884422	0.34116914972996	
2.17085427135678	0.337757486806003	
2.19095477386935	0.334379940225556	
2.21105527638191	0.331036168828039	
2.23115577889447	0.327725834864452	
2.25125628140704	0.324448603963256	
2.2713567839196	0.3212041450966	
2.29145728643216	0.317992130546883	
2.31155778894472	0.314812235873653	
2.33165829145729	0.311664139880835	
2.35175879396985	0.308547524584289	
2.37185929648241	0.305462075179687	
2.39195979899498	0.302407480010721	
2.41206030150754	0.299383430537619	
2.4321608040201	0.29638962130598	
2.45226130653266	0.293425749915921	
2.47236180904523	0.290491516991536	
2.49246231155779	0.287586626150649	
2.51256281407035	0.284710783974882	
2.53266331658291	0.281863699980018	
2.55276381909548	0.279045086586655	
2.57286432160804	0.276254659091164	
2.5929648241206	0.273492135636925	
2.61306532663317	0.270757237185865	
2.63316582914573	0.268049687490264	
2.65326633165829	0.265369213064858	
2.67336683417085	0.262715543159213	
2.69346733668342	0.260088409730376	
2.71356783919598	0.257487547415802	
2.73366834170854	0.254912693506548	
2.75376884422111	0.25236358792074	
2.77386934673367	0.249839973177299	
2.79396984924623	0.247341594369936	
2.81407035175879	0.244868199141405	
2.83417085427136	0.242419537658009	
2.85427135678392	0.239995362584369	
2.87437185929648	0.237595429058437	
2.89447236180905	0.235219494666767	
2.91457286432161	0.232867319420026	
2.93467336683417	0.230538665728756	
2.95477386934673	0.22823329837937	
2.9748743718593	0.2259509845104	
2.99497487437186	0.223691493588974	
3.01507537688442	0.221454597387527	
3.03517587939698	0.219240069960751	
3.05527638190955	0.217047687622774	
3.07537688442211	0.214877228924562	
3.09547738693467	0.212728474631553	
3.11557788944724	0.210601207701513	
3.1356783919598	0.208495213262613	
3.15577889447236	0.206410278591722	
3.17587939698492	0.204346193092924	
3.19597989949749	0.202302748276244	
3.21608040201005	0.20027973773659	
3.23618090452261	0.198276957132902	
3.25628140703518	0.196294204167517	
3.27638190954774	0.194331278565727	
3.2964824120603	0.192387982055557	
3.31658291457286	0.190464118347736	
3.33668341708543	0.188559493115867	
3.35678391959799	0.186673913976802	
3.37688442211055	0.184807190471207	
3.39698492462312	0.182959134044329	
3.41708542713568	0.181129558026942	
3.43718592964824	0.1793182776165	
3.4572864321608	0.177525109858465	
3.47738693467337	0.17574987362783	
3.49748743718593	0.173992389610824	
3.51758793969849	0.172252480286796	
3.53768844221106	0.170529969910289	
3.55778894472362	0.168824684493284	
3.57788944723618	0.16713645178763	
3.59798994974874	0.165465101267641	
3.61809045226131	0.163810464112874	
3.63819095477387	0.162172373191076	
3.65829145728643	0.160550663041305	
3.67839195979899	0.158945169857211	
3.69849246231156	0.157355731470495	
3.71859296482412	0.15578218733453	
3.73869346733668	0.154224378508138	
3.75879396984925	0.152682147639541	
3.77889447236181	0.151155338950466	
3.79899497487437	0.149643798220411	
3.81909547738693	0.148147372771062	
3.8391959798995	0.146665911450879	
3.85929648241206	0.145199264619824	
3.87939698492462	0.143747284134246	
3.89949748743719	0.142309823331918	
3.91959798994975	0.140886737017225	
3.93969849246231	0.139477881446493	
3.95979899497487	0.138083114313475	
3.97989949748744	0.136702294734974	
4	0.135335283236613	


==> figures/2nd-order-continuation-3.tsv <==
3	0.1	
3	1	


==> figures/2nd-order-continuation-4.tsv <==
0	1	
0.0201005025125628	0.990007401438925	
0.0402010050251256	0.980130038891093	
0.0603015075376884	0.970367704224988	
0.0804020100502513	0.960720050554754	
0.100502512562814	0.951186592240189	
0.120603015075377	0.94176670488675	
0.14070351758794	0.932459625345551	
0.160804020100503	0.923264451713363	
0.180904522613065	0.914180143332611	
0.201005025125628	0.905205520791383	
0.221105527638191	0.896339265923417	
0.241206030150754	0.887579921808115	
0.261306532663317	0.878925892770529	
0.281407035175879	0.870375444381374	
0.301507537688442	0.861926703457019	
0.321608040201005	0.853577658059491	
0.341708542713568	0.845326157496472	
0.361809045226131	0.837169912321303	
0.381909547738693	0.829106494332982	
0.402010050251256	0.821133336576163	
0.422110552763819	0.813247733341159	
0.442211055276382	0.805446840163937	
0.462311557788945	0.797727673826122	
0.482412060301508	0.790087112354999	
0.50251256281407	0.782521895026992	
0.522613065326633	0.775028645229699	
0.542713567839196	0.767604047353149	
0.562814070351759	0.76024498146513	
0.582914572864322	0.752948531683934	
0.603015075376884	0.745711986178356	
0.623115577889447	0.738532837167699	
0.64321608040201	0.731408780921767	
0.663316582914573	0.724337717760869	
0.683417085427136	0.71731775205582	
0.703517587939699	0.710347192227938	
0.723618090452261	0.703424550749047	
0.743718592964824	0.696548544141472	
0.763819095477387	0.689718092978047	
0.78391959798995	0.682932321882106	
0.804020100502513	0.676190559527491	
0.824120603015075	0.669492338638546	
0.844221105527638	0.662837395990121	
0.864321608040201	0.65622567240757	
0.884422110552764	0.64965731276675	
0.904522613065327	0.643132665994025	
0.924623115577889	0.63665228506626	
0.944723618090452	0.630216927010828	
0.964824120603015	0.623827552905603	
0.984924623115578	0.617485327878968	
1.00502512562814	0.611191621065966	
1.0251256281407	0.604947978428145	
1.04522613065327	0.59875597168444	
1.06532663316583	0.592617110808586	
1.08542713567839	0.586532840478153	
1.10552763819095	0.58050454007455	
1.12562814070352	0.574533523683027	
1.14572864321608	0.568621040092671	
1.16582914572864	0.562768272796406	
1.18592964824121	0.556976339990997	
1.20603015075377	0.551246294577047	
1.22613065326633	0.545579124158997	
1.24623115577889	0.539975751045127	
1.26633165829146	0.534437032247556	
1.28643216080402	0.528963759482241	
1.30653266331658	0.523556659168977	
1.32663316582915	0.518216392431398	
1.34673366834171	0.512943555096979	
1.36683417085427	0.507738677697029	
1.38693467336683	0.5026022254667	
1.4070351758794	0.497534598344979	
1.42713567839196	0.492536130974694	
1.44723618090452	0.487607092702511	
1.46733668341709	0.482747687578934	
1.48743718592965	0.477958054358307	
1.50753768844221	0.473238266552612	
1.52763819095477	0.46858834188741	
1.54773869346734	0.464008280777842	
1.5678391959799	0.459498083223909	
1.58793969849246	0.455057749225609	
1.60804020100503	0.450687278782943	
1.62814070351759	0.446386671895912	
1.64824120603015	0.442155928564514	
1.66834170854271	0.437995048788751	
1.68844221105528	0.433904032568622	
1.70854271356784	0.429882879904127	
1.7286432160804	0.425931590795266	
1.74874371859296	0.422050165242039	
1.76884422110553	0.418238603244447	
1.78894472361809	0.414496904802488	
1.80904522613065	0.410825069916164	
1.82914572864322	0.407223098585473	
1.84924623115578	0.403690990810417	
1.86934673366834	0.400228746590995	
1.8894472361809	0.396836365927207	
1.90954773869347	0.393513848819053	
1.92964824120603	0.390261195266533	
1.94974874371859	0.387078405269648	
1.96984924623116	0.383965478828396	
1.98994974874372	0.380922415942779	
2.01005025125628	0.377949216612796	
2.03015075376884	0.375045880838447	
2.05025125628141	0.372212408619732	
2.07035175879397	0.369448799956651	
2.09045226130653	0.366755054849204	
2.1105527638191	0.364131173297391	
2.13065326633166	0.361577155301213	
2.15075376884422	0.359093000860668	
2.17085427135678	0.356678709975758	
2.19095477386935	0.354334282646481	
2.21105527638191	0.352059718872839	
2.23115577889447	0.349855018654832	
2.25125628140704	0.347720181992457	
2.2713567839196	0.345655208885718	
2.29145728643216	0.343660099334613	
2.31155778894472	0.341734853339141	
2.33165829145729	0.339879470899303	
2.35175879396985	0.3380939520151	
2.37185929648241	0.336378296686531	
2.39195979899498	0.334732504913596	
2.41206030150754	0.333156576696295	
2.4321608040201	0.331650512034628	
2.45226130653266	0.330214310928595	
2.47236180904523	0.328847973378197	
2.49246231155779	0.327551499383432	
2.51256281407035	0.326324888944302	
2.53266331658291	0.325168142060805	
2.55276381909548	0.324081258732944	
2.57286432160804	0.323064238960715	
2.5929648241206	0.322117082744121	
2.61306532663317	0.321239790083162	
2.63316582914573	0.320432360977836	
2.65326633165829	0.319694795428145	
2.67336683417085	0.319027093434087	
2.69346733668342	0.318429254995664	
2.71356783919598	0.317901280112875	
2.73366834170854	0.31744316878572	
2.75376884422111	0.317054921014199	
2.77386934673367	0.316736536798312	
2.79396984924623	0.316488016138059	
2.81407035175879	0.316309359033441	
2.83417085427136	0.316200565484456	
2.85427135678392	0.316161635491106	
2.87437185929648	0.31619256905339	
2.89447236180905	0.316293366171308	
2.91457286432161	0.316464026844859	
2.93467336683417	0.316704551074045	
2.95477386934673	0.317014938858867	
2.9748743718593	0.317395190199321	
2.99497487437186	0.317845305095409	
3.01507537688442	0.318365283547132	
3.03517587939698	0.318955125554488	
3.05527638190955	0.319614831117478	
3.07537688442211	0.320344400236103	
3.09547738693467	0.321143832910362	
3.11557788944724	0.322013129140256	
3.1356783919598	0.322952288925783	
3.15577889447236	0.323961312266944	
3.17587939698492	0.325040199163739	
3.19597989949749	0.326188949616169	
3.21608040201005	0.327407563624233	
3.23618090452261	0.328696041187932	
3.25628140703518	0.330054382307263	
3.27638190954774	0.331482586982229	
3.2964824120603	0.332980655212828	
3.31658291457286	0.334548586999063	
3.33668341708543	0.336186382340931	
3.35678391959799	0.337894041238435	
3.37688442211055	0.339671563691571	
3.39698492462312	0.341518949700342	
3.41708542713568	0.343436199264747	
3.43718592964824	0.345423312384786	
3.4572864321608	0.347480289060459	
3.47738693467337	0.349607129291767	
3.49748743718593	0.351803833078708	
3.51758793969849	0.354070400421283	
3.53768844221106	0.356406831319492	
3.55778894472362	0.358813125773337	
3.57788944723618	0.361289283782815	
3.59798994974874	0.363835305347926	
3.61809045226131	0.366451190468672	
3.63819095477387	0.369136939145053	
3.65829145728643	0.371892551377066	
3.67839195979899	0.374718027164716	
3.69849246231156	0.377613366507998	
3.71859296482412	0.380578569406916	
3.73869346733668	0.383613635861465	
3.75879396984925	0.386718565871651	
3.77889447236181	0.389893359437468	
3.79899497487437	0.393138016558921	
3.81909547738693	0.396452537236009	
3.8391959798995	0.399836921468732	
3.85929648241206	0.403291169257085	
3.87939698492462	0.406815280601076	
3.89949748743719	0.410409255500699	
3.91959798994975	0.414073093955956	
3.93969849246231	0.41780679596685	
3.95979899497487	0.421610361533375	
3.97989949748744	0.425483790655535	
4	0.429427083333329	


==> figures/2nd-order-continuation-5.tsv <==
0	1	
0.0201005025125628	0.990044546240909	
0.0402010050251256	0.98027366358965	
0.0603015075376884	0.970679764731383	
0.0804020100502513	0.961255201916184	
0.100502512562814	0.951992277709401	
0.120603015075377	0.942883256422378	
0.14070351758794	0.933920376361051	
0.160804020100503	0.925095863064538	
0.180904522613065	0.916401943751034	
0.201005025125628	0.907830863247789	
0.221105527638191	0.899374901760746	
0.241206030150754	0.891026394944707	
0.261306532663317	0.882777756876461	
0.281407035175879	0.874621506725279	
0.301507537688442	0.866550300177064	
0.321608040201005	0.858556967028147	
0.341708542713568	0.850634556861337	
0.361809045226131	0.842776395405232	
0.381909547738693	0.834976155133262	
0.402010050251256	0.827227944982326	
0.422110552763819	0.81952642588826	
0.442211055276382	0.811866961285233	
0.462311557788945	0.804245814897548	
0.482412060301508	0.796660411982299	
0.50251256281407	0.789109684030816	
0.522613065326633	0.781594397797961	
0.542713567839196	0.774116671365872	
0.562814070351759	0.766679400084415	
0.582914572864322	0.759286173179515	
0.603015075376884	0.751941189368969	
0.623115577889447	0.744649119476864	
0.64321608040201	0.737414901254684	
0.663316582914573	0.730243455935356	
0.683417085427136	0.723139328404843	
0.703517587939699	0.716106274177941	
0.723618090452261	0.709146842845673	
0.743718592964824	0.702262029304193	
0.763819095477387	0.695451067569492	
0.78391959798995	0.68871141906369	
0.804020100502513	0.682038963086126	
0.824120603015075	0.675428350068018	
0.844221105527638	0.668873448503912	
0.864321608040201	0.662367813618596	
0.884422110552764	0.6559051247653	
0.904522613065327	0.649479566345035	
0.924623115577889	0.643086152183859	
0.944723618090452	0.636721010354061	
0.964824120603015	0.630381654298626	
0.984924623115578	0.624067269136316	
1.00502512562814	0.617779040950708	
1.0251256281407	0.611520369078846	
1.04522613065327	0.605296176626529	
1.06532663316583	0.599112314370524	
1.08542713567839	0.592975388662395	
1.10552763819095	0.586892572418812	
1.12562814070352	0.580871360944776	
1.14572864321608	0.5749192603351	
1.16582914572864	0.569043408442612	
1.18592964824121	0.563250147866464	
1.20603015075377	0.557544593456703	
1.22613065326633	0.551930255119337	
1.24623115577889	0.546408779946948	
1.26633165829146	0.540979859922038	
1.28643216080402	0.535641316722547	
1.30653266331658	0.530389337103505	
1.32663316582915	0.525218806246851	
1.34673366834171	0.520123680355686	
1.36683417085427	0.515097351258284	
1.38693467336683	0.51013297621619	
1.4070351758794	0.50522376685127	
1.42713567839196	0.500363247311428	
1.44723618090452	0.495545502793163	
1.46733668341709	0.490765447148864	
1.48743718592965	0.486019145150584	
1.50753768844221	0.481304232584663	
1.52763819095477	0.476620331852937	
1.54773869346734	0.471969040712796	
1.5678391959799	0.467354157250907	
1.58793969849246	0.462782262497855	
1.60804020100503	0.458263487500309	
1.62814070351759	0.45381243258475	
1.64824120603015	0.449449103569637	
1.66834170854271	0.445199524478292	
1.68844221105528	0.441095408361967	
1.70854271356784	0.437172118359357	
1.7286432160804	0.433464562535529	
1.74874371859296	0.430001905636932	
1.76884422110553	0.426803308697132	
1.78894472361809	0.423876755446899	
1.80904522613065	0.421221105295229	
1.82914572864322	0.418829703615925	
1.84924623115578	0.416693723847191	
1.86934673366834	0.414804382274577	
1.8894472361809	0.413154045875505	
1.90954773869347	0.411736597642589	
1.92964824120603	0.410547410051678	
1.94974874371859	0.409583155967719	
1.96984924623116	0.408841578735859	
1.98994974874372	0.408321275838482	
2.01005025125628	0.408021515105692	
2.03015075376884	0.407942086176836	
2.05025125628141	0.408083183499644	
2.07035175879397	0.40844531534889	
2.09045226130653	0.409029233465245	
2.1105527638191	0.409835878699882	
2.13065326633166	0.4108663389571	
2.15075376884422	0.412121816548593	
2.17085427135678	0.413603602748786	
2.19095477386935	0.415313057871495	
2.21105527638191	0.417251595595124	
2.23115577889447	0.419420670571686	
2.25125628140704	0.421821768586503	
2.2713567839196	0.424456398709675	
2.29145728643216	0.427326087011032	
2.31155778894472	0.430432371509052	
2.33165829145729	0.433776798098618	
2.35175879396985	0.437360917259296	
2.37185929648241	0.44118628138882	
2.39195979899498	0.445254442639989	
2.41206030150754	0.449566951164383	
2.4321608040201	0.454125353686361	
2.45226130653266	0.458931192346272	
2.47236180904523	0.463986003763723	
2.49246231155779	0.469291318281554	
2.51256281407035	0.474848659358381	
2.53266331658291	0.480659543083922	
2.55276381909548	0.486725477795716	
2.57286432160804	0.493047963780122	
2.5929648241206	0.499628493043094	
2.61306532663317	0.506468549139173	
2.63316582914573	0.513569607048874	
2.65326633165829	0.52093313309639	
2.67336683417085	0.528560584900975	
2.69346733668342	0.536453411356324	
2.71356783919598	0.544613052633325	
2.73366834170854	0.553040940202212	
2.75376884422111	0.561738496870854	
2.77386934673367	0.570707136836397	
2.79396984924623	0.579948265747907	
2.81407035175879	0.589463280778027	
2.83417085427136	0.599253570702062	
2.85427135678392	0.609320515982934	
2.87437185929648	0.619665488860948	
2.89447236180905	0.630289853447292	
2.91457286432161	0.641194965820375	
2.93467336683417	0.652382174124374	
2.95477386934673	0.663852818669281	
2.9748743718593	0.675608232031943	
2.99497487437186	0.687649739157723	
3.01507537688442	0.699978657462286	
3.03517587939698	0.7125962969333	
3.05527638190955	0.725503960231734	
3.07537688442211	0.738702942792547	
3.09547738693467	0.752194532924558	
3.11557788944724	0.765980011909364	
3.1356783919598	0.780060654099193	
3.15577889447236	0.79443772701353	
3.17587939698492	0.809112491434507	
3.19597989949749	0.824086201500901	
3.21608040201005	0.839360104800783	
3.23618090452261	0.85493544246268	
3.25628140703518	0.870813449245315	
3.27638190954774	0.886995353625816	
3.2964824120603	0.903482377886426	
3.31658291457286	0.920275738199733	
3.33668341708543	0.937376644712353	
3.35678391959799	0.954786301627118	
3.37688442211055	0.972505907283766	
3.39698492462312	0.990536654238136	
3.41708542713568	1.00887972933989	
3.43718592964824	1.02753631380879	
3.4572864321608	1.04650758330953	
3.47738693467337	1.06579470802512	
3.49748743718593	1.08539885272891	
3.51758793969849	1.10532117685527	
3.53768844221106	1.12556283456882	
3.55778894472362	1.14612497483243	
3.57788944723618	1.16700874147391	
3.59798994974874	1.18821527325135	
3.61809045226131	1.2097457039173	
3.63819095477387	1.23160116228165	
3.65829145728643	1.25378277227341	
3.67839195979899	1.27629165300121	
3.69849246231156	1.29912891881271	
3.71859296482412	1.32229567935285	
3.73869346733668	1.34579303962109	
3.75879396984925	1.36962210002745	
3.77889447236181	1.39378395644756	
3.79899497487437	1.41827970027675	
3.81909547738693	1.44311041848298	
3.8391959798995	1.46827719365896	
3.85929648241206	1.49378110407315	
3.87939698492462	1.51962322371998	
3.89949748743719	1.54580462236903	
3.91959798994975	1.57232636561335	
3.93969849246231	1.59918951491698	
3.95979899497487	1.6263951276615	
3.97989949748744	1.65394425719178	
4	1.68183795286103	


==> figures/2nd-order-continuation-6.tsv <==
0	1	
0.0201005025125628	0.989970256636941	
0.0402010050251256	0.979986414192536	
0.0603015075376884	0.970055643718594	
0.0804020100502513	0.960184899193324	
0.100502512562814	0.950380906770977	
0.120603015075377	0.940650153351123	
0.14070351758794	0.930998874330051	
0.160804020100503	0.921433040362187	
0.180904522613065	0.911958342914188	
0.201005025125628	0.902580178334976	
0.221105527638191	0.893303630086088	
0.241206030150754	0.884133448671522	
0.261306532663317	0.875074028664598	
0.281407035175879	0.86612938203747	
0.301507537688442	0.857303106736975	
0.321608040201005	0.848598349090835	
0.341708542713568	0.840017758131606	
0.361809045226131	0.831563429237374	
0.381909547738693	0.823236833532702	
0.402010050251256	0.815038728170001	
0.422110552763819	0.806969040794058	
0.442211055276382	0.79902671904264	
0.462311557788945	0.791209532754696	
0.482412060301508	0.783513812727698	
0.50251256281407	0.775934106023168	
0.522613065326633	0.768462892661437	
0.542713567839196	0.761091423340426	
0.562814070351759	0.753810562845845	
0.582914572864322	0.746610890188353	
0.603015075376884	0.739482782987744	
0.623115577889447	0.732416554858534	
0.64321608040201	0.725402660588849	
0.663316582914573	0.718431979586383	
0.683417085427136	0.711496175706797	
0.703517587939699	0.704588110277936	
0.723618090452261	0.69770225865242	
0.743718592964824	0.690835058978752	
0.763819095477387	0.683985118386601	
0.78391959798995	0.677153224700522	
0.804020100502513	0.670342155968856	
0.824120603015075	0.663556327209075	
0.844221105527638	0.656801343476331	
0.864321608040201	0.650083531196544	
0.884422110552764	0.643409500768201	
0.904522613065327	0.636785765643014	
0.924623115577889	0.630218417948661	
0.944723618090452	0.623712843667594	
0.964824120603015	0.617273451512581	
0.984924623115578	0.610903386621619	
1.00502512562814	0.604604201181224	
1.0251256281407	0.598375587777443	
1.04522613065327	0.592215766742351	
1.06532663316583	0.586121907246648	
1.08542713567839	0.58009029229391	
1.10552763819095	0.574116507730289	
1.12562814070352	0.568195686421279	
1.14572864321608	0.562322819850242	
1.16582914572864	0.556493137150199	
1.18592964824121	0.550702532115529	
1.20603015075377	0.544947995697391	
1.22613065326633	0.539227993198658	
1.24623115577889	0.533542722143306	
1.26633165829146	0.527894204573075	
1.28643216080402	0.522286202241934	
1.30653266331658	0.516723981234448	
1.32663316582915	0.511213978615946	
1.34673366834171	0.505763429838272	
1.36683417085427	0.500380004135774	
1.38693467336683	0.495071474717209	
1.4070351758794	0.489845429838688	
1.42713567839196	0.48470901463796	
1.44723618090452	0.479668682611859	
1.46733668341709	0.474729928009004	
1.48743718592965	0.469896963566029	
1.50753768844221	0.465172300520561	
1.52763819095477	0.460556351921883	
1.54773869346734	0.456047520842888	
1.5678391959799	0.45164200919691	
1.58793969849246	0.447333235953362	
1.60804020100503	0.443111070065577	
1.62814070351759	0.438960911207073	
1.64824120603015	0.434862753559391	
1.66834170854271	0.43079057309921	
1.68844221105528	0.426712656775277	
1.70854271356784	0.422593641448897	
1.7286432160804	0.418398619055003	
1.74874371859296	0.414098424847147	
1.76884422110553	0.409673897791761	
1.78894472361809	0.405117054158077	
1.80904522613065	0.400429034537099	
1.82914572864322	0.395616493555021	
1.84924623115578	0.390688257773643	
1.86934673366834	0.385653110907413	
1.8894472361809	0.380518685978909	
1.90954773869347	0.375291099995518	
1.92964824120603	0.369974980481389	
1.94974874371859	0.364573654571577	
1.96984924623116	0.359089378920934	
1.98994974874372	0.353523556047075	
2.01005025125628	0.347876918119901	
2.03015075376884	0.342149675500058	
2.05025125628141	0.336341633739819	
2.07035175879397	0.330452284564411	
2.09045226130653	0.324480876233162	
2.1105527638191	0.318426467894901	
2.13065326633166	0.312287971645326	
2.15075376884422	0.306064185172743	
2.17085427135678	0.299753817202729	
2.19095477386935	0.293355507421468	
2.21105527638191	0.286867842150555	
2.23115577889447	0.280289366737977	
2.25125628140704	0.273618595398411	
2.2713567839196	0.26685401906176	
2.29145728643216	0.259994111658194	
2.31155778894472	0.25303733516923	
2.33165829145729	0.245982143699989	
2.35175879396985	0.238826986770904	
2.37185929648241	0.231570311984242	
2.39195979899498	0.224210567187202	
2.41206030150754	0.216746202228206	
2.4321608040201	0.209175670382895	
2.45226130653266	0.201497429510919	
2.47236180904523	0.19370994299267	
2.49246231155779	0.185811680485311	
2.51256281407035	0.177801118530223	
2.53266331658291	0.169676741037688	
2.55276381909548	0.161437039670172	
2.57286432160804	0.153080514141309	
2.5929648241206	0.144605672445149	
2.61306532663317	0.136011031027151	
2.63316582914573	0.127295114906799	
2.65326633165829	0.118456457759901	
2.67336683417085	0.109493601967199	
2.69346733668342	0.100405098635004	
2.71356783919598	0.0911895075924245	
2.73366834170854	0.0818453973692282	
2.75376884422111	0.0723713451575436	
2.77386934673367	0.0627659367602267	
2.79396984924623	0.0530277665282111	
2.81407035175879	0.0431554372888555	
2.83417085427136	0.0331475602668492	
2.85427135678392	0.0230027549992776	
2.87437185929648	0.0127196492458314	
2.89447236180905	0.00229687889532337	
2.91457286432161	-0.00826691213065628	
2.93467336683417	-0.018973071976283	
2.95477386934673	-0.0298229409515474	
2.9748743718593	-0.0408178516333021	
2.99497487437186	-0.0519591289669048	
3.01507537688442	-0.0632480903680229	
3.03517587939698	-0.0746860458243243	
3.05527638190955	-0.0862742979967777	
3.07537688442211	-0.0980141423203412	
3.09547738693467	-0.109906867103833	
3.11557788944724	-0.121953753628852	
3.1356783919598	-0.134156076247628	
3.15577889447236	-0.146515102479641	
3.17587939698492	-0.159032093107028	
3.19597989949749	-0.171708302268562	
3.21608040201005	-0.184544977552318	
3.23618090452261	-0.197543360086817	
3.25628140703518	-0.210704684630789	
3.27638190954774	-0.224030179661358	
3.2964824120603	-0.237521067460771	
3.31658291457286	-0.251178564201606	
3.33668341708543	-0.265003880030492	
3.35678391959799	-0.278998219150249	
3.37688442211055	-0.293162779900623	
3.39698492462312	-0.307498754837452	
3.41708542713568	-0.322007330810397	
3.43718592964824	-0.336689689039218	
3.4572864321608	-0.351547005188615	
3.47738693467337	-0.366580449441582	
3.49748743718593	-0.381791186571495	
3.51758793969849	-0.397180376012702	
3.53768844221106	-0.412749171929836	
3.55778894472362	-0.42849872328576	
3.57788944723618	-0.444430173908284	
3.59798994974874	-0.460544662555499	
3.61809045226131	-0.476843322979954	
3.63819095477387	-0.493327283991541	
3.65829145728643	-0.509997669519278	
3.67839195979899	-0.526855598671779	
3.69849246231156	-0.543902185796708	
3.71859296482412	-0.561138540539019	
3.73869346733668	-0.57856576789816	
3.75879396984925	-0.596184968284143	
3.77889447236181	-0.613997237572627	
3.79899497487437	-0.632003667158905	
3.81909547738693	-0.650205344010965	
3.8391959798995	-0.668603350721493	
3.85929648241206	-0.687198765558978	
3.87939698492462	-0.705992662517824	
3.89949748743719	-0.724986111367627	
3.91959798994975	-0.74418017770144	
3.93969849246231	-0.763575922983279	
3.95979899497487	-0.783174404594745	
3.97989949748744	-0.802976675880714	
4	-0.822983786194369	


==> figures/2nd-order-continuation-7.tsv <==
0	1	
0.0201005025125628	0.990007729571326	
0.0402010050251256	0.980131348236312	
0.0603015075376884	0.970370638310296	
0.0804020100502513	0.960725236985506	
0.100502512562814	0.951194636331062	
0.120603015075377	0.941778183292977	
0.14070351758794	0.932475079694152	
0.160804020100503	0.923284382234383	
0.180904522613065	0.914205002490355	
0.201005025125628	0.905235706915646	
0.221105527638191	0.896375116840725	
0.241206030150754	0.887621708472952	
0.261306532663317	0.878973812896579	
0.281407035175879	0.87042961607275	
0.301507537688442	0.861987158839498	
0.321608040201005	0.853644336911751	
0.341708542713568	0.845398900881325	
0.361809045226131	0.837248456216931	
0.381909547738693	0.829190463264168	
0.402010050251256	0.821222237245529	
0.422110552763819	0.813340948260397	
0.442211055276382	0.805543621285048	
0.462311557788945	0.797827136172647	
0.482412060301508	0.790188227653253	
0.50251256281407	0.78262348533769	
0.522613065326633	0.775129379128017	
0.542713567839196	0.767702455826926	
0.562814070351759	0.760339488825382	
0.582914572864322	0.753037487408681	
0.603015075376884	0.745793696756452	
0.623115577889447	0.738605597942657	
0.64321608040201	0.731470907935588	
0.663316582914573	0.724387579597872	
0.683417085427136	0.717353801686465	
0.703517587939699	0.710367998852657	
0.723618090452261	0.703428831642069	
0.743718592964824	0.696535196494656	
0.763819095477387	0.689686225744703	
0.78391959798995	0.682881287620828	
0.804020100502513	0.676119986245981	
0.824120603015075	0.669402161637444	
0.844221105527638	0.662727889706831	
0.864321608040201	0.656097482260089	
0.884422110552764	0.649511486997496	
0.904522613065327	0.642970687513662	
0.924623115577889	0.63647610329753	
0.944723618090452	0.630028989732376	
0.964824120603015	0.623630838095804	
0.984924623115578	0.617283375559756	
1.00502512562814	0.610988565121784	
1.0251256281407	0.604748563000539	
1.04522613065327	0.598565481837102	
1.06532663316583	0.592441253535924	
1.08542713567839	0.586377623698747	
1.10552763819095	0.580376151624608	
1.12562814070352	0.574438210309835	
1.14572864321608	0.568564986448053	
1.16582914572864	0.562757480430177	
1.18592964824121	0.557016506344417	
1.20603015075377	0.551342691976276	
1.22613065326633	0.545736478808552	
1.24623115577889	0.540198122021332	
1.26633165829146	0.534727690492002	
1.28643216080402	0.529325066795237	
1.30653266331658	0.523989947203007	
1.32663316582915	0.518721841684576	
1.34673366834171	0.5135200739065	
1.36683417085427	0.508383781232629	
1.38693467336683	0.503311914724107	
1.4070351758794	0.498303239139371	
1.42713567839196	0.49335633293415	
1.44723618090452	0.488469588261469	
1.46733668341709	0.483641210971643	
1.48743718592965	0.478869220612285	
1.50753768844221	0.474151450684538	
1.52763819095477	0.469485593678572	
1.54773869346734	0.464869384322059	
1.5678391959799	0.460300680046784	
1.58793969849246	0.455777462965823	
1.60804020100503	0.45129783987355	
1.62814070351759	0.446860042245629	
1.64824120603015	0.442462426239018	
1.66834170854271	0.438103472691971	
1.68844221105528	0.433781787124031	
1.70854271356784	0.42949609973604	
1.7286432160804	0.42524526541013	
1.74874371859296	0.421028263709728	
1.76884422110553	0.416844198879554	
1.78894472361809	0.412692299845622	
1.80904522613065	0.408571920215241	
1.82914572864322	0.404482538277009	
1.84924623115578	0.400423757000824	
1.86934673366834	0.396395304037873	
1.8894472361809	0.392397031720638	
1.90954773869347	0.388428917062895	
1.92964824120603	0.384491061759712	
1.94974874371859	0.380583692187454	
1.96984924623116	0.376707159403775	
1.98994974874372	0.372861939147627	
2.01005025125628	0.369048631438652	
2.03015075376884	0.365267930131442	
2.05025125628141	0.361520530777125	
2.07035175879397	0.357807100177614	
2.09045226130653	0.354128275985017	
2.1105527638191	0.350484666701628	
2.13065326633166	0.346876851679932	
2.15075376884422	0.343305381122603	
2.17085427135678	0.339770776082506	
2.19095477386935	0.33627352846269	
2.21105527638191	0.332814101016402	
2.23115577889447	0.329392927347071	
2.25125628140704	0.326010411908318	
2.2713567839196	0.322666930003955	
2.29145728643216	0.319362827787983	
2.31155778894472	0.316098422264591	
2.33165829145729	0.312874001288156	
2.35175879396985	0.309689823563248	
2.37185929648241	0.306546118644628	
2.39195979899498	0.303443086937239	
2.41206030150754	0.30038089969622	
2.4321608040201	0.297359699026899	
2.45226130653266	0.294379597884787	
2.47236180904523	0.291440680075595	
2.49246231155779	0.288543000255215	
2.51256281407035	0.28568658411506	
2.53266331658291	0.282871435924528	
2.55276381909548	0.280097555707644	
2.57286432160804	0.277364943464398	
2.5929648241206	0.274673599194799	
2.61306532663317	0.272023522898843	
2.63316582914573	0.26941471457653	
2.65326633165829	0.266847174227861	
2.67336683417085	0.264320901852833	
2.69346733668342	0.261835897451451	
2.71356783919598	0.259392161023711	
2.73366834170854	0.256989692569614	
2.75376884422111	0.254628492089161	
2.77386934673367	0.252308559582352	
2.79396984924623	0.250029895049185	
2.81407035175879	0.247792498489663	
2.83417085427136	0.245596369903782	
2.85427135678392	0.243441509291546	
2.87437185929648	0.241327916652955	
2.89447236180905	0.239255591988005	
2.91457286432161	0.237224535296699	
2.93467336683417	0.235234746579036	
2.95477386934673	0.233286225835018	
2.9748743718593	0.231378973064642	
2.99497487437186	0.22951298826791	
3.01507537688442	0.227688271444821	
3.03517587939698	0.225904822595374	
3.05527638190955	0.224162641719572	
3.07537688442211	0.222461728817412	
3.09547738693467	0.220802083888895	
3.11557788944724	0.219183706934023	
3.1356783919598	0.217606597952793	
3.15577889447236	0.216070756945209	
3.17587939698492	0.214576183911265	
3.19597989949749	0.213122878850967	
3.21608040201005	0.211710841764311	
3.23618090452261	0.210340072651302	
3.25628140703518	0.209010571511932	
3.27638190954774	0.207722338346205	
3.2964824120603	0.206475373154121	
3.31658291457286	0.205269675935685	
3.33668341708543	0.204105246690888	
3.35678391959799	0.202982085419739	
3.37688442211055	0.201900192122229	
3.39698492462312	0.200859566798366	
3.41708542713568	0.199860209448143	
3.43718592964824	0.198902120071567	
3.4572864321608	0.197985298668629	
3.47738693467337	0.19710974523934	
3.49748743718593	0.196275459783689	
3.51758793969849	0.195482442301684	
3.53768844221106	0.194730692793318	
3.55778894472362	0.194020211258605	
3.57788944723618	0.193350997697529	
3.59798994974874	0.192723052110098	
3.61809045226131	0.192136374496307	
3.63819095477387	0.191590964856165	
3.65829145728643	0.191086823189661	
3.67839195979899	0.190623949496805	
3.69849246231156	0.190202343777592	
3.71859296482412	0.189822006032021	
3.73869346733668	0.189482936260091	
3.75879396984925	0.189185134461808	
3.77889447236181	0.188928600637161	
3.79899497487437	0.188713334786167	
3.81909547738693	0.188539336908813	
3.8391959798995	0.188406607005104	
3.85929648241206	0.18831514507503	
3.87939698492462	0.188264951118611	
3.89949748743719	0.188256025135825	
3.91959798994975	0.188288367126686	
3.93969849246231	0.1883619770912	
3.95979899497487	0.188476855029346	
3.97989949748744	0.188633000941138	
4	0.188830414826571	


==> figures/2nd-order-continuation-8.tsv <==
0	1	
0.0201005025125628	0.990044859791752	
0.0402010050251256	0.980274912888259	
0.0603015075376884	0.970682560038335	
0.0804020100502513	0.961260135486058	
0.100502512562814	0.951999917768234	
0.120603015075377	0.942894141195151	
0.14070351758794	0.933935008152657	
0.160804020100503	0.925114702398275	
0.180904522613065	0.916425403569399	
0.201005025125628	0.907859303181243	
0.221105527638191	0.89940862247122	
0.241206030150754	0.891065632551937	
0.261306532663317	0.882822677476926	
0.281407035175879	0.874672201015512	
0.301507537688442	0.866606778195616	
0.321608040201005	0.858619153033429	
0.341708542713568	0.850702284366092	
0.361809045226131	0.842849402392206	
0.381909547738693	0.835054079480466	
0.402010050251256	0.827310320128878	
0.422110552763819	0.819612676770837	
0.442211055276382	0.811956400565538	
0.462311557788945	0.804337639472565	
0.482412060301508	0.796753699701569	
0.50251256281407	0.789203390400995	
0.522613065326633	0.781687354150702	
0.542713567839196	0.77420759681708	
0.562814070351759	0.766766922286496	
0.582914572864322	0.759368846093889	
0.603015075376884	0.752017506944817	
0.623115577889447	0.744717525331194	
0.64321608040201	0.737473795293659	
0.663316582914573	0.730291200100205	
0.683417085427136	0.723174255186323	
0.703517587939699	0.716126702723482	
0.723618090452261	0.709151107631578	
0.743718592964824	0.702248524826069	
0.763819095477387	0.695418309370528	
0.78391959798995	0.688658117719753	
0.804020100502513	0.681964105099854	
0.824120603015075	0.675331279125231	
0.844221105527638	0.668753942140837	
0.864321608040201	0.662226152947258	
0.884422110552764	0.655742157241323	
0.904522613065327	0.649296762887827	
0.924623115577889	0.642885660155238	
0.944723618090452	0.63650570318856	
0.964824120603015	0.630155177178258	
0.984924623115578	0.623834078040545	
1.00502512562814	0.617544429438253	
1.0251256281407	0.611290452126249	
1.04522613065327	0.605077722717083	
1.06532663316583	0.59891246605077	
1.08542713567839	0.592801336542833	
1.10552763819095	0.586751192892769	
1.12562814070352	0.580768834299703	
1.14572864321608	0.574860697146024	
1.16582914572864	0.569032522722594	
1.18592964824121	0.563289020748393	
1.20603015075377	0.55763356610445	
1.22613065326633	0.552067971710933	
1.24623115577889	0.546592374291567	
1.26633165829146	0.541205251741429	
1.28643216080402	0.535903566473886	
1.30653266331658	0.530683007299429	
1.32663316582915	0.525538290459219	
1.34673366834171	0.5204634807023	
1.36683417085427	0.515452302889325	
1.38693467336683	0.510498428222726	
1.4070351758794	0.505595732153404	
1.42713567839196	0.500738530771641	
1.44723618090452	0.495921808583181	
1.46733668341709	0.491141453645547	
1.48743718592965	0.486394516860473	
1.50753768844221	0.481679510006071	
1.52763819095477	0.476996578196366	
1.54773869346734	0.472347030106322	
1.5678391959799	0.467732962916102	
1.58793969849246	0.463157089417128	
1.60804020100503	0.458622544865879	
1.62814070351759	0.454132662881298	
1.64824120603015	0.449690721259507	
1.66834170854271	0.445299666460847	
1.68844221105528	0.440961834964973	
1.70854271356784	0.436678698258742	
1.7286432160804	0.43245066259176	
1.74874371859296	0.428276951917016	
1.76884422110553	0.424155591939136	
1.78894472361809	0.420083497420705	
1.80904522613065	0.416056648787506	
1.82914572864322	0.412070332711334	
1.84924623115578	0.408119417592483	
1.86934673366834	0.404198638419425	
1.8894472361809	0.400302873749601	
1.90954773869347	0.396427407311047	
1.92964824120603	0.392568175510205	
1.94974874371859	0.388722008734006	
1.96984924623116	0.384886878535298	
1.98994974874372	0.381062164761118	
2.01005025125628	0.377248952708298	
2.03015075376884	0.373450079324106	
2.05025125628141	0.369669453089209	
2.07035175879397	0.365911694761067	
2.09045226130653	0.36218198961535	
2.1105527638191	0.358485913396354	
2.13065326633166	0.35482922203432	
2.15075376884422	0.351217602775034	
2.17085427135678	0.347656391617478	
2.19095477386935	0.344150271666818	
2.21105527638191	0.340702977213098	
2.23115577889447	0.337317035758651	
2.25125628140704	0.333993581279831	
2.2713567839196	0.330732264703939	
2.29145728643216	0.32753127301818	
2.31155778894472	0.324387450921446	
2.33165829145729	0.321296504148689	
2.35175879396985	0.318253255878136	
2.37185929648241	0.315251928191613	
2.39195979899498	0.312286427666417	
2.41206030150754	0.309350624660354	
2.4321608040201	0.306438626857424	
2.45226130653266	0.303545057570253	
2.47236180904523	0.300665357887676	
2.49246231155779	0.297796139623839	
2.51256281407035	0.294935618221305	
2.53266331658291	0.29208391912398	
2.55276381909548	0.28924303055488	
2.57286432160804	0.286417073235832	
2.5929648241206	0.283612780919534	
2.61306532663317	0.280840083315523	
2.63316582914573	0.278112745413386	
2.65326633165829	0.275448940933633	
2.67336683417085	0.272871518755193	
2.69346733668342	0.270407592188331	
2.71356783919598	0.26808705153538	
2.73366834170854	0.265939849132547	
2.75376884422111	0.263992512286178	
2.77386934673367	0.262265003438689	
2.79396984924623	0.2607691418226	
2.81407035175879	0.259509052440684	
2.83417085427136	0.258483090415704	
2.85427135678392	0.257686213578824	
2.87437185929648	0.257112000418092	
2.89447236180905	0.256754000926164	
2.91457286432161	0.256606467776441	
2.93467336683417	0.256664652524782	
2.95477386934673	0.256924847874584	
2.9748743718593	0.257384304882949	
2.99497487437186	0.258041102260959	
3.01507537688442	0.258894008317014	
3.03517587939698	0.25994235407902	
3.05527638190955	0.261185924245453	
3.07537688442211	0.262624866793924	
3.09547738693467	0.264259619562546	
3.11557788944724	0.266090851282169	
3.1356783919598	0.268119414482869	
3.15577889447236	0.270346307964856	
3.17587939698492	0.272772646889942	
3.19597989949749	0.275399638909877	
3.21608040201005	0.278228565067715	
3.23618090452261	0.281260764472999	
3.25628140703518	0.28449762196551	
3.27638190954774	0.287940558151751	
3.2964824120603	0.291591021331405	
3.31658291457286	0.295450480934592	
3.33668341708543	0.299520422171347	
3.35678391959799	0.303802341657456	
3.37688442211055	0.308297743830245	
3.39698492462312	0.313008138005279	
3.41708542713568	0.317935035955855	
3.43718592964824	0.323079949919607	
3.4572864321608	0.328444390956213	
3.47738693467337	0.334029867593729	
3.49748743718593	0.339837884714047	
3.51758793969849	0.345869942636013	
3.53768844221106	0.352127536362918	
3.55778894472362	0.358612154967147	
3.57788944723618	0.365325281089194	
3.59798994974874	0.372268390532523	
3.61809045226131	0.379442951938642	
3.63819095477387	0.386850426529718	
3.65829145728643	0.394492267908002	
3.67839195979899	0.402369921903036	
3.69849246231156	0.410484826459113	
3.71859296482412	0.418838411556726	
3.73869346733668	0.427432099162888	
3.75879396984925	0.436267303205373	
3.77889447236181	0.445345429567433	
3.79899497487437	0.45466787609991	
3.81909547738693	0.46423603264746	
3.8391959798995	0.474051281087113	
3.85929648241206	0.484114995376957	
3.87939698492462	0.494428541613179	
3.89949748743719	0.504993278094172	
3.91959798994975	0.515810555390442	
3.93969849246231	0.526881716419249	
3.95979899497487	0.538208096522948	
3.97989949748744	0.549791023550487	
4	0.56163181794127	


==> figures/2nd-order-continuation-9.tsv <==
0	1	
0.0201005025125628	0.9899705993509	
0.0402010050251256	0.979987783584365	
0.0603015075376884	0.970058716582257	
0.0804020100502513	0.960190338484954	
0.100502512562814	0.950389354893891	
0.120603015075377	0.940662225390803	
0.14070351758794	0.931015151235647	
0.160804020100503	0.921454062070491	
0.180904522613065	0.911984601411311	
0.201005025125628	0.90261211065005	
0.221105527638191	0.89334161121023	
0.241206030150754	0.884177784393967	
0.261306532663317	0.875124948316233	
0.281407035175879	0.866187031129987	
0.301507537688442	0.85736753948338	
0.321608040201005	0.848669520790072	
0.341708542713568	0.840095517396558	
0.361809045226131	0.831647510041656	
0.381909547738693	0.82332684704787	
0.402010050251256	0.81513415436218	
0.422110552763819	0.807069219749957	
0.442211055276382	0.799130842004558	
0.462311557788945	0.791316632872728	
0.482412060301508	0.783622755604937	
0.50251256281407	0.776043580274386	
0.522613065326633	0.768571404105333	
0.542713567839196	0.761197314836773	
0.562814070351759	0.753912055364268	
0.582914572864322	0.746706128723473	
0.603015075376884	0.739569886568087	
0.623115577889447	0.73249367055412	
0.64321608040201	0.725468020577517	
0.663316582914573	0.718483959095539	
0.683417085427136	0.711533348186606	
0.703517587939699	0.704609294981831	
0.723618090452261	0.697706555652561	
0.743718592964824	0.690821868163243	
0.763819095477387	0.683954142118878	
0.78391959798995	0.677104457521902	
0.804020100502513	0.670275867392107	
0.824120603015075	0.663473044149656	
0.844221105527638	0.656701837272824	
0.864321608040201	0.649968811572919	
0.884422110552764	0.643280816753668	
0.904522613065327	0.636644612139497	
0.924623115577889	0.630066546439823	
0.944723618090452	0.623552276276192	
0.964824120603015	0.617106499013351	
0.984924623115578	0.610732673078967	
1.00502512562814	0.604432700805315	
1.0251256281407	0.598206673874829	
1.04522613065327	0.592053240957121	
1.06532663316583	0.585970041021079	
1.08542713567839	0.579953910854661	
1.10552763819095	0.574001110356446	
1.12562814070352	0.568107586319967	
1.14572864321608	0.562269275750082	
1.16582914572864	0.55648243813776	
1.18592964824121	0.550743991940441	
1.20603015075377	0.545051817848103	
1.22613065326633	0.53940498590617	
1.24623115577889	0.533803869751098	
1.26633165829146	0.528250129242575	
1.28643216080402	0.522746567116587	
1.30653266331658	0.517296887106585	
1.32663316582915	0.511905392909933	
1.34673366834171	0.5065766671107	
1.36683417085427	0.501315259575933	
1.38693467336683	0.496125401225489	
1.4070351758794	0.491010746125338	
1.42713567839196	0.485974135096659	
1.44723618090452	0.481017367939756	
1.46733668341709	0.47614096829774	
1.48743718592965	0.471343924364096	
1.50753768844221	0.466623391363005	
1.52763819095477	0.461974609160777	
1.54773869346734	0.457391738537795	
1.5678391959799	0.452868397177465	
1.58793969849246	0.448397836514519	
1.60804020100503	0.443973134881221	
1.62814070351759	0.43958742160996	
1.64824120603015	0.435234131218529	
1.66834170854271	0.430907278923094	
1.68844221105528	0.426601739283089	
1.70854271356784	0.422313501213338	
1.7286432160804	0.418039868228501	
1.74874371859296	0.41377957550244	
1.76884422110553	0.409532805819971	
1.78894472361809	0.40530110227054	
1.80904522613065	0.401087191642976	
1.82914572864322	0.396894743842685	
1.84924623115578	0.392728096409165	
1.86934673366834	0.388591969656321	
1.8894472361809	0.384491189691674	
1.90954773869347	0.380430426814743	
1.92964824120603	0.376413948009219	
1.94974874371859	0.372445375640901	
1.96984924623116	0.368527440272253	
1.98994974874372	0.364661713534136	
2.01005025125628	0.360848310169006	
2.03015075376884	0.357085780938779	
2.05025125628141	0.35337160846504	
2.07035175879397	0.349702505594161	
2.09045226130653	0.346074562354684	
2.1105527638191	0.342483420006902	
2.13065326633166	0.338924481325544	
2.15075376884422	0.335393159470173	
2.17085427135678	0.331885160547533	
2.19095477386935	0.328396785258563	
2.21105527638191	0.324925224819706	
2.23115577889447	0.32146881893549	
2.25125628140704	0.318027242536804	
2.2713567839196	0.314601595303972	
2.29145728643216	0.311194382557787	
2.31155778894472	0.307809393607735	
2.33165829145729	0.304451498427624	
2.35175879396985	0.301126391248361	
2.37185929648241	0.297840309097642	
2.39195979899498	0.294599746208062	
2.41206030150754	0.291411174732086	
2.4321608040201	0.288280771196373	
2.45226130653266	0.285214138199322	
2.47236180904523	0.282216002263514	
2.49246231155779	0.27928986088659	
2.51256281407035	0.276437550008816	
2.53266331658291	0.273658952725075	
2.55276381909548	0.270952080860407	
2.57286432160804	0.268312813692965	
2.5929648241206	0.265734417470063	
2.61306532663317	0.263206962482163	
2.63316582914573	0.260716683739675	
2.65326633165829	0.25824540752209	
2.67336683417085	0.255770284950472	
2.69346733668342	0.253264202714571	
2.71356783919598	0.250697270512043	
2.73366834170854	0.24803953600668	
2.75376884422111	0.245264471892144	
2.77386934673367	0.242352115726016	
2.79396984924623	0.23929064827577	
2.81407035175879	0.236075944538642	
2.83417085427136	0.232709649391861	
2.85427135678392	0.229196805004268	
2.87437185929648	0.225543832887819	
2.89447236180905	0.221757183049846	
2.91457286432161	0.217842602816956	
2.93467336683417	0.213804840633289	
2.95477386934673	0.209647603795452	
2.9748743718593	0.205373641246335	
2.99497487437186	0.20098487427486	
3.01507537688442	0.196482534572628	
3.03517587939698	0.191867291111727	
3.05527638190955	0.18713935919369	
3.07537688442211	0.182298590840899	
3.09547738693467	0.177344548215245	
3.11557788944724	0.172276562585877	
3.1356783919598	0.167093781422717	
3.15577889447236	0.161795205925561	
3.17587939698492	0.156379720932587	
3.19597989949749	0.150846118792056	
3.21608040201005	0.145193118460908	
3.23618090452261	0.139419380829605	
3.25628140703518	0.133523521058354	
3.27638190954774	0.127504118540658	
3.2964824120603	0.121359724976837	
3.31658291457286	0.115088870936777	
3.33668341708543	0.108690071210429	
3.35678391959799	0.102161829182021	
3.37688442211055	0.095502640414213	
3.39698492462312	0.0887109955914527	
3.41708542713568	0.0817853829404313	
3.43718592964824	0.0747242902235267	
3.4572864321608	0.0675262063810443	
3.47738693467337	0.0601896228849504	
3.49748743718593	0.0527130348533317	
3.51758793969849	0.0450949419673544	
3.53768844221106	0.0373338492237193	
3.55778894472362	0.0294282675500635	
3.57788944723618	0.021376714305863	
3.59798994974874	0.0131777136876723	
3.61809045226131	0.00482979705397241	
3.63819095477387	-0.00366849681738793	
3.65829145728643	-0.0123186215286799	
3.67839195979899	-0.0211220229094266	
3.69849246231156	-0.0300801389039294	
3.71859296482412	-0.0391943994926849	
3.73869346733668	-0.0484662266427066	
3.75879396984925	-0.0578970342817571	
3.77889447236181	-0.067488228293111	
3.79899497487437	-0.0772412065275754	
3.81909547738693	-0.0871573588298336	
3.8391959798995	-0.097238067076905	
3.85929648241206	-0.107484705226896	
3.87939698492462	-0.117898639375957	
3.89949748743719	-0.128481227822523	
3.91959798994975	-0.13923382113707	
3.93969849246231	-0.150157762236849	
3.95979899497487	-0.161254386464257	
3.97989949748744	-0.172525021668211	
4	-0.183970988288129	


==> figures/2nd-order-continuation_noticks-1.tsv <==
1	0.1	
1	1	


==> figures/2nd-order-continuation_noticks-10.tsv <==
0	1	
0.0201005025125628	0.990000252518876	
0.0402010050251256	0.980101512588066	
0.0603015075376884	0.97030378020757	
0.0804020100502513	0.960607055377389	
0.100502512562814	0.951011338097523	
0.120603015075377	0.941516628367971	
0.14070351758794	0.932122926188733	
0.160804020100503	0.922830231559809	
0.180904522613065	0.9136385444812	
0.201005025125628	0.904547864952905	
0.221105527638191	0.895558192974925	
0.241206030150754	0.886669528547259	
0.261306532663317	0.877881871669907	
0.281407035175879	0.86919522234287	
0.301507537688442	0.860609580566147	
0.321608040201005	0.852124946339739	
0.341708542713568	0.843741319663645	
0.361809045226131	0.835458700537865	
0.381909547738693	0.8272770889624	
0.402010050251256	0.819196484937249	
0.422110552763819	0.811216888462413	
0.442211055276382	0.80333829953789	
0.462311557788945	0.795560718163683	
0.482412060301508	0.787884144339789	
0.50251256281407	0.78030857806621	
0.522613065326633	0.772834019342946	
0.542713567839196	0.765460468169996	
0.562814070351759	0.75818792454736	
0.582914572864322	0.751016388475038	
0.603015075376884	0.743945859953032	
0.623115577889447	0.736976338981339	
0.64321608040201	0.730107825559961	
0.663316582914573	0.723340319688897	
0.683417085427136	0.716673821368147	
0.703517587939699	0.710108330597712	
0.723618090452261	0.703643847377591	
0.743718592964824	0.697280371707785	
0.763819095477387	0.691017903588293	
0.78391959798995	0.684856443019116	
0.804020100502513	0.678795990000252	
0.824120603015075	0.672836544531704	
0.844221105527638	0.666978106613469	
0.864321608040201	0.661220676245549	
0.884422110552764	0.655564253427944	
0.904522613065327	0.650008838160653	
0.924623115577889	0.644554430443676	
0.944723618090452	0.639201030277013	
0.964824120603015	0.633948637660665	
0.984924623115578	0.628797252594631	
1.00502512562814	0.623746875078912	
1.0251256281407	0.618797505113507	
1.04522613065327	0.613949142698417	
1.06532663316583	0.609201787833641	
1.08542713567839	0.604555440519179	
1.10552763819095	0.600010100755031	
1.12562814070352	0.595565768541198	
1.14572864321608	0.59122244387768	
1.16582914572864	0.586980126764476	
1.18592964824121	0.582838817201586	
1.20603015075377	0.57879851518901	
1.22613065326633	0.574859220726749	
1.24623115577889	0.571020933814803	
1.26633165829146	0.56728365445317	
1.28643216080402	0.563647382641852	
1.30653266331658	0.560112118380849	
1.32663316582915	0.55667786167016	
1.34673366834171	0.553344612509785	
1.36683417085427	0.550112370899725	
1.38693467336683	0.546981136839979	
1.4070351758794	0.543950910330547	
1.42713567839196	0.54102169137143	
1.44723618090452	0.538193479962627	
1.46733668341709	0.535466276104139	
1.48743718592965	0.532840079795965	
1.50753768844221	0.530314891038105	
1.52763819095477	0.52789070983056	
1.54773869346734	0.525567536173329	
1.5678391959799	0.523345370066413	
1.58793969849246	0.52122421150981	
1.60804020100503	0.519204060503523	
1.62814070351759	0.517284917047549	
1.64824120603015	0.51546678114189	
1.66834170854271	0.513749652786546	
1.68844221105528	0.512133531981516	
1.70854271356784	0.5106184187268	
1.7286432160804	0.509204313022398	
1.74874371859296	0.507891214868311	
1.76884422110553	0.506679124264539	
1.78894472361809	0.505568041211081	
1.80904522613065	0.504557965707937	
1.82914572864322	0.503648897755107	
1.84924623115578	0.502840837352592	
1.86934673366834	0.502133784500391	
1.8894472361809	0.501527739198505	
1.90954773869347	0.501022701446933	
1.92964824120603	0.500618671245675	
1.94974874371859	0.500315648594732	
1.96984924623116	0.500113633494104	
1.98994974874372	0.500012625943789	
2.01005025125628	0.50001262594379	
2.03015075376884	0.500113633494104	
2.05025125628141	0.500315648594732	
2.07035175879397	0.500618671245676	
2.09045226130653	0.501022701446933	
2.1105527638191	0.501527739198505	
2.13065326633166	0.502133784500391	
2.15075376884422	0.502840837352592	
2.17085427135678	0.503648897755107	
2.19095477386935	0.504557965707937	
2.21105527638191	0.505568041211081	
2.23115577889447	0.506679124264539	
2.25125628140704	0.507891214868311	
2.2713567839196	0.509204313022398	
2.29145728643216	0.5106184187268	
2.31155778894472	0.512133531981516	
2.33165829145729	0.513749652786545	
2.35175879396985	0.51546678114189	
2.37185929648241	0.517284917047549	
2.39195979899498	0.519204060503522	
2.41206030150754	0.52122421150981	
2.4321608040201	0.523345370066412	
2.45226130653266	0.525567536173329	
2.47236180904523	0.52789070983056	
2.49246231155779	0.530314891038105	
2.51256281407035	0.532840079795965	
2.53266331658291	0.535466276104139	
2.55276381909548	0.538193479962627	
2.57286432160804	0.54102169137143	
2.5929648241206	0.543950910330547	
2.61306532663317	0.546981136839979	
2.63316582914573	0.550112370899725	
2.65326633165829	0.553344612509785	
2.67336683417085	0.55667786167016	
2.69346733668342	0.560112118380849	
2.71356783919598	0.563647382641852	
2.73366834170854	0.567283654453171	
2.75376884422111	0.571020933814803	
2.77386934673367	0.574859220726749	
2.79396984924623	0.57879851518901	
2.81407035175879	0.582838817201586	
2.83417085427136	0.586980126764475	
2.85427135678392	0.59122244387768	
2.87437185929648	0.595565768541199	
2.89447236180905	0.600010100755032	
2.91457286432161	0.604555440519178	
2.93467336683417	0.609201787833641	
2.95477386934673	0.613949142698417	
2.9748743718593	0.618797505113507	
2.99497487437186	0.623746875078912	
3.01507537688442	0.628797252594632	
3.03517587939698	0.633948637660665	
3.05527638190955	0.639201030277013	
3.07537688442211	0.644554430443676	
3.09547738693467	0.650008838160653	
3.11557788944724	0.655564253427944	
3.1356783919598	0.661220676245549	
3.15577889447236	0.666978106613469	
3.17587939698492	0.672836544531703	
3.19597989949749	0.678795990000252	
3.21608040201005	0.684856443019116	
3.23618090452261	0.691017903588294	
3.25628140703518	0.697280371707786	
3.27638190954774	0.703643847377592	
3.2964824120603	0.710108330597711	
3.31658291457286	0.716673821368148	
3.33668341708543	0.723340319688896	
3.35678391959799	0.73010782555996	
3.37688442211055	0.736976338981338	
3.39698492462312	0.743945859953032	
3.41708542713568	0.751016388475039	
3.43718592964824	0.758187924547359	
3.4572864321608	0.765460468169995	
3.47738693467337	0.772834019342945	
3.49748743718593	0.780308578066211	
3.51758793969849	0.78788414433979	
3.53768844221106	0.795560718163683	
3.55778894472362	0.803338299537891	
3.57788944723618	0.811216888462413	
3.59798994974874	0.819196484937249	
3.61809045226131	0.827277088962401	
3.63819095477387	0.835458700537865	
3.65829145728643	0.843741319663645	
3.67839195979899	0.852124946339739	
3.69849246231156	0.860609580566147	
3.71859296482412	0.86919522234287	
3.73869346733668	0.877881871669907	
3.75879396984925	0.88666952854726	
3.77889447236181	0.895558192974925	
3.79899497487437	0.904547864952905	
3.81909547738693	0.913638544481199	
3.8391959798995	0.92283023155981	
3.85929648241206	0.932122926188732	
3.87939698492462	0.94151662836797	
3.89949748743719	0.951011338097523	
3.91959798994975	0.96060705537739	
3.93969849246231	0.97030378020757	
3.95979899497487	0.980101512588066	
3.97989949748744	0.990000252518875	
4	1	


==> figures/2nd-order-continuation_noticks-11.tsv <==
0	1	
0.0201005025125628	0.99004032860693	
0.0402010050251256	0.980257179559922	
0.0603015075376884	0.970643603930156	
0.0804020100502513	0.961192663516779	
0.100502512562814	0.951897432598621	
0.120603015075377	0.942751000038091	
0.14070351758794	0.933746471822051	
0.160804020100503	0.924876974148379	
0.180904522613065	0.916135657198686	
0.201005025125628	0.907515699780105	
0.221105527638191	0.899010315076328	
0.241206030150754	0.890612757826046	
0.261306532663317	0.882316333354198	
0.281407035175879	0.874114409030438	
0.301507537688442	0.866000428938539	
0.321608040201005	0.857967932837879	
0.341708542713568	0.85001058092574	
0.361809045226131	0.842122186531719	
0.381909547738693	0.834296759793506	
0.402010050251256	0.826528566734591	
0.422110552763819	0.818812210239813	
0.442211055276382	0.811142742604823	
0.462311557788945	0.803515824263428	
0.482412060301508	0.795927950998261	
0.50251256281407	0.788376784004805	
0.522613065326633	0.780861543436231	
0.542713567839196	0.773382906712656	
0.562814070351759	0.765942990326131	
0.582914572864322	0.758545922347426	
0.603015075376884	0.751198750929469	
0.623115577889447	0.743912814248734	
0.64321608040201	0.736705757204613	
0.663316582914573	0.729604300781108	
0.683417085427136	0.722647415903349	
0.703517587939699	0.715888251934163	
0.723618090452261	0.709391005703454	
0.743718592964824	0.703218627550858	
0.763819095477387	0.697414328621786	
0.78391959798995	0.691990308023957	
0.804020100502513	0.686932924950683	
0.824120603015075	0.682216902910274	
0.844221105527638	0.677816711227684	
0.864321608040201	0.673711538753055	
0.884422110552764	0.669886067697413	
0.904522613065327	0.66632961858076	
0.924623115577889	0.663035000914964	
0.944723618090452	0.659997529263548	
0.964824120603015	0.657214287972068	
0.984924623115578	0.654683609787545	
1.00502512562814	0.6524047129433	
1.0251256281407	0.650377449200253	
1.04522613065327	0.648602127981674	
1.06532663316583	0.647079392473344	
1.08542713567839	0.645810131358457	
1.10552763819095	0.644795415195089	
1.12562814070352	0.644036450015481	
1.14572864321608	0.643534543100112	
1.16582914572864	0.643291077460259	
1.18592964824121	0.643307492622373	
1.20603015075377	0.643585270024219	
1.22613065326633	0.644125921822492	
1.24623115577889	0.644930982249837	
1.26633165829146	0.646002000895485	
1.28643216080402	0.647340537450462	
1.30653266331658	0.64894815757735	
1.32663316582915	0.650826429650334	
1.34673366834171	0.652976922173731	
1.36683417085427	0.655401201733077	
1.38693467336683	0.658100831366871	
1.4070351758794	0.661077369272523	
1.42713567839196	0.664332367779245	
1.44723618090452	0.667867372535196	
1.46733668341709	0.671683921867344	
1.48743718592965	0.675783546281142	
1.50753768844221	0.680167768073741	
1.52763819095477	0.684838101039723	
1.54773869346734	0.689796050252398	
1.5678391959799	0.695043111906962	
1.58793969849246	0.700580773214379	
1.60804020100503	0.706410512336898	
1.62814070351759	0.712533798357762	
1.64824120603015	0.718952091279004	
1.66834170854271	0.725666842042282	
1.68844221105528	0.73267949256859	
1.70854271356784	0.739991475813397	
1.7286432160804	0.747604215834338	
1.74874371859296	0.755519127869071	
1.76884422110553	0.763737618421307	
1.78894472361809	0.772261085353355	
1.80904522613065	0.781090917983775	
1.82914572864322	0.790228497188978	
1.84924623115578	0.799675195507815	
1.86934673366834	0.809432377248298	
1.8894472361809	0.819501398595796	
1.90954773869347	0.829883607722131	
1.92964824120603	0.840580344895062	
1.94974874371859	0.851592942587797	
1.96984924623116	0.862922725588164	
1.98994974874372	0.874571011107176	
2.01005025125628	0.886539108886761	
2.03015075376884	0.898828321306458	
2.05025125628141	0.911439943488929	
2.07035175879397	0.924375263404162	
2.09045226130653	0.937635561972255	
2.1105527638191	0.951222113164707	
2.13065326633166	0.965136184104154	
2.15075376884422	0.979379035162497	
2.17085427135678	0.993951920057389	
2.19095477386935	1.00885608594707	
2.21105527638191	1.0240927735235	
2.23115577889447	1.03966321710385	
2.25125628140704	1.05556864472026	
2.2713567839196	1.07181027820798	
2.29145728643216	1.08838933329177	
2.31155778894472	1.10530701967072	
2.33165829145729	1.12256454110139	
2.35175879396985	1.14016309547938	
2.37185929648241	1.15810387491925	
2.39195979899498	1.17638806583294	
2.41206030150754	1.19501684900659	
2.4321608040201	1.2139913996759	
2.45226130653266	1.2333128876	
2.47236180904523	1.25298247713378	
2.49246231155779	1.27300132729894	
2.51256281407035	1.29337059185353	
2.53266331658291	1.31409141936013	
2.55276381909548	1.33516495325276	
2.57286432160804	1.35659233190241	
2.5929648241206	1.37837468868133	
2.61306532663317	1.40051315202604	
2.63316582914573	1.42300884549913	
2.65326633165829	1.44586288784988	
2.67336683417085	1.46907639307367	
2.69346733668342	1.49265047047029	
2.71356783919598	1.51658622470112	
2.73366834170854	1.54088475584521	
2.75376884422111	1.56554715945431	
2.77386934673367	1.59057452660686	
2.79396984924623	1.61596794396097	
2.81407035175879	1.64172849380638	
2.83417085427136	1.66785725411551	
2.85427135678392	1.69435529859351	
2.87437185929648	1.72122369672743	
2.89447236180905	1.74846351383447	
2.91457286432161	1.77607581110933	
2.93467336683417	1.80406164567074	
2.95477386934673	1.83242207060718	
2.9748743718593	1.86115813502165	
2.99497487437186	1.89027088407583	
3.01507537688442	1.91976135903327	
3.03517587939698	1.94963059730198	
3.05527638190955	1.97987963247617	
3.07537688442211	2.01050949437727	
3.09547738693467	2.04152120909433	
3.11557788944724	2.07291579902359	
3.1356783919598	2.10469428290748	
3.15577889447236	2.13685767587293	
3.17587939698492	2.16940698946897	
3.19597989949749	2.2023432317038	
3.21608040201005	2.23566740708113	
3.23618090452261	2.26938051663603	
3.25628140703518	2.30348355797009	
3.27638190954774	2.33797752528604	
3.2964824120603	2.37286340942183	
3.31658291457286	2.4081421978841	
3.33668341708543	2.44381487488114	
3.35678391959799	2.47988242135535	
3.37688442211055	2.51634581501513	
3.39698492462312	2.55320603036627	
3.41708542713568	2.59046403874286	
3.43718592964824	2.62812080833773	
3.4572864321608	2.6661773042324	
3.47738693467337	2.70463448842651	
3.49748743718593	2.74349331986692	
3.51758793969849	2.78275475447622	
3.53768844221106	2.82241974518092	
3.55778894472362	2.86248924193913	
3.57788944723618	2.9029641917679	
3.59798994974874	2.94384553877005	
3.61809045226131	2.98513422416072	
3.63819095477387	3.02683118629339	
3.65829145728643	3.06893736068565	
3.67839195979899	3.11145368004449	
3.69849246231156	3.15438107429127	
3.71859296482412	3.19772047058631	
3.73869346733668	3.24147279335315	
3.75879396984925	3.28563896430239	
3.77889447236181	3.33021990245531	
3.79899497487437	3.37521652416703	
3.81909547738693	3.42062974314941	
3.8391959798995	3.46646047049364	
3.85929648241206	3.51270961469244	
3.87939698492462	3.55937808166203	
3.89949748743719	3.60646677476378	
3.91959798994975	3.65397659482551	
3.93969849246231	3.70190844016253	
3.95979899497487	3.75026320659844	
3.97989949748744	3.79904178748558	
4	3.84824507372522	


==> figures/2nd-order-continuation_noticks-12.tsv <==
0	1	
0.0201005025125628	0.989960176430821	
0.0402010050251256	0.979945845616209	
0.0603015075376884	0.969963956484985	
0.0804020100502513	0.960021447238	
0.100502512562814	0.950125243596425	
0.120603015075377	0.94028225669785	
0.14070351758794	0.930499380555414	
0.160804020100503	0.920783488971239	
0.180904522613065	0.911141431763714	
0.201005025125628	0.901580030125705	
0.221105527638191	0.892106070873521	
0.241206030150754	0.882726299268472	
0.261306532663317	0.873447409985616	
0.281407035175879	0.864276035655302	
0.301507537688442	0.855218732193756	
0.321608040201005	0.846281959841598	
0.341708542713568	0.83747205840155	
0.361809045226131	0.828795214544011	
0.381909547738693	0.820257418131293	
0.402010050251256	0.811864403139907	
0.422110552763819	0.803621566685012	
0.442211055276382	0.795533856470958	
0.462311557788945	0.787605612063938	
0.482412060301508	0.779840337681318	
0.50251256281407	0.772240372127616	
0.522613065326633	0.764806495249661	
0.542713567839196	0.757538029627336	
0.562814070351759	0.750432858768588	
0.582914572864322	0.743486854602651	
0.603015075376884	0.736692968976594	
0.623115577889447	0.730039863713944	
0.64321608040201	0.723509893915309	
0.663316582914573	0.717076338596686	
0.683417085427136	0.710700226832945	
0.703517587939699	0.704328409261261	
0.723618090452261	0.697896689051729	
0.743718592964824	0.691342115864713	
0.763819095477387	0.6846214785548	
0.78391959798995	0.677722578014274	
0.804020100502513	0.670659055049822	
0.824120603015075	0.663456186153134	
0.844221105527638	0.656139501999254	
0.864321608040201	0.648729813738044	
0.884422110552764	0.641242439158474	
0.904522613065327	0.633688057740545	
0.924623115577889	0.626073859972387	
0.944723618090452	0.618404531290479	
0.964824120603015	0.610682987349262	
0.984924623115578	0.602910895401718	
1.00502512562814	0.595089037214524	
1.0251256281407	0.587217561026761	
1.04522613065327	0.579296157415159	
1.06532663316583	0.571324183193937	
1.08542713567839	0.563300749679901	
1.10552763819095	0.555224786314974	
1.12562814070352	0.547095087066916	
1.14572864321608	0.538910344655248	
1.16582914572864	0.530669176068692	
1.18592964824121	0.522370141780799	
1.20603015075377	0.514011760353802	
1.22613065326633	0.505592519631007	
1.24623115577889	0.497110885379768	
1.26633165829146	0.488565308010856	
1.28643216080402	0.479954227833243	
1.30653266331658	0.471276079184348	
1.32663316582915	0.462529293689986	
1.34673366834171	0.45371230284584	
1.36683417085427	0.444823540066373	
1.38693467336683	0.435861442313087	
1.4070351758794	0.426824451388572	
1.42713567839196	0.417711014963615	
1.44723618090452	0.408519587390059	
1.46733668341709	0.399248630340934	
1.48743718592965	0.389896613310788	
1.50753768844221	0.380462014002469	
1.52763819095477	0.370943318621396	
1.54773869346734	0.36133902209426	
1.5678391959799	0.351647628225863	
1.58793969849246	0.341867649805241	
1.60804020100503	0.331997608670147	
1.62814070351759	0.322036035737337	
1.64824120603015	0.311981471004776	
1.66834170854271	0.30183246353081	
1.68844221105528	0.291587571394441	
1.70854271356784	0.281245361640202	
1.7286432160804	0.270804410210459	
1.74874371859296	0.260263301867552	
1.76884422110553	0.24962063010777	
1.78894472361809	0.238874997068806	
1.80904522613065	0.228025013432099	
1.82914572864322	0.217069298321236	
1.84924623115578	0.206006479197369	
1.86934673366834	0.194835191752485	
1.8894472361809	0.183554079801214	
1.90954773869347	0.172161795171736	
1.92964824120603	0.160656997596289	
1.94974874371859	0.149038354601668	
1.96984924623116	0.137304541400044	
1.98994974874372	0.125454240780402	
2.01005025125628	0.113486143000818	
2.03015075376884	0.10139894568175	
2.05025125628141	0.0891913537005363	
2.07035175879397	0.0768620790871893	
2.09045226130653	0.0644098409216114	
2.1105527638191	0.0518333652323032	
2.13065326633166	0.0391313848966285	
2.15075376884422	0.0263026395426875	
2.17085427135678	0.0133458754528256	
2.19095477386935	0.000259845468806086	
2.21105527638191	-0.012956691101337	
2.23115577889447	-0.02630496857477	
2.25125628140704	-0.0397862149836408	
2.2713567839196	-0.0534016521631844	
2.29145728643216	-0.0671524958381686	
2.31155778894472	-0.0810399557076842	
2.33165829145729	-0.0950652355282975	
2.35175879396985	-0.109229533195598	
2.37185929648241	-0.123534040824152	
2.39195979899498	-0.137979944825891	
2.41206030150754	-0.152568425986966	
2.4321608040201	-0.167300659543079	
2.45226130653266	-0.182177815253339	
2.47236180904523	-0.19720105747266	
2.49246231155779	-0.212371545222733	
2.51256281407035	-0.227690432261598	
2.53266331658291	-0.243158867151851	
2.55276381909548	-0.258777993327504	
2.57286432160804	-0.274548949159552	
2.5929648241206	-0.29047286802024	
2.61306532663317	-0.306550878346086	
2.63316582914573	-0.322784103699685	
2.65326633165829	-0.339173662830312	
2.67336683417085	-0.355720669733351	
2.69346733668342	-0.372426233708594	
2.71356783919598	-0.389291459417417	
2.73366834170854	-0.40631744693887	
2.75376884422111	-0.423505291824706	
2.77386934673367	-0.440856085153364	
2.79396984924623	-0.458370913582947	
2.81407035175879	-0.476050859403204	
2.83417085427136	-0.493897000586554	
2.85427135678392	-0.511910410838149	
2.87437185929648	-0.530092159645037	
2.89447236180905	-0.548443312324407	
2.91457286432161	-0.566964930070969	
2.93467336683417	-0.585658070003462	
2.95477386934673	-0.604523785210343	
2.9748743718593	-0.623563124794637	
2.99497487437186	-0.642777133918002	
3.01507537688442	-0.662166853844008	
3.03517587939698	-0.681733321980653	
3.05527638190955	-0.701477571922141	
3.07537688442211	-0.72140063348992	
3.09547738693467	-0.741503532773022	
3.11557788944724	-0.761787292167698	
3.1356783919598	-0.782252930416385	
3.15577889447236	-0.802901462645993	
3.17587939698492	-0.823733900405567	
3.19597989949749	-0.844751251703294	
3.21608040201005	-0.865954521042902	
3.23618090452261	-0.887344709459447	
3.25628140703518	-0.908922814554521	
3.27638190954774	-0.930689830530861	
3.2964824120603	-0.952646748226408	
3.31658291457286	-0.9747945551478	
3.33668341708543	-0.997134235503345	
3.35678391959799	-1.01966677023543	
3.37688442211055	-1.04239313705246	
3.39698492462312	-1.06531431046021	
3.41708542713568	-1.08843126179278	
3.43718592964824	-1.11174495924301	
3.4572864321608	-1.13525636789241	
3.47738693467337	-1.15896644974062	
3.49748743718593	-1.1828761637345	
3.51758793969849	-1.20698646579664	
3.53768844221106	-1.23129830885355	
3.55778894472362	-1.25581264286335	
3.57788944723618	-1.28053041484307	
3.59798994974874	-1.30545256889555	
3.61809045226131	-1.33058004623592	
3.63819095477387	-1.35591378521766	
3.65829145728643	-1.38145472135836	
3.67839195979899	-1.40720378736501	
3.69849246231156	-1.43316191315898	
3.71859296482412	-1.45933002590057	
3.73869346733668	-1.48570905001333	
3.75879396984925	-1.51229990720787	
3.77889447236181	-1.53910351650546	
3.79899497487437	-1.56612079426122	
3.81909547738693	-1.59335265418701	
3.8391959798995	-1.62080000737402	
3.85929648241206	-1.64846376231497	
3.87939698492462	-1.67634482492609	
3.89949748743719	-1.70444409856874	
3.91959798994975	-1.73276248407073	
3.93969849246231	-1.76130087974739	
3.95979899497487	-1.79006018142231	
3.97989949748744	-1.81904128244783	
4	-1.84824507372522	


==> figures/2nd-order-continuation_noticks-13.tsv <==
0	1	
0.0201005025125628	0.99000774251277	
0.0402010050251256	0.980131399876499	
0.0603015075376884	0.970370754029749	
0.0804020100502513	0.960725441536795	
0.100502512562814	0.951194953587618	
0.120603015075377	0.94177863599791	
0.14070351758794	0.932475689209072	
0.160804020100503	0.923285168288214	
0.180904522613065	0.914205982928156	
0.201005025125628	0.905236897447425	
0.221105527638191	0.896376530790259	
0.241206030150754	0.887623356526607	
0.261306532663317	0.878975702852123	
0.281407035175879	0.870431752588173	
0.301507537688442	0.861989543181833	
0.321608040201005	0.853646966705886	
0.341708542713568	0.845401769858826	
0.361809045226131	0.837251553964854	
0.381909547738693	0.829193774973883	
0.402010050251256	0.821225743461533	
0.422110552763819	0.813344624629136	
0.442211055276382	0.805547438303729	
0.462311557788945	0.797831058938062	
0.482412060301508	0.790192215610594	
0.50251256281407	0.782627492029381	
0.522613065326633	0.775133352043058	
0.542713567839196	0.767706337027914	
0.562814070351759	0.76034321616761	
0.582914572864322	0.753040995796053	
0.603015075376884	0.745796919397391	
0.623115577889447	0.738608467606018	
0.64321608040201	0.731473358206567	
0.663316582914573	0.724389546133919	
0.683417085427136	0.717355223473194	
0.703517587939699	0.710368819459758	
0.723618090452261	0.703429000479219	
0.743718592964824	0.696534670067429	
0.763819095477387	0.689684968910482	
0.78391959798995	0.682879274844716	
0.804020100502513	0.676117202856712	
0.824120603015075	0.669398605083295	
0.844221105527638	0.662723570811531	
0.864321608040201	0.656092426478733	
0.884422110552764	0.649505735672453	
0.904522613065327	0.64296429913049	
0.924623115577889	0.636469154740882	
0.944723618090452	0.630021577541914	
0.964824120603015	0.623623079722112	
0.984924623115578	0.617275410620247	
1.00502512562814	0.610980556655635	
1.0251256281407	0.604740698115282	
1.04522613065327	0.598557968974081	
1.06532663316583	0.592434317777304	
1.08542713567839	0.586371501995053	
1.10552763819095	0.580371088022262	
1.12562814070352	0.574434451178696	
1.14572864321608	0.568562775708953	
1.16582914572864	0.562757054782457	
1.18592964824121	0.55701809049347	
1.20603015075377	0.551346493861081	
1.22613065326633	0.54574268482921	
1.24623115577889	0.54020689226661	
1.26633165829146	0.534739153966864	
1.28643216080402	0.529339316648386	
1.30653266331658	0.524007035954422	
1.32663316582915	0.518741776453049	
1.34673366834171	0.513542811637174	
1.36683417085427	0.508409223924537	
1.38693467336683	0.503339904657707	
1.4070351758794	0.498333554104085	
1.42713567839196	0.493388681455906	
1.44723618090452	0.488503604830231	
1.46733668341709	0.483676451268957	
1.48743718592965	0.478905156738808	
1.50753768844221	0.474187466406212	
1.52763819095477	0.469520982946551	
1.54773869346734	0.464903363113556	
1.5678391959799	0.460332404055278	
1.58793969849246	0.455806045434998	
1.60804020100503	0.451322369431231	
1.62814070351759	0.446879600737722	
1.64824120603015	0.442476106563446	
1.66834170854271	0.438110396632614	
1.68844221105528	0.433781123184661	
1.70854271356784	0.42948708097426	
1.7286432160804	0.425227207271313	
1.74874371859296	0.421000581860952	
1.76884422110553	0.416806427043541	
1.78894472361809	0.412644107634679	
1.80904522613065	0.408513130965191	
1.82914572864322	0.404413146881134	
1.84924623115578	0.400343947743804	
1.86934673366834	0.396305468429716	
1.8894472361809	0.392297786330626	
1.90954773869347	0.38832112135352	
1.92964824120603	0.384375835920608	
1.94974874371859	0.380462434969341	
1.96984924623116	0.376581565952397	
1.98994974874372	0.372734018837685	
2.01005025125628	0.36892072548796	
2.03015075376884	0.365142712511464	
2.05025125628141	0.361400958573084	
2.07035175879397	0.357696347244995	
2.09045226130653	0.354029666386268	
2.1105527638191	0.350401608142883	
2.13065326633166	0.346812768947709	
2.15075376884422	0.343263649520529	
2.17085427135678	0.339754654868019	
2.19095477386935	0.336286094283752	
2.21105527638191	0.33285818134821	
2.23115577889447	0.329471033928771	
2.25125628140704	0.326124674179715	
2.2713567839196	0.322819028542221	
2.29145728643216	0.319553927744374	
2.31155778894472	0.316329106801149	
2.33165829145729	0.313144205014433	
2.35175879396985	0.309998765973008	
2.37185929648241	0.306892237552556	
2.39195979899498	0.303823971915665	
2.41206030150754	0.300793225511815	
2.4321608040201	0.297799159077396	
2.45226130653266	0.294840837635689	
2.47236180904523	0.291917230496887	
2.49246231155779	0.289027211258075	
2.51256281407035	0.286169558833748	
2.53266331658291	0.283342999395047	
2.55276381909548	0.280546301878964	
2.57286432160804	0.277778301460846	
2.5929648241206	0.275037899687965	
2.61306532663317	0.272324064479511	
2.63316582914573	0.269635830126586	
2.65326633165829	0.266972297292215	
2.67336683417085	0.264332633011335	
2.69346733668342	0.261716070690812	
2.71356783919598	0.259121910109418	
2.73366834170854	0.256549517417852	
2.75376884422111	0.253998325138724	
2.77386934673367	0.251467832166567	
2.79396984924623	0.248957603767829	
2.81407035175879	0.246467271580876	
2.83417085427136	0.243996533615992	
2.85427135678392	0.241545154255384	
2.87437185929648	0.239112964253168	
2.89447236180905	0.236699860735381	
2.91457286432161	0.234305807199982	
2.93467336683417	0.231930833516846	
2.95477386934673	0.229575035927764	
2.9748743718593	0.227238577046446	
2.99497487437186	0.22492168585852	
3.01507537688442	0.222624656663588	
3.03517587939698	0.22034782300549	
3.05527638190955	0.218091512664108	
3.07537688442211	0.215856039557547	
3.09547738693467	0.213641703729088	
3.11557788944724	0.211448791347172	
3.1356783919598	0.2092775747054	
3.15577889447236	0.207128312222554	
3.17587939698492	0.205001248442573	
3.19597989949749	0.20289661403456	
3.21608040201005	0.200814625792797	
3.23618090452261	0.198755486636723	
3.25628140703518	0.196719385610936	
3.27638190954774	0.194706497885216	
3.2964824120603	0.192716984754503	
3.31658291457286	0.190750993638909	
3.33668341708543	0.188808658083694	
3.35678391959799	0.18689009775931	
3.37688442211055	0.184995418461349	
3.39698492462312	0.183124712110599	
3.41708542713568	0.181278056752984	
3.43718592964824	0.179455516559622	
3.4572864321608	0.177657141826766	
3.47738693467337	0.175882968975877	
3.49748743718593	0.174133020553542	
3.51758793969849	0.172407305570422	
3.53768844221106	0.170705824952124	
3.55778894472362	0.169028578698799	
3.57788944723618	0.167375566810431	
3.59798994974874	0.165746789287034	
3.61809045226131	0.164142246128592	
3.63819095477387	0.162561937335119	
3.65829145728643	0.161005862906612	
3.67839195979899	0.159474022843073	
3.69849246231156	0.157966417144499	
3.71859296482412	0.156483045810887	
3.73869346733668	0.155023908842238	
3.75879396984925	0.153589006238555	
3.77889447236181	0.152178337999831	
3.79899497487437	0.15079190412608	
3.81909547738693	0.14942970461729	
3.8391959798995	0.148091739473472	
3.85929648241206	0.146778008694606	
3.87939698492462	0.145488512280715	
3.89949748743719	0.144223250231781	
3.91959798994975	0.142982222547815	
3.93969849246231	0.141765429228828	
3.95979899497487	0.140572870274787	
3.97989949748744	0.139404545685712	
4	0.1382604554616	


==> figures/2nd-order-continuation_noticks-14.tsv <==
0	1	
0.0201005025125628	0.990044872658045	
0.0402010050251256	0.980274964218969	
0.0603015075376884	0.970682675042522	
0.0804020100502513	0.961260338734079	
0.100502512562814	0.95200023294234	
0.120603015075377	0.942894590840351	
0.14070351758794	0.933935613427849	
0.160804020100503	0.925115482827678	
0.180904522613065	0.916426376794304	
0.201005025125628	0.90786048471212	
0.221105527638191	0.899410025440205	
0.241206030150754	0.891067267465747	
0.261306532663317	0.882824551970255	
0.281407035175879	0.874674319604964	
0.301507537688442	0.86660914203425	
0.321608040201005	0.858621759666008	
0.341708542713568	0.850705127485137	
0.361809045226131	0.842852471594992	
0.381909547738693	0.835057360027098	
0.402010050251256	0.827313792701608	
0.422110552763819	0.819616317234785	
0.442211055276382	0.811960179730911	
0.462311557788945	0.804341522858345	
0.482412060301508	0.796757647300257	
0.50251256281407	0.789207356443314	
0.522613065326633	0.781691286965186	
0.542713567839196	0.774211439436744	
0.562814070351759	0.766770613615464	
0.582914572864322	0.75937232209062	
0.603015075376884	0.752020701784223	
0.623115577889447	0.744720372546186	
0.64321608040201	0.737476228901035	
0.663316582914573	0.730293155722199	
0.683417085427136	0.723175671186598	
0.703517587939699	0.716127521382327	
0.723618090452261	0.70915127638573	
0.743718592964824	0.702247997590699	
0.763819095477387	0.695417047944919	
0.78391959798995	0.688656093259359	
0.804020100502513	0.68196129962393	
0.824120603015075	0.675327687026749	
0.844221105527638	0.668749571673466	
0.864321608040201	0.662221027677389	
0.884422110552764	0.655736317464941	
0.904522613065327	0.64929026701875	
0.924623115577889	0.642878586092232	
0.944723618090452	0.636498149665133	
0.964824120603015	0.630147265091688	
0.984924623115578	0.623825951745931	
1.00502512562814	0.617536257977058	
1.0251256281407	0.611282429702347	
1.04522613065327	0.605070065447951	
1.06532663316583	0.598905406439099	
1.08542713567839	0.592795117640082	
1.10552763819095	0.586746062280559	
1.12562814070352	0.580765037978238	
1.14572864321608	0.574858473472981	
1.16582914572864	0.56903209659383	
1.18592964824121	0.563290598231667	
1.20603015075377	0.557637329707794	
1.22613065326633	0.55207407638152	
1.24623115577889	0.546600944116966	
1.26633165829146	0.541216377203883	
1.28643216080402	0.535917302033376	
1.30653266331658	0.530699369075301	
1.32663316582915	0.525557253833646	
1.34673366834171	0.520484977750342	
1.36683417085427	0.515476219615857	
1.38693467336683	0.51052460163435	
1.4070351758794	0.505623947206968	
1.42713567839196	0.500768517222338	
1.44723618090452	0.495953237707714	
1.46733668341709	0.491173934737798	
1.48743718592965	0.486427593278759	
1.50753768844221	0.481712654389761	
1.52763819095477	0.477029188858758	
1.54773869346734	0.472378435979703	
1.5678391959799	0.467762430503825	
1.58793969849246	0.463183827212134	
1.60804020100503	0.458645705654592	
1.62814070351759	0.454151344965566	
1.64824120603015	0.449703970193851	
1.66834170854271	0.44530647940546	
1.68844221105528	0.440961170002711	
1.70854271356784	0.436669490820286	
1.7286432160804	0.432431850384007	
1.74874371859296	0.428247508563524	
1.76884422110553	0.424114568235011	
1.78894472361809	0.420030068083379	
1.80904522613065	0.41599016214849	
1.82914572864322	0.411990360994124	
1.84924623115578	0.408025806064934	
1.86934673366834	0.404091552482363	
1.8894472361809	0.400182843643814	
1.90954773869347	0.396295370418362	
1.92964824120603	0.392425516122304	
1.94974874371859	0.388570594643992	
1.96984924623116	0.38472909283452	
1.98994974874372	0.380900929700151	
2.01005025125628	0.377087739890786	
2.03015075376884	0.373292871752268	
2.05025125628141	0.369520596127882	
2.07035175879397	0.365775686288937	
2.09045226130653	0.362063238792149	
2.1105527638191	0.358388476728319	
2.13065326633166	0.354756530933792	
2.15075376884422	0.351172203145125	
2.17085427135678	0.347639721272816	
2.19095477386935	0.344162503489366	
2.21105527638191	0.340742952784196	
2.23115577889447	0.337382304940793	
2.25125628140704	0.334080549142102	
2.2713567839196	0.330836431814632	
2.29145728643216	0.327647542952247	
2.31155778894472	0.324510473265762	
2.33165829145729	0.321421023114041	
2.35175879396985	0.318374441871874	
2.37185929648241	0.315365678897902	
2.39195979899498	0.312389632971399	
2.41206030150754	0.309441393937039	
2.4321608040201	0.30651647669705	
2.45226130653266	0.303611052663295	
2.47236180904523	0.300722186952057	
2.49246231155779	0.29784809083063	
2.51256281407035	0.294988391177073	
2.53266331658291	0.292144134758802	
2.55276381909548	0.289317254573709	
2.57286432160804	0.286510291521036	
2.5929648241206	0.283726223582322	
2.61306532663317	0.280968277185714	
2.63316582914573	0.278239720752538	
2.65326633165829	0.275543645186622	
2.67336683417085	0.272882741056163	
2.69346733668342	0.270259087187389	
2.71356783919598	0.267673968892423	
2.73366834170854	0.265127744590315	
2.75376884422111	0.262619776249542	
2.77386934673367	0.260148432161589	
2.79396984924623	0.257711161614147	
2.81407035175879	0.255304632442792	
2.83417085427136	0.252924916428173	
2.85427135678392	0.250567705309424	
2.87437185929648	0.24822854175365	
2.89447236180905	0.245903053866904	
2.91457286432161	0.243587187307448	
2.93467336683417	0.241277434456589	
2.95477386934673	0.238971064565105	
2.9748743718593	0.236666361883141	
2.99497487437186	0.234362880234625	
3.01507537688442	0.232061706233756	
3.03517587939698	0.229765345843198	
3.05527638190955	0.227477133580535	
3.07537688442211	0.22520100479306	
3.09547738693467	0.222941349696135	
3.11557788944724	0.220702843431064	
3.1356783919598	0.218490250039427	
3.15577889447236	0.216308202012718	
3.17587939698492	0.21416096227666	
3.19597989949749	0.212052181547307	
3.21608040201005	0.209984669590858	
3.23618090452261	0.207960202190218	
3.25628140703518	0.205979384954371	
3.27638190954774	0.204041589841388	
3.2964824120603	0.202144971313866	
3.31658291457286	0.200286558726336	
3.33668341708543	0.198462412728939	
3.35678391959799	0.196667828444863	
3.37688442211055	0.194897567799771	
3.39698492462312	0.193146107081546	
3.41708542713568	0.191407892162235	
3.43718592964824	0.189677601300018	
3.4572864321608	0.18795042300237	
3.47738693467337	0.186222363642917	
3.49748743718593	0.184490606408197	
3.51758793969849	0.182753929344971	
3.53768844221106	0.181012883660422	
3.55778894472362	0.179269767866188	
3.57788944723618	0.177528918351185	
3.59798994974874	0.175797120765623	
3.61809045226131	0.174084084184009	
3.63819095477387	0.172402931677209	
3.65829145728643	0.170770604436702	
3.67839195979899	0.169207998582894	
3.69849246231156	0.167739579810097	
3.71859296482412	0.166392218047661	
3.73869346733668	0.165193148244047	
3.75879396984925	0.164167331775083	
3.77889447236181	0.163334912875206	
3.79899497487437	0.16270960363287	
3.81909547738693	0.162298479069344	
3.8391959798995	0.162103030980716	
3.85929648241206	0.162120876194024	
3.87939698492462	0.162347481839749	
3.89949748743719	0.162777523130135	
3.91959798994975	0.163405770923388	
3.93969849246231	0.164227576395939	
3.95979899497487	0.165239074970124	
3.97989949748744	0.166437221501597	
4	0.167819737338696	


==> figures/2nd-order-continuation_noticks-15.tsv <==
0	1	
0.0201005025125628	0.989970612367496	
0.0402010050251256	0.979987835534029	
0.0603015075376884	0.970058833016977	
0.0804020100502513	0.960190544339512	
0.100502512562814	0.950389674232896	
0.120603015075377	0.940662681155469	
0.14070351758794	0.931015764990296	
0.160804020100503	0.921454853748751	
0.180904522613065	0.911985589062007	
0.201005025125628	0.902613310182729	
0.221105527638191	0.893343036140314	
0.241206030150754	0.884179445587466	
0.261306532663317	0.875126853733991	
0.281407035175879	0.866189185571382	
0.301507537688442	0.857369944329416	
0.321608040201005	0.848672173745765	
0.341708542713568	0.840098412232515	
0.361809045226131	0.831650636334716	
0.381909547738693	0.823330189920668	
0.402010050251256	0.815137694221458	
0.422110552763819	0.807072932023486	
0.442211055276382	0.799134696876547	
0.462311557788945	0.79132059501778	
0.482412060301508	0.78362678392093	
0.50251256281407	0.776047627615449	
0.522613065326633	0.76857541712093	
0.542713567839196	0.761201234619083	
0.562814070351759	0.753915818719757	
0.582914572864322	0.746709669501486	
0.603015075376884	0.739573137010559	
0.623115577889447	0.732496562665849	
0.64321608040201	0.725470487512099	
0.663316582914573	0.718485936545639	
0.683417085427136	0.711534775759791	
0.703517587939699	0.704610117537189	
0.723618090452261	0.697706724572709	
0.743718592964824	0.690821342544158	
0.763819095477387	0.683952889876044	
0.78391959798995	0.677102456430073	
0.804020100502513	0.670273106089494	
0.824120603015075	0.66346952313984	
0.844221105527638	0.656697569949596	
0.864321608040201	0.649963825280076	
0.884422110552764	0.643275153879966	
0.904522613065327	0.636638331242229	
0.924623115577889	0.630059723389532	
0.944723618090452	0.623545005418695	
0.964824120603015	0.617098894352537	
0.984924623115578	0.610724869494564	
1.00502512562814	0.604424855334212	
1.0251256281407	0.598198966528217	
1.04522613065327	0.592045872500212	
1.06532663316583	0.585963229115509	
1.08542713567839	0.579947886350023	
1.10552763819095	0.573996113763965	
1.12562814070352	0.568103864379154	
1.14572864321608	0.562267077944924	
1.16582914572864	0.556482012971084	
1.18592964824121	0.550745582755273	
1.20603015075377	0.545055658014369	
1.22613065326633	0.5394112932769	
1.24623115577889	0.533812840416253	
1.26633165829146	0.528261930729845	
1.28643216080402	0.522761331263396	
1.30653266331658	0.517314702833543	
1.32663316582915	0.511926299072452	
1.34673366834171	0.506600645524006	
1.36683417085427	0.501342228233217	
1.38693467336683	0.496155207681063	
1.4070351758794	0.491043161001203	
1.42713567839196	0.486008845689475	
1.44723618090452	0.481053971952749	
1.46733668341709	0.476178967800115	
1.48743718592965	0.471382720198858	
1.50753768844221	0.466662278422662	
1.52763819095477	0.462012777034345	
1.54773869346734	0.457428290247409	
1.5678391959799	0.452902377606731	
1.58793969849246	0.448428263657862	
1.60804020100503	0.44399903320787	
1.62814070351759	0.439607856509878	
1.64824120603015	0.435248242933041	
1.66834170854271	0.430914313859768	
1.68844221105528	0.426601076366611	
1.70854271356784	0.422304671128234	
1.7286432160804	0.418022564158618	
1.74874371859296	0.41375365515838	
1.76884422110553	0.409498285852072	
1.78894472361809	0.405258147185979	
1.80904522613065	0.401036099781891	
1.82914572864322	0.396835932768145	
1.84924623115578	0.392662089422673	
1.86934673366834	0.38851938437707	
1.8894472361809	0.384412729017438	
1.90954773869347	0.380346872288678	
1.92964824120603	0.376326155718913	
1.94974874371859	0.372354275294691	
1.96984924623116	0.368434039070274	
1.98994974874372	0.364567107975218	
2.01005025125628	0.360753711085134	
2.03015075376884	0.35699255327066	
2.05025125628141	0.353281321018286	
2.07035175879397	0.349617008201053	
2.09045226130653	0.345996093980388	
2.1105527638191	0.342414739557446	
2.13065326633166	0.338869006961627	
2.15075376884422	0.335355095895933	
2.17085427135678	0.331869588463222	
2.19095477386935	0.328409685078138	
2.21105527638191	0.324973409912224	
2.23115577889447	0.321559762916749	
2.25125628140704	0.318168799217329	
2.2713567839196	0.314801625269811	
2.29145728643216	0.3114603125365	
2.31155778894472	0.308147740336536	
2.33165829145729	0.304867386914826	
2.35175879396985	0.301623090074141	
2.37185929648241	0.29841879620721	
2.39195979899498	0.295258310859931	
2.41206030150754	0.292145057086591	
2.4321608040201	0.289081841457743	
2.45226130653266	0.286070622608082	
2.47236180904523	0.283112274041717	
2.49246231155779	0.280206331685519	
2.51256281407035	0.277350726490423	
2.53266331658291	0.274541864031293	
2.55276381909548	0.271775349184219	
2.57286432160804	0.269046311400656	
2.5929648241206	0.266349575793608	
2.61306532663317	0.263679851773308	
2.63316582914573	0.261031939500633	
2.65326633165829	0.258400949397807	
2.67336683417085	0.255782524966507	
2.69346733668342	0.253173054194235	
2.71356783919598	0.250569851326414	
2.73366834170854	0.247971290245389	
2.75376884422111	0.245376874027906	
2.77386934673367	0.242787232171545	
2.79396984924623	0.240204045921511	
2.81407035175879	0.23762991071896	
2.83417085427136	0.235068150803811	
2.85427135678392	0.232522603201345	
2.87437185929648	0.229997386752687	
2.89447236180905	0.227496667603857	
2.91457286432161	0.225024427092516	
2.93467336683417	0.222584232577102	
2.95477386934673	0.220179007290424	
2.9748743718593	0.217810792209751	
2.99497487437186	0.215480491482415	
3.01507537688442	0.213187607093421	
3.03517587939698	0.210930300167782	
3.05527638190955	0.208705891747681	
3.07537688442211	0.206511074322035	
3.09547738693467	0.204342057762041	
3.11557788944724	0.202194739263281	
3.1356783919598	0.200064899371374	
3.15577889447236	0.19794842243239	
3.17587939698492	0.195841534608486	
3.19597989949749	0.193741046521813	
3.21608040201005	0.191644581994737	
3.23618090452261	0.189550771083228	
3.25628140703518	0.187459386267502	
3.27638190954774	0.185371405929044	
3.2964824120603	0.18328899819514	
3.31658291457286	0.181215428551481	
3.33668341708543	0.179154903438448	
3.35678391959799	0.177112367073757	
3.37688442211055	0.175093269122928	
3.39698492462312	0.173103317139651	
3.41708542713568	0.171148221343732	
3.43718592964824	0.169233431819227	
3.4572864321608	0.167363860651162	
3.47738693467337	0.165543574308836	
3.49748743718593	0.163775434698887	
3.51758793969849	0.162060681795873	
3.53768844221106	0.160398766243827	
3.55778894472362	0.15878738953141	
3.57788944723618	0.157222215269678	
3.59798994974874	0.155696457808445	
3.61809045226131	0.154200408073175	
3.63819095477387	0.15272094299303	
3.65829145728643	0.151241121376523	
3.67839195979899	0.149740047103252	
3.69849246231156	0.148193254478902	
3.71859296482412	0.146573873574113	
3.73869346733668	0.144854669440429	
3.75879396984925	0.143010680702026	
3.77889447236181	0.141021763124457	
3.79899497487437	0.13887420461929	
3.81909547738693	0.136560930165237	
3.8391959798995	0.134080447966229	
3.85929648241206	0.131435141195188	
3.87939698492462	0.12862954272168	
3.89949748743719	0.125668977333426	
3.91959798994975	0.122558674172243	
3.93969849246231	0.119303282061718	
3.95979899497487	0.11590666557945	
3.97989949748744	0.112371869869826	
4	0.108701173584505	


==> figures/2nd-order-continuation_noticks-16.tsv <==
0.5	0.75	


==> figures/2nd-order-continuation_noticks-17.tsv <==
1	0.625	


==> figures/2nd-order-continuation_noticks-18.tsv <==
1.5	0.46875	


==> figures/2nd-order-continuation_noticks-19.tsv <==
2	0.379427083333333	


==> figures/2nd-order-continuation_noticks-2.tsv <==
2	0.1	
2	1	


==> figures/2nd-order-continuation_noticks-20.tsv <==
2.5	0.28472667875744	


==> figures/2nd-order-continuation_noticks-21.tsv <==
3	0.229052940189608	


==> figures/2nd-order-continuation_noticks-22.tsv <==
3.5	0.172612885577119	


==> figures/2nd-order-continuation_noticks-23.tsv <==
0	1	


==> figures/2nd-order-continuation_noticks-24.tsv <==
0	1	
0.0201005025125628	0.990000083751251	
0.0402010050251256	0.980100165827485	
0.0603015075376884	0.970299246253825	
0.0804020100502513	0.960596335055063	
0.100502512562814	0.950990452155658	
0.120603015075377	0.941480627280741	
0.14070351758794	0.932065899858115	
0.160804020100503	0.922745318921219	
0.180904522613065	0.913517943013082	
0.201005025125628	0.904382840091222	
0.221105527638191	0.895339087433504	
0.241206030150754	0.886385771544938	
0.261306532663317	0.877521988065406	
0.281407035175879	0.868746841678317	
0.301507537688442	0.860059446020169	
0.321608040201005	0.851458923591022	
0.341708542713568	0.842944405665862	
0.361809045226131	0.834515032206853	
0.381909547738693	0.826169951776462	
0.402010050251256	0.817908321451465	
0.422110552763819	0.809729306737796	
0.442211055276382	0.80163208148626	
0.462311557788945	0.793615827809088	
0.482412060301508	0.785679735997316	
0.50251256281407	0.777823004439004	
0.522613065326633	0.770044839538264	
0.542713567839196	0.7623444556351	
0.562814070351759	0.754721074926051	
0.582914572864322	0.747173927385625	
0.603015075376884	0.73970225068852	
0.623115577889447	0.732305290132624	
0.64321608040201	0.724982298562782	
0.663316582914573	0.717732536295329	
0.683417085427136	0.710555271043374	
0.703517587939699	0.703449777842833	
0.723618090452261	0.696415338979204	
0.743718592964824	0.689451243915068	
0.763819095477387	0.682556789218322	
0.78391959798995	0.675731278491124	
0.804020100502513	0.668974022299553	
0.824120603015075	0.662284338103969	
0.844221105527638	0.655661550190071	
0.864321608040201	0.649104989600646	
0.884422110552764	0.642613994067994	
0.904522613065327	0.636187907947041	
0.924623115577889	0.629826082149104	
0.944723618090452	0.623527874076335	
0.964824120603015	0.617292647556812	
0.984924623115578	0.611119772780275	
1.00502512562814	0.605008626234518	
1.0251256281407	0.598958590642403	
1.04522613065327	0.59296905489951	
1.06532663316583	0.587039414012415	
1.08542713567839	0.581169069037577	
1.10552763819095	0.575357427020838	
1.12562814070352	0.569603900937534	
1.14572864321608	0.563907909633198	
1.16582914572864	0.558268877764859	
1.18592964824121	0.552686235742928	
1.20603015075377	0.547159419673662	
1.22613065326633	0.541687871302212	
1.24623115577889	0.536271037956227	
1.26633165829146	0.530908372490035	
1.28643216080402	0.525599333229375	
1.30653266331658	0.520343383916683	
1.32663316582915	0.515139993656926	
1.34673366834171	0.509988636863976	
1.36683417085427	0.504888793207523	
1.38693467336683	0.499839947560516	
1.4070351758794	0.494841589947131	
1.42713567839196	0.489893215491263	
1.44723618090452	0.48499432436552	
1.46733668341709	0.480144421740746	
1.48743718592965	0.475343017736035	
1.50753768844221	0.470589627369247	
1.52763819095477	0.465883770508025	
1.54773869346734	0.461224971821293	
1.5678391959799	0.456612760731249	
1.58793969849246	0.452046671365827	
1.60804020100503	0.447526242511643	
1.62814070351759	0.443051017567409	
1.64824120603015	0.438620544497812	
1.66834170854271	0.434234375787854	
1.68844221105528	0.429892068397647	
1.70854271356784	0.42559318371767	
1.7286432160804	0.421337287524455	
1.74874371859296	0.417123949936735	
1.76884422110553	0.41295274537202	
1.78894472361809	0.40882325250361	
1.80904522613065	0.404735054218032	
1.82914572864322	0.400687737572919	
1.84924623115578	0.39668089375529	
1.86934673366834	0.392714118040258	
1.8894472361809	0.388787009750154	
1.90954773869347	0.384899172214051	
1.92964824120603	0.381050212727698	
1.94974874371859	0.377239742513853	
1.96984924623116	0.373467376683015	
1.98994974874372	0.369732734194545	
2.01005025125628	0.366035437818179	
2.03015075376884	0.362375114095923	
2.05025125628141	0.358751393304333	
2.07035175879397	0.355163909417168	
2.09045226130653	0.351612300068418	
2.1105527638191	0.348096206515704	
2.13065326633166	0.34461527360404	
2.15075376884422	0.34116914972996	
2.17085427135678	0.337757486806003	
2.19095477386935	0.334379940225556	
2.21105527638191	0.331036168828039	
2.23115577889447	0.327725834864452	
2.25125628140704	0.324448603963256	
2.2713567839196	0.3212041450966	
2.29145728643216	0.317992130546883	
2.31155778894472	0.314812235873653	
2.33165829145729	0.311664139880835	
2.35175879396985	0.308547524584289	
2.37185929648241	0.305462075179687	
2.39195979899498	0.302407480010721	
2.41206030150754	0.299383430537619	
2.4321608040201	0.29638962130598	
2.45226130653266	0.293425749915921	
2.47236180904523	0.290491516991536	
2.49246231155779	0.287586626150649	
2.51256281407035	0.284710783974882	
2.53266331658291	0.281863699980018	
2.55276381909548	0.279045086586655	
2.57286432160804	0.276254659091164	
2.5929648241206	0.273492135636925	
2.61306532663317	0.270757237185865	
2.63316582914573	0.268049687490264	
2.65326633165829	0.265369213064858	
2.67336683417085	0.262715543159213	
2.69346733668342	0.260088409730376	
2.71356783919598	0.257487547415802	
2.73366834170854	0.254912693506548	
2.75376884422111	0.25236358792074	
2.77386934673367	0.249839973177299	
2.79396984924623	0.247341594369936	
2.81407035175879	0.244868199141405	
2.83417085427136	0.242419537658009	
2.85427135678392	0.239995362584369	
2.87437185929648	0.237595429058437	
2.89447236180905	0.235219494666767	
2.91457286432161	0.232867319420026	
2.93467336683417	0.230538665728756	
2.95477386934673	0.22823329837937	
2.9748743718593	0.2259509845104	
2.99497487437186	0.223691493588974	
3.01507537688442	0.221454597387527	
3.03517587939698	0.219240069960751	
3.05527638190955	0.217047687622774	
3.07537688442211	0.214877228924562	
3.09547738693467	0.212728474631553	
3.11557788944724	0.210601207701513	
3.1356783919598	0.208495213262613	
3.15577889447236	0.206410278591722	
3.17587939698492	0.204346193092924	
3.19597989949749	0.202302748276244	
3.21608040201005	0.20027973773659	
3.23618090452261	0.198276957132902	
3.25628140703518	0.196294204167517	
3.27638190954774	0.194331278565727	
3.2964824120603	0.192387982055557	
3.31658291457286	0.190464118347736	
3.33668341708543	0.188559493115867	
3.35678391959799	0.186673913976802	
3.37688442211055	0.184807190471207	
3.39698492462312	0.182959134044329	
3.41708542713568	0.181129558026942	
3.43718592964824	0.1793182776165	
3.4572864321608	0.177525109858465	
3.47738693467337	0.17574987362783	
3.49748743718593	0.173992389610824	
3.51758793969849	0.172252480286796	
3.53768844221106	0.170529969910289	
3.55778894472362	0.168824684493284	
3.57788944723618	0.16713645178763	
3.59798994974874	0.165465101267641	
3.61809045226131	0.163810464112874	
3.63819095477387	0.162172373191076	
3.65829145728643	0.160550663041305	
3.67839195979899	0.158945169857211	
3.69849246231156	0.157355731470495	
3.71859296482412	0.15578218733453	
3.73869346733668	0.154224378508138	
3.75879396984925	0.152682147639541	
3.77889447236181	0.151155338950466	
3.79899497487437	0.149643798220411	
3.81909547738693	0.148147372771062	
3.8391959798995	0.146665911450879	
3.85929648241206	0.145199264619824	
3.87939698492462	0.143747284134246	
3.89949748743719	0.142309823331918	
3.91959798994975	0.140886737017225	
3.93969849246231	0.139477881446493	
3.95979899497487	0.138083114313475	
3.97989949748744	0.136702294734974	
4	0.135335283236613	


==> figures/2nd-order-continuation_noticks-3.tsv <==
3	0.1	
3	1	


==> figures/2nd-order-continuation_noticks-4.tsv <==
0	1	
0.0201005025125628	0.990007401438925	
0.0402010050251256	0.980130038891093	
0.0603015075376884	0.970367704224988	
0.0804020100502513	0.960720050554754	
0.100502512562814	0.951186592240189	
0.120603015075377	0.94176670488675	
0.14070351758794	0.932459625345551	
0.160804020100503	0.923264451713363	
0.180904522613065	0.914180143332611	
0.201005025125628	0.905205520791383	
0.221105527638191	0.896339265923417	
0.241206030150754	0.887579921808115	
0.261306532663317	0.878925892770529	
0.281407035175879	0.870375444381374	
0.301507537688442	0.861926703457019	
0.321608040201005	0.853577658059491	
0.341708542713568	0.845326157496472	
0.361809045226131	0.837169912321303	
0.381909547738693	0.829106494332982	
0.402010050251256	0.821133336576163	
0.422110552763819	0.813247733341159	
0.442211055276382	0.805446840163937	
0.462311557788945	0.797727673826122	
0.482412060301508	0.790087112354999	
0.50251256281407	0.782521895026992	
0.522613065326633	0.775028645229699	
0.542713567839196	0.767604047353149	
0.562814070351759	0.76024498146513	
0.582914572864322	0.752948531683934	
0.603015075376884	0.745711986178356	
0.623115577889447	0.738532837167699	
0.64321608040201	0.731408780921767	
0.663316582914573	0.724337717760869	
0.683417085427136	0.71731775205582	
0.703517587939699	0.710347192227938	
0.723618090452261	0.703424550749047	
0.743718592964824	0.696548544141472	
0.763819095477387	0.689718092978047	
0.78391959798995	0.682932321882106	
0.804020100502513	0.676190559527491	
0.824120603015075	0.669492338638546	
0.844221105527638	0.662837395990121	
0.864321608040201	0.65622567240757	
0.884422110552764	0.64965731276675	
0.904522613065327	0.643132665994025	
0.924623115577889	0.63665228506626	
0.944723618090452	0.630216927010828	
0.964824120603015	0.623827552905603	
0.984924623115578	0.617485327878968	
1.00502512562814	0.611191621065966	
1.0251256281407	0.604947978428145	
1.04522613065327	0.59875597168444	
1.06532663316583	0.592617110808586	
1.08542713567839	0.586532840478153	
1.10552763819095	0.58050454007455	
1.12562814070352	0.574533523683027	
1.14572864321608	0.568621040092671	
1.16582914572864	0.562768272796406	
1.18592964824121	0.556976339990997	
1.20603015075377	0.551246294577047	
1.22613065326633	0.545579124158997	
1.24623115577889	0.539975751045127	
1.26633165829146	0.534437032247556	
1.28643216080402	0.528963759482241	
1.30653266331658	0.523556659168977	
1.32663316582915	0.518216392431398	
1.34673366834171	0.512943555096979	
1.36683417085427	0.507738677697029	
1.38693467336683	0.5026022254667	
1.4070351758794	0.497534598344979	
1.42713567839196	0.492536130974694	
1.44723618090452	0.487607092702511	
1.46733668341709	0.482747687578934	
1.48743718592965	0.477958054358307	
1.50753768844221	0.473238266552612	
1.52763819095477	0.46858834188741	
1.54773869346734	0.464008280777842	
1.5678391959799	0.459498083223909	
1.58793969849246	0.455057749225609	
1.60804020100503	0.450687278782943	
1.62814070351759	0.446386671895912	
1.64824120603015	0.442155928564514	
1.66834170854271	0.437995048788751	
1.68844221105528	0.433904032568622	
1.70854271356784	0.429882879904127	
1.7286432160804	0.425931590795266	
1.74874371859296	0.422050165242039	
1.76884422110553	0.418238603244447	
1.78894472361809	0.414496904802488	
1.80904522613065	0.410825069916164	
1.82914572864322	0.407223098585473	
1.84924623115578	0.403690990810417	
1.86934673366834	0.400228746590995	
1.8894472361809	0.396836365927207	
1.90954773869347	0.393513848819053	
1.92964824120603	0.390261195266533	
1.94974874371859	0.387078405269648	
1.96984924623116	0.383965478828396	
1.98994974874372	0.380922415942779	
2.01005025125628	0.377949216612796	
2.03015075376884	0.375045880838447	
2.05025125628141	0.372212408619732	
2.07035175879397	0.369448799956651	
2.09045226130653	0.366755054849204	
2.1105527638191	0.364131173297391	
2.13065326633166	0.361577155301213	
2.15075376884422	0.359093000860668	
2.17085427135678	0.356678709975758	
2.19095477386935	0.354334282646481	
2.21105527638191	0.352059718872839	
2.23115577889447	0.349855018654832	
2.25125628140704	0.347720181992457	
2.2713567839196	0.345655208885718	
2.29145728643216	0.343660099334613	
2.31155778894472	0.341734853339141	
2.33165829145729	0.339879470899303	
2.35175879396985	0.3380939520151	
2.37185929648241	0.336378296686531	
2.39195979899498	0.334732504913596	
2.41206030150754	0.333156576696295	
2.4321608040201	0.331650512034628	
2.45226130653266	0.330214310928595	
2.47236180904523	0.328847973378197	
2.49246231155779	0.327551499383432	
2.51256281407035	0.326324888944302	
2.53266331658291	0.325168142060805	
2.55276381909548	0.324081258732944	
2.57286432160804	0.323064238960715	
2.5929648241206	0.322117082744121	
2.61306532663317	0.321239790083162	
2.63316582914573	0.320432360977836	
2.65326633165829	0.319694795428145	
2.67336683417085	0.319027093434087	
2.69346733668342	0.318429254995664	
2.71356783919598	0.317901280112875	
2.73366834170854	0.31744316878572	
2.75376884422111	0.317054921014199	
2.77386934673367	0.316736536798312	
2.79396984924623	0.316488016138059	
2.81407035175879	0.316309359033441	
2.83417085427136	0.316200565484456	
2.85427135678392	0.316161635491106	
2.87437185929648	0.31619256905339	
2.89447236180905	0.316293366171308	
2.91457286432161	0.316464026844859	
2.93467336683417	0.316704551074045	
2.95477386934673	0.317014938858867	
2.9748743718593	0.317395190199321	
2.99497487437186	0.317845305095409	
3.01507537688442	0.318365283547132	
3.03517587939698	0.318955125554488	
3.05527638190955	0.319614831117478	
3.07537688442211	0.320344400236103	
3.09547738693467	0.321143832910362	
3.11557788944724	0.322013129140256	
3.1356783919598	0.322952288925783	
3.15577889447236	0.323961312266944	
3.17587939698492	0.325040199163739	
3.19597989949749	0.326188949616169	
3.21608040201005	0.327407563624233	
3.23618090452261	0.328696041187932	
3.25628140703518	0.330054382307263	
3.27638190954774	0.331482586982229	
3.2964824120603	0.332980655212828	
3.31658291457286	0.334548586999063	
3.33668341708543	0.336186382340931	
3.35678391959799	0.337894041238435	
3.37688442211055	0.339671563691571	
3.39698492462312	0.341518949700342	
3.41708542713568	0.343436199264747	
3.43718592964824	0.345423312384786	
3.4572864321608	0.347480289060459	
3.47738693467337	0.349607129291767	
3.49748743718593	0.351803833078708	
3.51758793969849	0.354070400421283	
3.53768844221106	0.356406831319492	
3.55778894472362	0.358813125773337	
3.57788944723618	0.361289283782815	
3.59798994974874	0.363835305347926	
3.61809045226131	0.366451190468672	
3.63819095477387	0.369136939145053	
3.65829145728643	0.371892551377066	
3.67839195979899	0.374718027164716	
3.69849246231156	0.377613366507998	
3.71859296482412	0.380578569406916	
3.73869346733668	0.383613635861465	
3.75879396984925	0.386718565871651	
3.77889447236181	0.389893359437468	
3.79899497487437	0.393138016558921	
3.81909547738693	0.396452537236009	
3.8391959798995	0.399836921468732	
3.85929648241206	0.403291169257085	
3.87939698492462	0.406815280601076	
3.89949748743719	0.410409255500699	
3.91959798994975	0.414073093955956	
3.93969849246231	0.41780679596685	
3.95979899497487	0.421610361533375	
3.97989949748744	0.425483790655535	
4	0.429427083333329	


==> figures/2nd-order-continuation_noticks-5.tsv <==
0	1	
0.0201005025125628	0.990044546240909	
0.0402010050251256	0.98027366358965	
0.0603015075376884	0.970679764731383	
0.0804020100502513	0.961255201916184	
0.100502512562814	0.951992277709401	
0.120603015075377	0.942883256422378	
0.14070351758794	0.933920376361051	
0.160804020100503	0.925095863064538	
0.180904522613065	0.916401943751034	
0.201005025125628	0.907830863247789	
0.221105527638191	0.899374901760746	
0.241206030150754	0.891026394944707	
0.261306532663317	0.882777756876461	
0.281407035175879	0.874621506725279	
0.301507537688442	0.866550300177064	
0.321608040201005	0.858556967028147	
0.341708542713568	0.850634556861337	
0.361809045226131	0.842776395405232	
0.381909547738693	0.834976155133262	
0.402010050251256	0.827227944982326	
0.422110552763819	0.81952642588826	
0.442211055276382	0.811866961285233	
0.462311557788945	0.804245814897548	
0.482412060301508	0.796660411982299	
0.50251256281407	0.789109684030816	
0.522613065326633	0.781594397797961	
0.542713567839196	0.774116671365872	
0.562814070351759	0.766679400084415	
0.582914572864322	0.759286173179515	
0.603015075376884	0.751941189368969	
0.623115577889447	0.744649119476864	
0.64321608040201	0.737414901254684	
0.663316582914573	0.730243455935356	
0.683417085427136	0.723139328404843	
0.703517587939699	0.716106274177941	
0.723618090452261	0.709146842845673	
0.743718592964824	0.702262029304193	
0.763819095477387	0.695451067569492	
0.78391959798995	0.68871141906369	
0.804020100502513	0.682038963086126	
0.824120603015075	0.675428350068018	
0.844221105527638	0.668873448503912	
0.864321608040201	0.662367813618596	
0.884422110552764	0.6559051247653	
0.904522613065327	0.649479566345035	
0.924623115577889	0.643086152183859	
0.944723618090452	0.636721010354061	
0.964824120603015	0.630381654298626	
0.984924623115578	0.624067269136316	
1.00502512562814	0.617779040950708	
1.0251256281407	0.611520369078846	
1.04522613065327	0.605296176626529	
1.06532663316583	0.599112314370524	
1.08542713567839	0.592975388662395	
1.10552763819095	0.586892572418812	
1.12562814070352	0.580871360944776	
1.14572864321608	0.5749192603351	
1.16582914572864	0.569043408442612	
1.18592964824121	0.563250147866464	
1.20603015075377	0.557544593456703	
1.22613065326633	0.551930255119337	
1.24623115577889	0.546408779946948	
1.26633165829146	0.540979859922038	
1.28643216080402	0.535641316722547	
1.30653266331658	0.530389337103505	
1.32663316582915	0.525218806246851	
1.34673366834171	0.520123680355686	
1.36683417085427	0.515097351258284	
1.38693467336683	0.51013297621619	
1.4070351758794	0.50522376685127	
1.42713567839196	0.500363247311428	
1.44723618090452	0.495545502793163	
1.46733668341709	0.490765447148864	
1.48743718592965	0.486019145150584	
1.50753768844221	0.481304232584663	
1.52763819095477	0.476620331852937	
1.54773869346734	0.471969040712796	
1.5678391959799	0.467354157250907	
1.58793969849246	0.462782262497855	
1.60804020100503	0.458263487500309	
1.62814070351759	0.45381243258475	
1.64824120603015	0.449449103569637	
1.66834170854271	0.445199524478292	
1.68844221105528	0.441095408361967	
1.70854271356784	0.437172118359357	
1.7286432160804	0.433464562535529	
1.74874371859296	0.430001905636932	
1.76884422110553	0.426803308697132	
1.78894472361809	0.423876755446899	
1.80904522613065	0.421221105295229	
1.82914572864322	0.418829703615925	
1.84924623115578	0.416693723847191	
1.86934673366834	0.414804382274577	
1.8894472361809	0.413154045875505	
1.90954773869347	0.411736597642589	
1.92964824120603	0.410547410051678	
1.94974874371859	0.409583155967719	
1.96984924623116	0.408841578735859	
1.98994974874372	0.408321275838482	
2.01005025125628	0.408021515105692	
2.03015075376884	0.407942086176836	
2.05025125628141	0.408083183499644	
2.07035175879397	0.40844531534889	
2.09045226130653	0.409029233465245	
2.1105527638191	0.409835878699882	
2.13065326633166	0.4108663389571	
2.15075376884422	0.412121816548593	
2.17085427135678	0.413603602748786	
2.19095477386935	0.415313057871495	
2.21105527638191	0.417251595595124	
2.23115577889447	0.419420670571686	
2.25125628140704	0.421821768586503	
2.2713567839196	0.424456398709675	
2.29145728643216	0.427326087011032	
2.31155778894472	0.430432371509052	
2.33165829145729	0.433776798098618	
2.35175879396985	0.437360917259296	
2.37185929648241	0.44118628138882	
2.39195979899498	0.445254442639989	
2.41206030150754	0.449566951164383	
2.4321608040201	0.454125353686361	
2.45226130653266	0.458931192346272	
2.47236180904523	0.463986003763723	
2.49246231155779	0.469291318281554	
2.51256281407035	0.474848659358381	
2.53266331658291	0.480659543083922	
2.55276381909548	0.486725477795716	
2.57286432160804	0.493047963780122	
2.5929648241206	0.499628493043094	
2.61306532663317	0.506468549139173	
2.63316582914573	0.513569607048874	
2.65326633165829	0.52093313309639	
2.67336683417085	0.528560584900975	
2.69346733668342	0.536453411356324	
2.71356783919598	0.544613052633325	
2.73366834170854	0.553040940202212	
2.75376884422111	0.561738496870854	
2.77386934673367	0.570707136836397	
2.79396984924623	0.579948265747907	
2.81407035175879	0.589463280778027	
2.83417085427136	0.599253570702062	
2.85427135678392	0.609320515982934	
2.87437185929648	0.619665488860948	
2.89447236180905	0.630289853447292	
2.91457286432161	0.641194965820375	
2.93467336683417	0.652382174124374	
2.95477386934673	0.663852818669281	
2.9748743718593	0.675608232031943	
2.99497487437186	0.687649739157723	
3.01507537688442	0.699978657462286	
3.03517587939698	0.7125962969333	
3.05527638190955	0.725503960231734	
3.07537688442211	0.738702942792547	
3.09547738693467	0.752194532924558	
3.11557788944724	0.765980011909364	
3.1356783919598	0.780060654099193	
3.15577889447236	0.79443772701353	
3.17587939698492	0.809112491434507	
3.19597989949749	0.824086201500901	
3.21608040201005	0.839360104800783	
3.23618090452261	0.85493544246268	
3.25628140703518	0.870813449245315	
3.27638190954774	0.886995353625816	
3.2964824120603	0.903482377886426	
3.31658291457286	0.920275738199733	
3.33668341708543	0.937376644712353	
3.35678391959799	0.954786301627118	
3.37688442211055	0.972505907283766	
3.39698492462312	0.990536654238136	
3.41708542713568	1.00887972933989	
3.43718592964824	1.02753631380879	
3.4572864321608	1.04650758330953	
3.47738693467337	1.06579470802512	
3.49748743718593	1.08539885272891	
3.51758793969849	1.10532117685527	
3.53768844221106	1.12556283456882	
3.55778894472362	1.14612497483243	
3.57788944723618	1.16700874147391	
3.59798994974874	1.18821527325135	
3.61809045226131	1.2097457039173	
3.63819095477387	1.23160116228165	
3.65829145728643	1.25378277227341	
3.67839195979899	1.27629165300121	
3.69849246231156	1.29912891881271	
3.71859296482412	1.32229567935285	
3.73869346733668	1.34579303962109	
3.75879396984925	1.36962210002745	
3.77889447236181	1.39378395644756	
3.79899497487437	1.41827970027675	
3.81909547738693	1.44311041848298	
3.8391959798995	1.46827719365896	
3.85929648241206	1.49378110407315	
3.87939698492462	1.51962322371998	
3.89949748743719	1.54580462236903	
3.91959798994975	1.57232636561335	
3.93969849246231	1.59918951491698	
3.95979899497487	1.6263951276615	
3.97989949748744	1.65394425719178	
4	1.68183795286103	


==> figures/2nd-order-continuation_noticks-6.tsv <==
0	1	
0.0201005025125628	0.989970256636941	
0.0402010050251256	0.979986414192536	
0.0603015075376884	0.970055643718594	
0.0804020100502513	0.960184899193324	
0.100502512562814	0.950380906770977	
0.120603015075377	0.940650153351123	
0.14070351758794	0.930998874330051	
0.160804020100503	0.921433040362187	
0.180904522613065	0.911958342914188	
0.201005025125628	0.902580178334976	
0.221105527638191	0.893303630086088	
0.241206030150754	0.884133448671522	
0.261306532663317	0.875074028664598	
0.281407035175879	0.86612938203747	
0.301507537688442	0.857303106736975	
0.321608040201005	0.848598349090835	
0.341708542713568	0.840017758131606	
0.361809045226131	0.831563429237374	
0.381909547738693	0.823236833532702	
0.402010050251256	0.815038728170001	
0.422110552763819	0.806969040794058	
0.442211055276382	0.79902671904264	
0.462311557788945	0.791209532754696	
0.482412060301508	0.783513812727698	
0.50251256281407	0.775934106023168	
0.522613065326633	0.768462892661437	
0.542713567839196	0.761091423340426	
0.562814070351759	0.753810562845845	
0.582914572864322	0.746610890188353	
0.603015075376884	0.739482782987744	
0.623115577889447	0.732416554858534	
0.64321608040201	0.725402660588849	
0.663316582914573	0.718431979586383	
0.683417085427136	0.711496175706797	
0.703517587939699	0.704588110277936	
0.723618090452261	0.69770225865242	
0.743718592964824	0.690835058978752	
0.763819095477387	0.683985118386601	
0.78391959798995	0.677153224700522	
0.804020100502513	0.670342155968856	
0.824120603015075	0.663556327209075	
0.844221105527638	0.656801343476331	
0.864321608040201	0.650083531196544	
0.884422110552764	0.643409500768201	
0.904522613065327	0.636785765643014	
0.924623115577889	0.630218417948661	
0.944723618090452	0.623712843667594	
0.964824120603015	0.617273451512581	
0.984924623115578	0.610903386621619	
1.00502512562814	0.604604201181224	
1.0251256281407	0.598375587777443	
1.04522613065327	0.592215766742351	
1.06532663316583	0.586121907246648	
1.08542713567839	0.58009029229391	
1.10552763819095	0.574116507730289	
1.12562814070352	0.568195686421279	
1.14572864321608	0.562322819850242	
1.16582914572864	0.556493137150199	
1.18592964824121	0.550702532115529	
1.20603015075377	0.544947995697391	
1.22613065326633	0.539227993198658	
1.24623115577889	0.533542722143306	
1.26633165829146	0.527894204573075	
1.28643216080402	0.522286202241934	
1.30653266331658	0.516723981234448	
1.32663316582915	0.511213978615946	
1.34673366834171	0.505763429838272	
1.36683417085427	0.500380004135774	
1.38693467336683	0.495071474717209	
1.4070351758794	0.489845429838688	
1.42713567839196	0.48470901463796	
1.44723618090452	0.479668682611859	
1.46733668341709	0.474729928009004	
1.48743718592965	0.469896963566029	
1.50753768844221	0.465172300520561	
1.52763819095477	0.460556351921883	
1.54773869346734	0.456047520842888	
1.5678391959799	0.45164200919691	
1.58793969849246	0.447333235953362	
1.60804020100503	0.443111070065577	
1.62814070351759	0.438960911207073	
1.64824120603015	0.434862753559391	
1.66834170854271	0.43079057309921	
1.68844221105528	0.426712656775277	
1.70854271356784	0.422593641448897	
1.7286432160804	0.418398619055003	
1.74874371859296	0.414098424847147	
1.76884422110553	0.409673897791761	
1.78894472361809	0.405117054158077	
1.80904522613065	0.400429034537099	
1.82914572864322	0.395616493555021	
1.84924623115578	0.390688257773643	
1.86934673366834	0.385653110907413	
1.8894472361809	0.380518685978909	
1.90954773869347	0.375291099995518	
1.92964824120603	0.369974980481389	
1.94974874371859	0.364573654571577	
1.96984924623116	0.359089378920934	
1.98994974874372	0.353523556047075	
2.01005025125628	0.347876918119901	
2.03015075376884	0.342149675500058	
2.05025125628141	0.336341633739819	
2.07035175879397	0.330452284564411	
2.09045226130653	0.324480876233162	
2.1105527638191	0.318426467894901	
2.13065326633166	0.312287971645326	
2.15075376884422	0.306064185172743	
2.17085427135678	0.299753817202729	
2.19095477386935	0.293355507421468	
2.21105527638191	0.286867842150555	
2.23115577889447	0.280289366737977	
2.25125628140704	0.273618595398411	
2.2713567839196	0.26685401906176	
2.29145728643216	0.259994111658194	
2.31155778894472	0.25303733516923	
2.33165829145729	0.245982143699989	
2.35175879396985	0.238826986770904	
2.37185929648241	0.231570311984242	
2.39195979899498	0.224210567187202	
2.41206030150754	0.216746202228206	
2.4321608040201	0.209175670382895	
2.45226130653266	0.201497429510919	
2.47236180904523	0.19370994299267	
2.49246231155779	0.185811680485311	
2.51256281407035	0.177801118530223	
2.53266331658291	0.169676741037688	
2.55276381909548	0.161437039670172	
2.57286432160804	0.153080514141309	
2.5929648241206	0.144605672445149	
2.61306532663317	0.136011031027151	
2.63316582914573	0.127295114906799	
2.65326633165829	0.118456457759901	
2.67336683417085	0.109493601967199	
2.69346733668342	0.100405098635004	
2.71356783919598	0.0911895075924245	
2.73366834170854	0.0818453973692282	
2.75376884422111	0.0723713451575436	
2.77386934673367	0.0627659367602267	
2.79396984924623	0.0530277665282111	
2.81407035175879	0.0431554372888555	
2.83417085427136	0.0331475602668492	
2.85427135678392	0.0230027549992776	
2.87437185929648	0.0127196492458314	
2.89447236180905	0.00229687889532337	
2.91457286432161	-0.00826691213065628	
2.93467336683417	-0.018973071976283	
2.95477386934673	-0.0298229409515474	
2.9748743718593	-0.0408178516333021	
2.99497487437186	-0.0519591289669048	
3.01507537688442	-0.0632480903680229	
3.03517587939698	-0.0746860458243243	
3.05527638190955	-0.0862742979967777	
3.07537688442211	-0.0980141423203412	
3.09547738693467	-0.109906867103833	
3.11557788944724	-0.121953753628852	
3.1356783919598	-0.134156076247628	
3.15577889447236	-0.146515102479641	
3.17587939698492	-0.159032093107028	
3.19597989949749	-0.171708302268562	
3.21608040201005	-0.184544977552318	
3.23618090452261	-0.197543360086817	
3.25628140703518	-0.210704684630789	
3.27638190954774	-0.224030179661358	
3.2964824120603	-0.237521067460771	
3.31658291457286	-0.251178564201606	
3.33668341708543	-0.265003880030492	
3.35678391959799	-0.278998219150249	
3.37688442211055	-0.293162779900623	
3.39698492462312	-0.307498754837452	
3.41708542713568	-0.322007330810397	
3.43718592964824	-0.336689689039218	
3.4572864321608	-0.351547005188615	
3.47738693467337	-0.366580449441582	
3.49748743718593	-0.381791186571495	
3.51758793969849	-0.397180376012702	
3.53768844221106	-0.412749171929836	
3.55778894472362	-0.42849872328576	
3.57788944723618	-0.444430173908284	
3.59798994974874	-0.460544662555499	
3.61809045226131	-0.476843322979954	
3.63819095477387	-0.493327283991541	
3.65829145728643	-0.509997669519278	
3.67839195979899	-0.526855598671779	
3.69849246231156	-0.543902185796708	
3.71859296482412	-0.561138540539019	
3.73869346733668	-0.57856576789816	
3.75879396984925	-0.596184968284143	
3.77889447236181	-0.613997237572627	
3.79899497487437	-0.632003667158905	
3.81909547738693	-0.650205344010965	
3.8391959798995	-0.668603350721493	
3.85929648241206	-0.687198765558978	
3.87939698492462	-0.705992662517824	
3.89949748743719	-0.724986111367627	
3.91959798994975	-0.74418017770144	
3.93969849246231	-0.763575922983279	
3.95979899497487	-0.783174404594745	
3.97989949748744	-0.802976675880714	
4	-0.822983786194369	


==> figures/2nd-order-continuation_noticks-7.tsv <==
0	1	
0.0201005025125628	0.990007729571326	
0.0402010050251256	0.980131348236312	
0.0603015075376884	0.970370638310296	
0.0804020100502513	0.960725236985506	
0.100502512562814	0.951194636331062	
0.120603015075377	0.941778183292977	
0.14070351758794	0.932475079694152	
0.160804020100503	0.923284382234383	
0.180904522613065	0.914205002490355	
0.201005025125628	0.905235706915646	
0.221105527638191	0.896375116840725	
0.241206030150754	0.887621708472952	
0.261306532663317	0.878973812896579	
0.281407035175879	0.87042961607275	
0.301507537688442	0.861987158839498	
0.321608040201005	0.853644336911751	
0.341708542713568	0.845398900881325	
0.361809045226131	0.837248456216931	
0.381909547738693	0.829190463264168	
0.402010050251256	0.821222237245529	
0.422110552763819	0.813340948260397	
0.442211055276382	0.805543621285048	
0.462311557788945	0.797827136172647	
0.482412060301508	0.790188227653253	
0.50251256281407	0.78262348533769	
0.522613065326633	0.775129379128017	
0.542713567839196	0.767702455826926	
0.562814070351759	0.760339488825382	
0.582914572864322	0.753037487408681	
0.603015075376884	0.745793696756452	
0.623115577889447	0.738605597942657	
0.64321608040201	0.731470907935588	
0.663316582914573	0.724387579597872	
0.683417085427136	0.717353801686465	
0.703517587939699	0.710367998852657	
0.723618090452261	0.703428831642069	
0.743718592964824	0.696535196494656	
0.763819095477387	0.689686225744703	
0.78391959798995	0.682881287620828	
0.804020100502513	0.676119986245981	
0.824120603015075	0.669402161637444	
0.844221105527638	0.662727889706831	
0.864321608040201	0.656097482260089	
0.884422110552764	0.649511486997496	
0.904522613065327	0.642970687513662	
0.924623115577889	0.63647610329753	
0.944723618090452	0.630028989732376	
0.964824120603015	0.623630838095804	
0.984924623115578	0.617283375559756	
1.00502512562814	0.610988565121784	
1.0251256281407	0.604748563000539	
1.04522613065327	0.598565481837102	
1.06532663316583	0.592441253535924	
1.08542713567839	0.586377623698747	
1.10552763819095	0.580376151624608	
1.12562814070352	0.574438210309835	
1.14572864321608	0.568564986448053	
1.16582914572864	0.562757480430177	
1.18592964824121	0.557016506344417	
1.20603015075377	0.551342691976276	
1.22613065326633	0.545736478808552	
1.24623115577889	0.540198122021332	
1.26633165829146	0.534727690492002	
1.28643216080402	0.529325066795237	
1.30653266331658	0.523989947203007	
1.32663316582915	0.518721841684576	
1.34673366834171	0.5135200739065	
1.36683417085427	0.508383781232629	
1.38693467336683	0.503311914724107	
1.4070351758794	0.498303239139371	
1.42713567839196	0.49335633293415	
1.44723618090452	0.488469588261469	
1.46733668341709	0.483641210971643	
1.48743718592965	0.478869220612285	
1.50753768844221	0.474151450684538	
1.52763819095477	0.469485593678572	
1.54773869346734	0.464869384322059	
1.5678391959799	0.460300680046784	
1.58793969849246	0.455777462965823	
1.60804020100503	0.45129783987355	
1.62814070351759	0.446860042245629	
1.64824120603015	0.442462426239018	
1.66834170854271	0.438103472691971	
1.68844221105528	0.433781787124031	
1.70854271356784	0.42949609973604	
1.7286432160804	0.42524526541013	
1.74874371859296	0.421028263709728	
1.76884422110553	0.416844198879554	
1.78894472361809	0.412692299845622	
1.80904522613065	0.408571920215241	
1.82914572864322	0.404482538277009	
1.84924623115578	0.400423757000824	
1.86934673366834	0.396395304037873	
1.8894472361809	0.392397031720638	
1.90954773869347	0.388428917062895	
1.92964824120603	0.384491061759712	
1.94974874371859	0.380583692187454	
1.96984924623116	0.376707159403775	
1.98994974874372	0.372861939147627	
2.01005025125628	0.369048631438652	
2.03015075376884	0.365267930131442	
2.05025125628141	0.361520530777125	
2.07035175879397	0.357807100177614	
2.09045226130653	0.354128275985017	
2.1105527638191	0.350484666701628	
2.13065326633166	0.346876851679932	
2.15075376884422	0.343305381122603	
2.17085427135678	0.339770776082506	
2.19095477386935	0.33627352846269	
2.21105527638191	0.332814101016402	
2.23115577889447	0.329392927347071	
2.25125628140704	0.326010411908318	
2.2713567839196	0.322666930003955	
2.29145728643216	0.319362827787983	
2.31155778894472	0.316098422264591	
2.33165829145729	0.312874001288156	
2.35175879396985	0.309689823563248	
2.37185929648241	0.306546118644628	
2.39195979899498	0.303443086937239	
2.41206030150754	0.30038089969622	
2.4321608040201	0.297359699026899	
2.45226130653266	0.294379597884787	
2.47236180904523	0.291440680075595	
2.49246231155779	0.288543000255215	
2.51256281407035	0.28568658411506	
2.53266331658291	0.282871435924528	
2.55276381909548	0.280097555707644	
2.57286432160804	0.277364943464398	
2.5929648241206	0.274673599194799	
2.61306532663317	0.272023522898843	
2.63316582914573	0.26941471457653	
2.65326633165829	0.266847174227861	
2.67336683417085	0.264320901852833	
2.69346733668342	0.261835897451451	
2.71356783919598	0.259392161023711	
2.73366834170854	0.256989692569614	
2.75376884422111	0.254628492089161	
2.77386934673367	0.252308559582352	
2.79396984924623	0.250029895049185	
2.81407035175879	0.247792498489663	
2.83417085427136	0.245596369903782	
2.85427135678392	0.243441509291546	
2.87437185929648	0.241327916652955	
2.89447236180905	0.239255591988005	
2.91457286432161	0.237224535296699	
2.93467336683417	0.235234746579036	
2.95477386934673	0.233286225835018	
2.9748743718593	0.231378973064642	
2.99497487437186	0.22951298826791	
3.01507537688442	0.227688271444821	
3.03517587939698	0.225904822595374	
3.05527638190955	0.224162641719572	
3.07537688442211	0.222461728817412	
3.09547738693467	0.220802083888895	
3.11557788944724	0.219183706934023	
3.1356783919598	0.217606597952793	
3.15577889447236	0.216070756945209	
3.17587939698492	0.214576183911265	
3.19597989949749	0.213122878850967	
3.21608040201005	0.211710841764311	
3.23618090452261	0.210340072651302	
3.25628140703518	0.209010571511932	
3.27638190954774	0.207722338346205	
3.2964824120603	0.206475373154121	
3.31658291457286	0.205269675935685	
3.33668341708543	0.204105246690888	
3.35678391959799	0.202982085419739	
3.37688442211055	0.201900192122229	
3.39698492462312	0.200859566798366	
3.41708542713568	0.199860209448143	
3.43718592964824	0.198902120071567	
3.4572864321608	0.197985298668629	
3.47738693467337	0.19710974523934	
3.49748743718593	0.196275459783689	
3.51758793969849	0.195482442301684	
3.53768844221106	0.194730692793318	
3.55778894472362	0.194020211258605	
3.57788944723618	0.193350997697529	
3.59798994974874	0.192723052110098	
3.61809045226131	0.192136374496307	
3.63819095477387	0.191590964856165	
3.65829145728643	0.191086823189661	
3.67839195979899	0.190623949496805	
3.69849246231156	0.190202343777592	
3.71859296482412	0.189822006032021	
3.73869346733668	0.189482936260091	
3.75879396984925	0.189185134461808	
3.77889447236181	0.188928600637161	
3.79899497487437	0.188713334786167	
3.81909547738693	0.188539336908813	
3.8391959798995	0.188406607005104	
3.85929648241206	0.18831514507503	
3.87939698492462	0.188264951118611	
3.89949748743719	0.188256025135825	
3.91959798994975	0.188288367126686	
3.93969849246231	0.1883619770912	
3.95979899497487	0.188476855029346	
3.97989949748744	0.188633000941138	
4	0.188830414826571	


==> figures/2nd-order-continuation_noticks-8.tsv <==
0	1	
0.0201005025125628	0.990044859791752	
0.0402010050251256	0.980274912888259	
0.0603015075376884	0.970682560038335	
0.0804020100502513	0.961260135486058	
0.100502512562814	0.951999917768234	
0.120603015075377	0.942894141195151	
0.14070351758794	0.933935008152657	
0.160804020100503	0.925114702398275	
0.180904522613065	0.916425403569399	
0.201005025125628	0.907859303181243	
0.221105527638191	0.89940862247122	
0.241206030150754	0.891065632551937	
0.261306532663317	0.882822677476926	
0.281407035175879	0.874672201015512	
0.301507537688442	0.866606778195616	
0.321608040201005	0.858619153033429	
0.341708542713568	0.850702284366092	
0.361809045226131	0.842849402392206	
0.381909547738693	0.835054079480466	
0.402010050251256	0.827310320128878	
0.422110552763819	0.819612676770837	
0.442211055276382	0.811956400565538	
0.462311557788945	0.804337639472565	
0.482412060301508	0.796753699701569	
0.50251256281407	0.789203390400995	
0.522613065326633	0.781687354150702	
0.542713567839196	0.77420759681708	
0.562814070351759	0.766766922286496	
0.582914572864322	0.759368846093889	
0.603015075376884	0.752017506944817	
0.623115577889447	0.744717525331194	
0.64321608040201	0.737473795293659	
0.663316582914573	0.730291200100205	
0.683417085427136	0.723174255186323	
0.703517587939699	0.716126702723482	
0.723618090452261	0.709151107631578	
0.743718592964824	0.702248524826069	
0.763819095477387	0.695418309370528	
0.78391959798995	0.688658117719753	
0.804020100502513	0.681964105099854	
0.824120603015075	0.675331279125231	
0.844221105527638	0.668753942140837	
0.864321608040201	0.662226152947258	
0.884422110552764	0.655742157241323	
0.904522613065327	0.649296762887827	
0.924623115577889	0.642885660155238	
0.944723618090452	0.63650570318856	
0.964824120603015	0.630155177178258	
0.984924623115578	0.623834078040545	
1.00502512562814	0.617544429438253	
1.0251256281407	0.611290452126249	
1.04522613065327	0.605077722717083	
1.06532663316583	0.59891246605077	
1.08542713567839	0.592801336542833	
1.10552763819095	0.586751192892769	
1.12562814070352	0.580768834299703	
1.14572864321608	0.574860697146024	
1.16582914572864	0.569032522722594	
1.18592964824121	0.563289020748393	
1.20603015075377	0.55763356610445	
1.22613065326633	0.552067971710933	
1.24623115577889	0.546592374291567	
1.26633165829146	0.541205251741429	
1.28643216080402	0.535903566473886	
1.30653266331658	0.530683007299429	
1.32663316582915	0.525538290459219	
1.34673366834171	0.5204634807023	
1.36683417085427	0.515452302889325	
1.38693467336683	0.510498428222726	
1.4070351758794	0.505595732153404	
1.42713567839196	0.500738530771641	
1.44723618090452	0.495921808583181	
1.46733668341709	0.491141453645547	
1.48743718592965	0.486394516860473	
1.50753768844221	0.481679510006071	
1.52763819095477	0.476996578196366	
1.54773869346734	0.472347030106322	
1.5678391959799	0.467732962916102	
1.58793969849246	0.463157089417128	
1.60804020100503	0.458622544865879	
1.62814070351759	0.454132662881298	
1.64824120603015	0.449690721259507	
1.66834170854271	0.445299666460847	
1.68844221105528	0.440961834964973	
1.70854271356784	0.436678698258742	
1.7286432160804	0.43245066259176	
1.74874371859296	0.428276951917016	
1.76884422110553	0.424155591939136	
1.78894472361809	0.420083497420705	
1.80904522613065	0.416056648787506	
1.82914572864322	0.412070332711334	
1.84924623115578	0.408119417592483	
1.86934673366834	0.404198638419425	
1.8894472361809	0.400302873749601	
1.90954773869347	0.396427407311047	
1.92964824120603	0.392568175510205	
1.94974874371859	0.388722008734006	
1.96984924623116	0.384886878535298	
1.98994974874372	0.381062164761118	
2.01005025125628	0.377248952708298	
2.03015075376884	0.373450079324106	
2.05025125628141	0.369669453089209	
2.07035175879397	0.365911694761067	
2.09045226130653	0.36218198961535	
2.1105527638191	0.358485913396354	
2.13065326633166	0.35482922203432	
2.15075376884422	0.351217602775034	
2.17085427135678	0.347656391617478	
2.19095477386935	0.344150271666818	
2.21105527638191	0.340702977213098	
2.23115577889447	0.337317035758651	
2.25125628140704	0.333993581279831	
2.2713567839196	0.330732264703939	
2.29145728643216	0.32753127301818	
2.31155778894472	0.324387450921446	
2.33165829145729	0.321296504148689	
2.35175879396985	0.318253255878136	
2.37185929648241	0.315251928191613	
2.39195979899498	0.312286427666417	
2.41206030150754	0.309350624660354	
2.4321608040201	0.306438626857424	
2.45226130653266	0.303545057570253	
2.47236180904523	0.300665357887676	
2.49246231155779	0.297796139623839	
2.51256281407035	0.294935618221305	
2.53266331658291	0.29208391912398	
2.55276381909548	0.28924303055488	
2.57286432160804	0.286417073235832	
2.5929648241206	0.283612780919534	
2.61306532663317	0.280840083315523	
2.63316582914573	0.278112745413386	
2.65326633165829	0.275448940933633	
2.67336683417085	0.272871518755193	
2.69346733668342	0.270407592188331	
2.71356783919598	0.26808705153538	
2.73366834170854	0.265939849132547	
2.75376884422111	0.263992512286178	
2.77386934673367	0.262265003438689	
2.79396984924623	0.2607691418226	
2.81407035175879	0.259509052440684	
2.83417085427136	0.258483090415704	
2.85427135678392	0.257686213578824	
2.87437185929648	0.257112000418092	
2.89447236180905	0.256754000926164	
2.91457286432161	0.256606467776441	
2.93467336683417	0.256664652524782	
2.95477386934673	0.256924847874584	
2.9748743718593	0.257384304882949	
2.99497487437186	0.258041102260959	
3.01507537688442	0.258894008317014	
3.03517587939698	0.25994235407902	
3.05527638190955	0.261185924245453	
3.07537688442211	0.262624866793924	
3.09547738693467	0.264259619562546	
3.11557788944724	0.266090851282169	
3.1356783919598	0.268119414482869	
3.15577889447236	0.270346307964856	
3.17587939698492	0.272772646889942	
3.19597989949749	0.275399638909877	
3.21608040201005	0.278228565067715	
3.23618090452261	0.281260764472999	
3.25628140703518	0.28449762196551	
3.27638190954774	0.287940558151751	
3.2964824120603	0.291591021331405	
3.31658291457286	0.295450480934592	
3.33668341708543	0.299520422171347	
3.35678391959799	0.303802341657456	
3.37688442211055	0.308297743830245	
3.39698492462312	0.313008138005279	
3.41708542713568	0.317935035955855	
3.43718592964824	0.323079949919607	
3.4572864321608	0.328444390956213	
3.47738693467337	0.334029867593729	
3.49748743718593	0.339837884714047	
3.51758793969849	0.345869942636013	
3.53768844221106	0.352127536362918	
3.55778894472362	0.358612154967147	
3.57788944723618	0.365325281089194	
3.59798994974874	0.372268390532523	
3.61809045226131	0.379442951938642	
3.63819095477387	0.386850426529718	
3.65829145728643	0.394492267908002	
3.67839195979899	0.402369921903036	
3.69849246231156	0.410484826459113	
3.71859296482412	0.418838411556726	
3.73869346733668	0.427432099162888	
3.75879396984925	0.436267303205373	
3.77889447236181	0.445345429567433	
3.79899497487437	0.45466787609991	
3.81909547738693	0.46423603264746	
3.8391959798995	0.474051281087113	
3.85929648241206	0.484114995376957	
3.87939698492462	0.494428541613179	
3.89949748743719	0.504993278094172	
3.91959798994975	0.515810555390442	
3.93969849246231	0.526881716419249	
3.95979899497487	0.538208096522948	
3.97989949748744	0.549791023550487	
4	0.56163181794127	


==> figures/2nd-order-continuation_noticks-9.tsv <==
0	1	
0.0201005025125628	0.9899705993509	
0.0402010050251256	0.979987783584365	
0.0603015075376884	0.970058716582257	
0.0804020100502513	0.960190338484954	
0.100502512562814	0.950389354893891	
0.120603015075377	0.940662225390803	
0.14070351758794	0.931015151235647	
0.160804020100503	0.921454062070491	
0.180904522613065	0.911984601411311	
0.201005025125628	0.90261211065005	
0.221105527638191	0.89334161121023	
0.241206030150754	0.884177784393967	
0.261306532663317	0.875124948316233	
0.281407035175879	0.866187031129987	
0.301507537688442	0.85736753948338	
0.321608040201005	0.848669520790072	
0.341708542713568	0.840095517396558	
0.361809045226131	0.831647510041656	
0.381909547738693	0.82332684704787	
0.402010050251256	0.81513415436218	
0.422110552763819	0.807069219749957	
0.442211055276382	0.799130842004558	
0.462311557788945	0.791316632872728	
0.482412060301508	0.783622755604937	
0.50251256281407	0.776043580274386	
0.522613065326633	0.768571404105333	
0.542713567839196	0.761197314836773	
0.562814070351759	0.753912055364268	
0.582914572864322	0.746706128723473	
0.603015075376884	0.739569886568087	
0.623115577889447	0.73249367055412	
0.64321608040201	0.725468020577517	
0.663316582914573	0.718483959095539	
0.683417085427136	0.711533348186606	
0.703517587939699	0.704609294981831	
0.723618090452261	0.697706555652561	
0.743718592964824	0.690821868163243	
0.763819095477387	0.683954142118878	
0.78391959798995	0.677104457521902	
0.804020100502513	0.670275867392107	
0.824120603015075	0.663473044149656	
0.844221105527638	0.656701837272824	
0.864321608040201	0.649968811572919	
0.884422110552764	0.643280816753668	
0.904522613065327	0.636644612139497	
0.924623115577889	0.630066546439823	
0.944723618090452	0.623552276276192	
0.964824120603015	0.617106499013351	
0.984924623115578	0.610732673078967	
1.00502512562814	0.604432700805315	
1.0251256281407	0.598206673874829	
1.04522613065327	0.592053240957121	
1.06532663316583	0.585970041021079	
1.08542713567839	0.579953910854661	
1.10552763819095	0.574001110356446	
1.12562814070352	0.568107586319967	
1.14572864321608	0.562269275750082	
1.16582914572864	0.55648243813776	
1.18592964824121	0.550743991940441	
1.20603015075377	0.545051817848103	
1.22613065326633	0.53940498590617	
1.24623115577889	0.533803869751098	
1.26633165829146	0.528250129242575	
1.28643216080402	0.522746567116587	
1.30653266331658	0.517296887106585	
1.32663316582915	0.511905392909933	
1.34673366834171	0.5065766671107	
1.36683417085427	0.501315259575933	
1.38693467336683	0.496125401225489	
1.4070351758794	0.491010746125338	
1.42713567839196	0.485974135096659	
1.44723618090452	0.481017367939756	
1.46733668341709	0.47614096829774	
1.48743718592965	0.471343924364096	
1.50753768844221	0.466623391363005	
1.52763819095477	0.461974609160777	
1.54773869346734	0.457391738537795	
1.5678391959799	0.452868397177465	
1.58793969849246	0.448397836514519	
1.60804020100503	0.443973134881221	
1.62814070351759	0.43958742160996	
1.64824120603015	0.435234131218529	
1.66834170854271	0.430907278923094	
1.68844221105528	0.426601739283089	
1.70854271356784	0.422313501213338	
1.7286432160804	0.418039868228501	
1.74874371859296	0.41377957550244	
1.76884422110553	0.409532805819971	
1.78894472361809	0.40530110227054	
1.80904522613065	0.401087191642976	
1.82914572864322	0.396894743842685	
1.84924623115578	0.392728096409165	
1.86934673366834	0.388591969656321	
1.8894472361809	0.384491189691674	
1.90954773869347	0.380430426814743	
1.92964824120603	0.376413948009219	
1.94974874371859	0.372445375640901	
1.96984924623116	0.368527440272253	
1.98994974874372	0.364661713534136	
2.01005025125628	0.360848310169006	
2.03015075376884	0.357085780938779	
2.05025125628141	0.35337160846504	
2.07035175879397	0.349702505594161	
2.09045226130653	0.346074562354684	
2.1105527638191	0.342483420006902	
2.13065326633166	0.338924481325544	
2.15075376884422	0.335393159470173	
2.17085427135678	0.331885160547533	
2.19095477386935	0.328396785258563	
2.21105527638191	0.324925224819706	
2.23115577889447	0.32146881893549	
2.25125628140704	0.318027242536804	
2.2713567839196	0.314601595303972	
2.29145728643216	0.311194382557787	
2.31155778894472	0.307809393607735	
2.33165829145729	0.304451498427624	
2.35175879396985	0.301126391248361	
2.37185929648241	0.297840309097642	
2.39195979899498	0.294599746208062	
2.41206030150754	0.291411174732086	
2.4321608040201	0.288280771196373	
2.45226130653266	0.285214138199322	
2.47236180904523	0.282216002263514	
2.49246231155779	0.27928986088659	
2.51256281407035	0.276437550008816	
2.53266331658291	0.273658952725075	
2.55276381909548	0.270952080860407	
2.57286432160804	0.268312813692965	
2.5929648241206	0.265734417470063	
2.61306532663317	0.263206962482163	
2.63316582914573	0.260716683739675	
2.65326633165829	0.25824540752209	
2.67336683417085	0.255770284950472	
2.69346733668342	0.253264202714571	
2.71356783919598	0.250697270512043	
2.73366834170854	0.24803953600668	
2.75376884422111	0.245264471892144	
2.77386934673367	0.242352115726016	
2.79396984924623	0.23929064827577	
2.81407035175879	0.236075944538642	
2.83417085427136	0.232709649391861	
2.85427135678392	0.229196805004268	
2.87437185929648	0.225543832887819	
2.89447236180905	0.221757183049846	
2.91457286432161	0.217842602816956	
2.93467336683417	0.213804840633289	
2.95477386934673	0.209647603795452	
2.9748743718593	0.205373641246335	
2.99497487437186	0.20098487427486	
3.01507537688442	0.196482534572628	
3.03517587939698	0.191867291111727	
3.05527638190955	0.18713935919369	
3.07537688442211	0.182298590840899	
3.09547738693467	0.177344548215245	
3.11557788944724	0.172276562585877	
3.1356783919598	0.167093781422717	
3.15577889447236	0.161795205925561	
3.17587939698492	0.156379720932587	
3.19597989949749	0.150846118792056	
3.21608040201005	0.145193118460908	
3.23618090452261	0.139419380829605	
3.25628140703518	0.133523521058354	
3.27638190954774	0.127504118540658	
3.2964824120603	0.121359724976837	
3.31658291457286	0.115088870936777	
3.33668341708543	0.108690071210429	
3.35678391959799	0.102161829182021	
3.37688442211055	0.095502640414213	
3.39698492462312	0.0887109955914527	
3.41708542713568	0.0817853829404313	
3.43718592964824	0.0747242902235267	
3.4572864321608	0.0675262063810443	
3.47738693467337	0.0601896228849504	
3.49748743718593	0.0527130348533317	
3.51758793969849	0.0450949419673544	
3.53768844221106	0.0373338492237193	
3.55778894472362	0.0294282675500635	
3.57788944723618	0.021376714305863	
3.59798994974874	0.0131777136876723	
3.61809045226131	0.00482979705397241	
3.63819095477387	-0.00366849681738793	
3.65829145728643	-0.0123186215286799	
3.67839195979899	-0.0211220229094266	
3.69849246231156	-0.0300801389039294	
3.71859296482412	-0.0391943994926849	
3.73869346733668	-0.0484662266427066	
3.75879396984925	-0.0578970342817571	
3.77889447236181	-0.067488228293111	
3.79899497487437	-0.0772412065275754	
3.81909547738693	-0.0871573588298336	
3.8391959798995	-0.097238067076905	
3.85929648241206	-0.107484705226896	
3.87939698492462	-0.117898639375957	
3.89949748743719	-0.128481227822523	
3.91959798994975	-0.13923382113707	
3.93969849246231	-0.150157762236849	
3.95979899497487	-0.161254386464257	
3.97989949748744	-0.172525021668211	
4	-0.183970988288129	


==> figures/2nd-order-naive-1.tsv <==
1	0.1	
1	1	


==> figures/2nd-order-naive-10.tsv <==
2.01005025125628	0.390625	
2.03015075376884	0.386718848640186	
2.05025125628141	0.382852153354713	
2.07035175879397	0.379024914143582	
2.09045226130653	0.375237131006793	
2.1105527638191	0.371488803944345	
2.13065326633166	0.367779932956238	
2.15075376884422	0.364110518042474	
2.17085427135678	0.36048055920305	
2.19095477386935	0.356890056437969	
2.21105527638191	0.353339009747229	
2.23115577889447	0.34982741913083	
2.25125628140704	0.346355284588773	
2.2713567839196	0.342922606121058	
2.29145728643216	0.339529383727684	
2.31155778894472	0.336175617408651	
2.33165829145729	0.332861307163961	
2.35175879396985	0.329586452993611	
2.37185929648241	0.326351054897604	
2.39195979899498	0.323155112875937	
2.41206030150754	0.319998626928613	
2.4321608040201	0.31688159705563	
2.45226130653266	0.313804023256988	
2.47236180904523	0.310765905532689	
2.49246231155779	0.30776724388273	
2.51256281407035	0.304808038307113	
2.53266331658291	0.301888288805838	
2.55276381909548	0.299007995378905	
2.57286432160804	0.296167158026312	
2.5929648241206	0.293365776748062	
2.61306532663317	0.290603851544153	
2.63316582914573	0.287881382414585	
2.65326633165829	0.28519836935936	
2.67336683417085	0.282554812378475	
2.69346733668342	0.279950711471933	
2.71356783919598	0.277386066639731	
2.73366834170854	0.274860877881872	
2.75376884422111	0.272375145198354	
2.77386934673367	0.269928868589177	
2.79396984924623	0.267522048054342	
2.81407035175879	0.265154683593849	
2.83417085427136	0.262826775207697	
2.85427135678392	0.260538322895886	
2.87437185929648	0.258289326658418	
2.89447236180905	0.256079786495291	
2.91457286432161	0.253909702406505	
2.93467336683417	0.251779074392061	
2.95477386934673	0.249687902451958	
2.9748743718593	0.247636186586197	
2.99497487437186	0.245623926794778	
3.01507537688442	0.2436511230777	
3.03517587939698	0.241717775434964	
3.05527638190955	0.239823883866569	
3.07537688442211	0.237969448372516	
3.09547738693467	0.236154468952804	
3.11557788944724	0.234378945607434	
3.1356783919598	0.232642878336406	
3.15577889447236	0.230946267139719	
3.17587939698492	0.229289112017373	
3.19597989949749	0.227671412969369	
3.21608040201005	0.226093169995707	
3.23618090452261	0.224554383096386	
3.25628140703518	0.223055052271407	
3.27638190954774	0.22159517752077	
3.2964824120603	0.220174758844474	
3.31658291457286	0.218793796242519	
3.33668341708543	0.217452289714906	
3.35678391959799	0.216150239261635	
3.37688442211055	0.214887644882705	
3.39698492462312	0.213664506578117	
3.41708542713568	0.21248082434787	
3.43718592964824	0.211336598191965	
3.4572864321608	0.210231828110401	
3.47738693467337	0.209166514103179	
3.49748743718593	0.208140656170299	
3.51758793969849	0.20715425431176	
3.53768844221106	0.206207308527562	
3.55778894472362	0.205299818817707	
3.57788944723618	0.204431785182192	
3.59798994974874	0.20360320762102	
3.61809045226131	0.202814086134188	
3.63819095477387	0.202064420721699	
3.65829145728643	0.201354211383551	
3.67839195979899	0.200683458119744	
3.69849246231156	0.200052160930279	
3.71859296482412	0.199460319815156	
3.73869346733668	0.198907934774374	
3.75879396984925	0.198395005807934	
3.77889447236181	0.197921532915835	
3.79899497487437	0.197487516098078	
3.81909547738693	0.197092955354663	
3.8391959798995	0.196737850685589	
3.85929648241206	0.196422202090856	
3.87939698492462	0.196146009570465	
3.89949748743719	0.195909273124416	
3.91959798994975	0.195711992752708	
3.93969849246231	0.195554168455342	
3.95979899497487	0.195435800232317	
3.97989949748744	0.195356888083634	
4	0.195317432009293	


==> figures/2nd-order-naive-11.tsv <==
2.01005025125628	0.390625	
2.03015075376884	0.386734503362082	
2.05025125628141	0.382912960765595	
2.07035175879397	0.379157657785217	
2.09045226130653	0.375465884186242	
2.1105527638191	0.371834934608836	
2.13065326633166	0.368262109389879	
2.15075376884422	0.364744715555489	
2.17085427135678	0.361280068026711	
2.19095477386935	0.357865491093237	
2.21105527638191	0.354498320226604	
2.23115577889447	0.351175904326691	
2.25125628140704	0.347895608525799	
2.2713567839196	0.344654817716484	
2.29145728643216	0.341450941027515	
2.31155778894472	0.338281417554117	
2.33165829145729	0.335143723764797	
2.35175879396985	0.332035383174117	
2.37185929648241	0.328953979113953	
2.39195979899498	0.325897171794338	
2.41206030150754	0.3228627213807	
2.4321608040201	0.319848519624927	
2.45226130653266	0.316852633830009	
2.47236180904523	0.313873368852901	
2.49246231155779	0.310909355858696	
2.51256281407035	0.307959681251877	
2.53266331658291	0.305024040404778	
2.55276381909548	0.302102697934631	
2.57286432160804	0.299196480596145	
2.5929648241206	0.296307000916963	
2.61306532663317	0.293437012081824	
2.63316582914573	0.290590943065912	
2.65326633165829	0.287775686408052	
2.67336683417085	0.28500167999262	
2.69346733668342	0.282284146837246	
2.71356783919598	0.279643848411783	
2.73366834170854	0.277105861602912	
2.75376884422111	0.274694776387054	
2.77386934673367	0.272427472117885	
2.79396984924623	0.270308714071858	
2.81407035175879	0.26833317380886	
2.83417085427136	0.266490977699326	
2.85427135678392	0.264772152823314	
2.87437185929648	0.263168569825412	
2.89447236180905	0.261674245194302	
2.91457286432161	0.260285007258109	
2.93467336683417	0.258998047232408	
2.95477386934673	0.257811534868573	
2.9748743718593	0.256724331239089	
2.99497487437186	0.25573578507326	
3.01507537688442	0.254845590993476	
3.03517587939698	0.254053691093849	
3.05527638190955	0.253360206242842	
3.07537688442211	0.2527653876849	
3.09547738693467	0.252269582561897	
3.11557788944724	0.251873209060581	
3.1356783919598	0.251576738287297	
3.15577889447236	0.251380680898481	
3.17587939698492	0.251285577132914	
3.19597989949749	0.251291989305614	
3.21608040201005	0.25140049610321	
3.23618090452261	0.251611688211911	
3.25628140703518	0.251926164941343	
3.27638190954774	0.252344531599799	
3.2964824120603	0.252867397441587	
3.31658291457286	0.253495374053652	
3.33668341708543	0.254229074082162	
3.35678391959799	0.255069110224114	
3.37688442211055	0.256016094426983	
3.39698492462312	0.257070637252684	
3.41708542713568	0.258233347372079	
3.43718592964824	0.259504831163768	
3.4572864321608	0.260885692396561	
3.47738693467337	0.262376531979431	
3.49748743718593	0.263977947766071	
3.51758793969849	0.265690534403805	
3.53768844221106	0.267514883218642	
3.55778894472362	0.269451582129843	
3.57788944723618	0.271501215588657	
3.59798994974874	0.273664364536867	
3.61809045226131	0.275941606381601	
3.63819095477387	0.278333514983501	
3.65829145728643	0.280840660655861	
3.67839195979899	0.283463610172766	
3.69849246231156	0.286202926784605	
3.71859296482412	0.289059170239608	
3.73869346733668	0.292032896810288	
3.75879396984925	0.295124659323856	
3.77889447236181	0.298335007195823	
3.79899497487437	0.301664486466154	
3.81909547738693	0.305113639837412	
3.8391959798995	0.308683006714445	
3.85929648241206	0.31237312324524	
3.87939698492462	0.316184522362616	
3.89949748743719	0.320117733826483	
3.91959798994975	0.324173284266457	
3.93969849246231	0.328351697224634	
3.95979899497487	0.332653493198358	
3.97989949748744	0.337079189682876	
4	0.341629301213741	


==> figures/2nd-order-naive-12.tsv <==
2.01005025125628	0.390625	
2.03015075376884	0.38670319391829	
2.05025125628141	0.382791345943832	
2.07035175879397	0.378892170501947	
2.09045226130653	0.375008377827344	
2.1105527638191	0.371142673279853	
2.13065326633166	0.367297756522598	
2.15075376884422	0.363476320529459	
2.17085427135678	0.35968105037939	
2.19095477386935	0.355914621782701	
2.21105527638191	0.352179699267854	
2.23115577889447	0.348478933934969	
2.25125628140704	0.344814960651747	
2.2713567839196	0.341190394525631	
2.29145728643216	0.337607826427852	
2.31155778894472	0.334069817263186	
2.33165829145729	0.330578890563124	
2.35175879396985	0.327137522813105	
2.37185929648241	0.323748130681254	
2.39195979899498	0.320413053957536	
2.41206030150754	0.317134532476526	
2.4321608040201	0.313914674486333	
2.45226130653266	0.310755412683968	
2.47236180904523	0.307658442212476	
2.49246231155779	0.304625131906765	
2.51256281407035	0.30165639536235	
2.53266331658291	0.298752537206899	
2.55276381909548	0.295913292823178	
2.57286432160804	0.29313783545648	
2.5929648241206	0.29042455257916	
2.61306532663317	0.287770691006482	
2.63316582914573	0.285171821763259	
2.65326633165829	0.282621052310667	
2.67336683417085	0.28010794476433	
2.69346733668342	0.277617276106619	
2.71356783919598	0.27512828486768	
2.73366834170854	0.272615894160832	
2.75376884422111	0.270055514009653	
2.77386934673367	0.267430265060469	
2.79396984924623	0.264735382036826	
2.81407035175879	0.261976193378837	
2.83417085427136	0.259162572716068	
2.85427135678392	0.256304492968459	
2.87437185929648	0.253410083491423	
2.89447236180905	0.250485327796279	
2.91457286432161	0.2475343975549	
2.93467336683417	0.244560101551714	
2.95477386934673	0.241564270035343	
2.9748743718593	0.238548041933306	
2.99497487437186	0.235512068516296	
3.01507537688442	0.232456655161924	
3.03517587939698	0.229381859776079	
3.05527638190955	0.226287561490296	
3.07537688442211	0.223173509060132	
3.09547738693467	0.220039355343711	
3.11557788944724	0.216884682154287	
3.1356783919598	0.213709018385514	
3.15577889447236	0.210511853380956	
3.17587939698492	0.207292646901833	
3.19597989949749	0.204050836633125	
3.21608040201005	0.200785843888204	
3.23618090452261	0.197497077980862	
3.25628140703518	0.194183939601472	
3.27638190954774	0.190845823441741	
3.2964824120603	0.18748212024736	
3.31658291457286	0.184092218431386	
3.33668341708543	0.180675505347651	
3.35678391959799	0.177231368299156	
3.37688442211055	0.173759195338427	
3.39698492462312	0.170258375903549	
3.41708542713568	0.166728301323661	
3.43718592964824	0.163168365220162	
3.4572864321608	0.159577963824242	
3.47738693467337	0.155956496226927	
3.49748743718593	0.152303364574526	
3.51758793969849	0.148617974219714	
3.53768844221106	0.144899733836483	
3.55778894472362	0.14114805550557	
3.57788944723618	0.137362354775728	
3.59798994974874	0.133542050705172	
3.61809045226131	0.129686565886776	
3.63819095477387	0.125795326459897	
3.65829145728643	0.121867762111241	
3.67839195979899	0.117903306066723	
3.69849246231156	0.113901395075954	
3.71859296482412	0.109861469390704	
3.73869346733668	0.10578297273846	
3.75879396984925	0.101665352292013	
3.77889447236181	0.0975080586358478	
3.79899497487437	0.0933105457300021	
3.81909547738693	0.0890722708719136	
3.8391959798995	0.0847926946567326	
3.85929648241206	0.0804712809364721	
3.87939698492462	0.0761074967783145	
3.89949748743719	0.071700812422349	
3.91959798994975	0.0672507012389591	
3.93969849246231	0.0627566396860506	
3.95979899497487	0.0582181072662766	
3.97989949748744	0.0536345864843919	
4	0.0490055628048446	


==> figures/2nd-order-naive-13.tsv <==
3.01507537688442	0.244140625	
3.03517587939698	0.241699280400116	
3.05527638190955	0.239282595846696	
3.07537688442211	0.236890571339739	
3.09547738693467	0.234523206879245	
3.11557788944724	0.232180502465216	
3.1356783919598	0.229862458097649	
3.15577889447236	0.227569073776546	
3.17587939698492	0.225300349501907	
3.19597989949749	0.22305628527373	
3.21608040201005	0.220836881092018	
3.23618090452261	0.218642136956769	
3.25628140703518	0.216472052867983	
3.27638190954774	0.214326628825661	
3.2964824120603	0.212205864829802	
3.31658291457286	0.210109760880407	
3.33668341708543	0.208038316977475	
3.35678391959799	0.205991533121007	
3.37688442211055	0.203969409311002	
3.39698492462312	0.201971945547461	
3.41708542713568	0.199999141830383	
3.43718592964824	0.198050998159769	
3.4572864321608	0.196127514535618	
3.47738693467337	0.19422869095793	
3.49748743718593	0.192354527426706	
3.51758793969849	0.190505023941946	
3.53768844221106	0.188680180503649	
3.55778894472362	0.186879997111815	
3.57788944723618	0.185104473766445	
3.59798994974874	0.183353610467539	
3.61809045226131	0.181627407215096	
3.63819095477387	0.179925864009116	
3.65829145728643	0.1782489808496	
3.67839195979899	0.176596757736547	
3.69849246231156	0.174969194669958	
3.71859296482412	0.173366291649832	
3.73869346733668	0.17178804867617	
3.75879396984925	0.170234465748971	
3.77889447236181	0.168705542868236	
3.79899497487437	0.167201280033964	
3.81909547738693	0.165721677246155	
3.8391959798995	0.16426673450481	
3.85929648241206	0.162836451809929	
3.87939698492462	0.161430829161511	
3.89949748743719	0.160049866559557	
3.91959798994975	0.158693564004066	
3.93969849246231	0.157361921495038	
3.95979899497487	0.156054939032474	
3.97989949748744	0.154772616616373	
4	0.153514954246736	


==> figures/2nd-order-naive-14.tsv <==
3.01507537688442	0.244140625	
3.03517587939698	0.241709064601301	
3.05527638190955	0.239320600478497	
3.07537688442211	0.236973536115761	
3.09547738693467	0.234666177616401	
3.11557788944724	0.232396834130523	
3.1356783919598	0.230163818368674	
3.15577889447236	0.22796544722218	
3.17587939698492	0.225800042516694	
3.19597989949749	0.223665931933273	
3.21608040201005	0.221561450141627	
3.23618090452261	0.219484940204182	
3.25628140703518	0.217434755328625	
3.27638190954774	0.215409261072802	
3.2964824120603	0.213406838142197	
3.31658291457286	0.211425885971323	
3.33668341708543	0.209464827352998	
3.35678391959799	0.207522114483823	
3.37688442211055	0.205596236946221	
3.39698492462312	0.203685732371462	
3.41708542713568	0.201789200862937	
3.43718592964824	0.199905324765579	
3.4572864321608	0.198032896143756	
3.47738693467337	0.196170855533063	
3.49748743718593	0.194318347411685	
3.51758793969849	0.192474800782423	
3.53768844221106	0.190640025252986	
3.55778894472362	0.188814186209144	
3.57788944723618	0.186997800372591	
3.59798994974874	0.185191875573102	
3.61809045226131	0.18339813255114	
3.63819095477387	0.181619339416195	
3.65829145728643	0.179859804005032	
3.67839195979899	0.178126049995388	
3.69849246231156	0.176427591773279	
3.71859296482412	0.174777405257364	
3.73869346733668	0.17319116350182	
3.75879396984925	0.171684235241909	
3.77889447236181	0.170267170073678	
3.79899497487437	0.168942946294911	
3.81909547738693	0.167708233630538	
3.8391959798995	0.166556861062079	
3.85929648241206	0.165482595514571	
3.87939698492462	0.164480356140883	
3.89949748743719	0.163546403246439	
3.91959798994975	0.162678129536318	
3.93969849246231	0.161873779520255	
3.95979899497487	0.161132209292858	
3.97989949748744	0.160452707024431	
4	0.159834865670787	


==> figures/2nd-order-naive-15.tsv <==
3.01507537688442	0.244140625	
3.03517587939698	0.241689496198931	
3.05527638190955	0.239244591214895	
3.07537688442211	0.236807606563717	
3.09547738693467	0.23438023614209	
3.11557788944724	0.231964170799908	
3.1356783919598	0.229561097826624	
3.15577889447236	0.227172700330912	
3.17587939698492	0.224800656487119	
3.19597989949749	0.222446638614188	
3.21608040201005	0.220112312042408	
3.23618090452261	0.217799333709356	
3.25628140703518	0.215509350407342	
3.27638190954774	0.21324399657852	
3.2964824120603	0.211004891517408	
3.31658291457286	0.208793635789491	
3.33668341708543	0.206611806601953	
3.35678391959799	0.204460951758191	
3.37688442211055	0.202342581675784	
3.39698492462312	0.20025815872346	
3.41708542713568	0.198209082797829	
3.43718592964824	0.196196671553958	
3.4572864321608	0.19422213292748	
3.47738693467337	0.192286526382797	
3.49748743718593	0.190390707441728	
3.51758793969849	0.188535247101469	
3.53768844221106	0.186720335754312	
3.55778894472362	0.184945808014486	
3.57788944723618	0.1832111471603	
3.59798994974874	0.181515345361975	
3.61809045226131	0.179856681879051	
3.63819095477387	0.178232388602037	
3.65829145728643	0.176638157694167	
3.67839195979899	0.175067465477707	
3.69849246231156	0.173510797566637	
3.71859296482412	0.1719551780423	
3.73869346733668	0.17038493385052	
3.75879396984925	0.168784696256033	
3.77889447236181	0.167143915662793	
3.79899497487437	0.165459613773016	
3.81909547738693	0.163735120861773	
3.8391959798995	0.161976607947542	
3.85929648241206	0.160190308105287	
3.87939698492462	0.15838130218214	
3.89949748743719	0.156553329872674	
3.91959798994975	0.154708998471813	
3.93969849246231	0.152850063469821	
3.95979899497487	0.15097766877209	
3.97989949748744	0.149092526208316	
4	0.147195042822685	


==> figures/2nd-order-naive-16.tsv <==
0	1	


==> figures/2nd-order-naive-17.tsv <==
0.5	0.75	


==> figures/2nd-order-naive-18.tsv <==
1	0.625	


==> figures/2nd-order-naive-19.tsv <==
1.5	0.46875	


==> figures/2nd-order-naive-2.tsv <==
2	0.1	
2	1	


==> figures/2nd-order-naive-20.tsv <==
2	0.390625	


==> figures/2nd-order-naive-21.tsv <==
2.5	0.29296875	


==> figures/2nd-order-naive-22.tsv <==
3	0.244140625	


==> figures/2nd-order-naive-23.tsv <==
3.5	0.18310546875	


==> figures/2nd-order-naive-24.tsv <==
0	1	
0.0201005025125628	0.990000083751251	
0.0402010050251256	0.980100165827485	
0.0603015075376884	0.970299246253825	
0.0804020100502513	0.960596335055063	
0.100502512562814	0.950990452155658	
0.120603015075377	0.941480627280741	
0.14070351758794	0.932065899858115	
0.160804020100503	0.922745318921219	
0.180904522613065	0.913517943013082	
0.201005025125628	0.904382840091222	
0.221105527638191	0.895339087433504	
0.241206030150754	0.886385771544938	
0.261306532663317	0.877521988065406	
0.281407035175879	0.868746841678317	
0.301507537688442	0.860059446020169	
0.321608040201005	0.851458923591022	
0.341708542713568	0.842944405665862	
0.361809045226131	0.834515032206853	
0.381909547738693	0.826169951776462	
0.402010050251256	0.817908321451465	
0.422110552763819	0.809729306737796	
0.442211055276382	0.80163208148626	
0.462311557788945	0.793615827809088	
0.482412060301508	0.785679735997316	
0.50251256281407	0.777823004439004	
0.522613065326633	0.770044839538264	
0.542713567839196	0.7623444556351	
0.562814070351759	0.754721074926051	
0.582914572864322	0.747173927385625	
0.603015075376884	0.73970225068852	
0.623115577889447	0.732305290132624	
0.64321608040201	0.724982298562782	
0.663316582914573	0.717732536295329	
0.683417085427136	0.710555271043374	
0.703517587939699	0.703449777842833	
0.723618090452261	0.696415338979204	
0.743718592964824	0.689451243915068	
0.763819095477387	0.682556789218322	
0.78391959798995	0.675731278491124	
0.804020100502513	0.668974022299553	
0.824120603015075	0.662284338103969	
0.844221105527638	0.655661550190071	
0.864321608040201	0.649104989600646	
0.884422110552764	0.642613994067994	
0.904522613065327	0.636187907947041	
0.924623115577889	0.629826082149104	
0.944723618090452	0.623527874076335	
0.964824120603015	0.617292647556812	
0.984924623115578	0.611119772780275	
1.00502512562814	0.605008626234518	
1.0251256281407	0.598958590642403	
1.04522613065327	0.59296905489951	
1.06532663316583	0.587039414012415	
1.08542713567839	0.581169069037577	
1.10552763819095	0.575357427020838	
1.12562814070352	0.569603900937534	
1.14572864321608	0.563907909633198	
1.16582914572864	0.558268877764859	
1.18592964824121	0.552686235742928	
1.20603015075377	0.547159419673662	
1.22613065326633	0.541687871302212	
1.24623115577889	0.536271037956227	
1.26633165829146	0.530908372490035	
1.28643216080402	0.525599333229375	
1.30653266331658	0.520343383916683	
1.32663316582915	0.515139993656926	
1.34673366834171	0.509988636863976	
1.36683417085427	0.504888793207523	
1.38693467336683	0.499839947560516	
1.4070351758794	0.494841589947131	
1.42713567839196	0.489893215491263	
1.44723618090452	0.48499432436552	
1.46733668341709	0.480144421740746	
1.48743718592965	0.475343017736035	
1.50753768844221	0.470589627369247	
1.52763819095477	0.465883770508025	
1.54773869346734	0.461224971821293	
1.5678391959799	0.456612760731249	
1.58793969849246	0.452046671365827	
1.60804020100503	0.447526242511643	
1.62814070351759	0.443051017567409	
1.64824120603015	0.438620544497812	
1.66834170854271	0.434234375787854	
1.68844221105528	0.429892068397647	
1.70854271356784	0.42559318371767	
1.7286432160804	0.421337287524455	
1.74874371859296	0.417123949936735	
1.76884422110553	0.41295274537202	
1.78894472361809	0.40882325250361	
1.80904522613065	0.404735054218032	
1.82914572864322	0.400687737572919	
1.84924623115578	0.39668089375529	
1.86934673366834	0.392714118040258	
1.8894472361809	0.388787009750154	
1.90954773869347	0.384899172214051	
1.92964824120603	0.381050212727698	
1.94974874371859	0.377239742513853	
1.96984924623116	0.373467376683015	
1.98994974874372	0.369732734194545	
2.01005025125628	0.366035437818179	
2.03015075376884	0.362375114095923	
2.05025125628141	0.358751393304333	
2.07035175879397	0.355163909417168	
2.09045226130653	0.351612300068418	
2.1105527638191	0.348096206515704	
2.13065326633166	0.34461527360404	
2.15075376884422	0.34116914972996	
2.17085427135678	0.337757486806003	
2.19095477386935	0.334379940225556	
2.21105527638191	0.331036168828039	
2.23115577889447	0.327725834864452	
2.25125628140704	0.324448603963256	
2.2713567839196	0.3212041450966	
2.29145728643216	0.317992130546883	
2.31155778894472	0.314812235873653	
2.33165829145729	0.311664139880835	
2.35175879396985	0.308547524584289	
2.37185929648241	0.305462075179687	
2.39195979899498	0.302407480010721	
2.41206030150754	0.299383430537619	
2.4321608040201	0.29638962130598	
2.45226130653266	0.293425749915921	
2.47236180904523	0.290491516991536	
2.49246231155779	0.287586626150649	
2.51256281407035	0.284710783974882	
2.53266331658291	0.281863699980018	
2.55276381909548	0.279045086586655	
2.57286432160804	0.276254659091164	
2.5929648241206	0.273492135636925	
2.61306532663317	0.270757237185865	
2.63316582914573	0.268049687490264	
2.65326633165829	0.265369213064858	
2.67336683417085	0.262715543159213	
2.69346733668342	0.260088409730376	
2.71356783919598	0.257487547415802	
2.73366834170854	0.254912693506548	
2.75376884422111	0.25236358792074	
2.77386934673367	0.249839973177299	
2.79396984924623	0.247341594369936	
2.81407035175879	0.244868199141405	
2.83417085427136	0.242419537658009	
2.85427135678392	0.239995362584369	
2.87437185929648	0.237595429058437	
2.89447236180905	0.235219494666767	
2.91457286432161	0.232867319420026	
2.93467336683417	0.230538665728756	
2.95477386934673	0.22823329837937	
2.9748743718593	0.2259509845104	
2.99497487437186	0.223691493588974	
3.01507537688442	0.221454597387527	
3.03517587939698	0.219240069960751	
3.05527638190955	0.217047687622774	
3.07537688442211	0.214877228924562	
3.09547738693467	0.212728474631553	
3.11557788944724	0.210601207701513	
3.1356783919598	0.208495213262613	
3.15577889447236	0.206410278591722	
3.17587939698492	0.204346193092924	
3.19597989949749	0.202302748276244	
3.21608040201005	0.20027973773659	
3.23618090452261	0.198276957132902	
3.25628140703518	0.196294204167517	
3.27638190954774	0.194331278565727	
3.2964824120603	0.192387982055557	
3.31658291457286	0.190464118347736	
3.33668341708543	0.188559493115867	
3.35678391959799	0.186673913976802	
3.37688442211055	0.184807190471207	
3.39698492462312	0.182959134044329	
3.41708542713568	0.181129558026942	
3.43718592964824	0.1793182776165	
3.4572864321608	0.177525109858465	
3.47738693467337	0.17574987362783	
3.49748743718593	0.173992389610824	
3.51758793969849	0.172252480286796	
3.53768844221106	0.170529969910289	
3.55778894472362	0.168824684493284	
3.57788944723618	0.16713645178763	
3.59798994974874	0.165465101267641	
3.61809045226131	0.163810464112874	
3.63819095477387	0.162172373191076	
3.65829145728643	0.160550663041305	
3.67839195979899	0.158945169857211	
3.69849246231156	0.157355731470495	
3.71859296482412	0.15578218733453	
3.73869346733668	0.154224378508138	
3.75879396984925	0.152682147639541	
3.77889447236181	0.151155338950466	
3.79899497487437	0.149643798220411	
3.81909547738693	0.148147372771062	
3.8391959798995	0.146665911450879	
3.85929648241206	0.145199264619824	
3.87939698492462	0.143747284134246	
3.89949748743719	0.142309823331918	
3.91959798994975	0.140886737017225	
3.93969849246231	0.139477881446493	
3.95979899497487	0.138083114313475	
3.97989949748744	0.136702294734974	
4	0.135335283236613	


==> figures/2nd-order-naive-3.tsv <==
3	0.1	
3	1	


==> figures/2nd-order-naive-4.tsv <==
0	1	
0.0201005025125628	0.990000252518876	
0.0402010050251256	0.980101512588066	
0.0603015075376884	0.97030378020757	
0.0804020100502513	0.960607055377389	
0.100502512562814	0.951011338097523	
0.120603015075377	0.941516628367971	
0.14070351758794	0.932122926188733	
0.160804020100503	0.922830231559809	
0.180904522613065	0.9136385444812	
0.201005025125628	0.904547864952905	
0.221105527638191	0.895558192974925	
0.241206030150754	0.886669528547259	
0.261306532663317	0.877881871669907	
0.281407035175879	0.86919522234287	
0.301507537688442	0.860609580566147	
0.321608040201005	0.852124946339739	
0.341708542713568	0.843741319663645	
0.361809045226131	0.835458700537865	
0.381909547738693	0.8272770889624	
0.402010050251256	0.819196484937249	
0.422110552763819	0.811216888462413	
0.442211055276382	0.80333829953789	
0.462311557788945	0.795560718163683	
0.482412060301508	0.787884144339789	
0.50251256281407	0.78030857806621	
0.522613065326633	0.772834019342946	
0.542713567839196	0.765460468169996	
0.562814070351759	0.75818792454736	
0.582914572864322	0.751016388475038	
0.603015075376884	0.743945859953032	
0.623115577889447	0.736976338981339	
0.64321608040201	0.730107825559961	
0.663316582914573	0.723340319688897	
0.683417085427136	0.716673821368147	
0.703517587939699	0.710108330597712	
0.723618090452261	0.703643847377591	
0.743718592964824	0.697280371707785	
0.763819095477387	0.691017903588293	
0.78391959798995	0.684856443019116	
0.804020100502513	0.678795990000252	
0.824120603015075	0.672836544531704	
0.844221105527638	0.666978106613469	
0.864321608040201	0.661220676245549	
0.884422110552764	0.655564253427944	
0.904522613065327	0.650008838160653	
0.924623115577889	0.644554430443676	
0.944723618090452	0.639201030277013	
0.964824120603015	0.633948637660665	
0.984924623115578	0.628797252594631	
1.00502512562814	0.623746875078912	
1.0251256281407	0.618797505113507	
1.04522613065327	0.613949142698417	
1.06532663316583	0.609201787833641	
1.08542713567839	0.604555440519179	
1.10552763819095	0.600010100755031	
1.12562814070352	0.595565768541198	
1.14572864321608	0.59122244387768	
1.16582914572864	0.586980126764476	
1.18592964824121	0.582838817201586	
1.20603015075377	0.57879851518901	
1.22613065326633	0.574859220726749	
1.24623115577889	0.571020933814803	
1.26633165829146	0.56728365445317	
1.28643216080402	0.563647382641852	
1.30653266331658	0.560112118380849	
1.32663316582915	0.55667786167016	
1.34673366834171	0.553344612509785	
1.36683417085427	0.550112370899725	
1.38693467336683	0.546981136839979	
1.4070351758794	0.543950910330547	
1.42713567839196	0.54102169137143	
1.44723618090452	0.538193479962627	
1.46733668341709	0.535466276104139	
1.48743718592965	0.532840079795965	
1.50753768844221	0.530314891038105	
1.52763819095477	0.52789070983056	
1.54773869346734	0.525567536173329	
1.5678391959799	0.523345370066413	
1.58793969849246	0.52122421150981	
1.60804020100503	0.519204060503523	
1.62814070351759	0.517284917047549	
1.64824120603015	0.51546678114189	
1.66834170854271	0.513749652786546	
1.68844221105528	0.512133531981516	
1.70854271356784	0.5106184187268	
1.7286432160804	0.509204313022398	
1.74874371859296	0.507891214868311	
1.76884422110553	0.506679124264539	
1.78894472361809	0.505568041211081	
1.80904522613065	0.504557965707937	
1.82914572864322	0.503648897755107	
1.84924623115578	0.502840837352592	
1.86934673366834	0.502133784500391	
1.8894472361809	0.501527739198505	
1.90954773869347	0.501022701446933	
1.92964824120603	0.500618671245675	
1.94974874371859	0.500315648594732	
1.96984924623116	0.500113633494104	
1.98994974874372	0.500012625943789	
2.01005025125628	0.50001262594379	
2.03015075376884	0.500113633494104	
2.05025125628141	0.500315648594732	
2.07035175879397	0.500618671245676	
2.09045226130653	0.501022701446933	
2.1105527638191	0.501527739198505	
2.13065326633166	0.502133784500391	
2.15075376884422	0.502840837352592	
2.17085427135678	0.503648897755107	
2.19095477386935	0.504557965707937	
2.21105527638191	0.505568041211081	
2.23115577889447	0.506679124264539	
2.25125628140704	0.507891214868311	
2.2713567839196	0.509204313022398	
2.29145728643216	0.5106184187268	
2.31155778894472	0.512133531981516	
2.33165829145729	0.513749652786545	
2.35175879396985	0.51546678114189	
2.37185929648241	0.517284917047549	
2.39195979899498	0.519204060503522	
2.41206030150754	0.52122421150981	
2.4321608040201	0.523345370066412	
2.45226130653266	0.525567536173329	
2.47236180904523	0.52789070983056	
2.49246231155779	0.530314891038105	
2.51256281407035	0.532840079795965	
2.53266331658291	0.535466276104139	
2.55276381909548	0.538193479962627	
2.57286432160804	0.54102169137143	
2.5929648241206	0.543950910330547	
2.61306532663317	0.546981136839979	
2.63316582914573	0.550112370899725	
2.65326633165829	0.553344612509785	
2.67336683417085	0.55667786167016	
2.69346733668342	0.560112118380849	
2.71356783919598	0.563647382641852	
2.73366834170854	0.567283654453171	
2.75376884422111	0.571020933814803	
2.77386934673367	0.574859220726749	
2.79396984924623	0.57879851518901	
2.81407035175879	0.582838817201586	
2.83417085427136	0.586980126764475	
2.85427135678392	0.59122244387768	
2.87437185929648	0.595565768541199	
2.89447236180905	0.600010100755032	
2.91457286432161	0.604555440519178	
2.93467336683417	0.609201787833641	
2.95477386934673	0.613949142698417	
2.9748743718593	0.618797505113507	
2.99497487437186	0.623746875078912	
3.01507537688442	0.628797252594632	
3.03517587939698	0.633948637660665	
3.05527638190955	0.639201030277013	
3.07537688442211	0.644554430443676	
3.09547738693467	0.650008838160653	
3.11557788944724	0.655564253427944	
3.1356783919598	0.661220676245549	
3.15577889447236	0.666978106613469	
3.17587939698492	0.672836544531703	
3.19597989949749	0.678795990000252	
3.21608040201005	0.684856443019116	
3.23618090452261	0.691017903588294	
3.25628140703518	0.697280371707786	
3.27638190954774	0.703643847377592	
3.2964824120603	0.710108330597711	
3.31658291457286	0.716673821368148	
3.33668341708543	0.723340319688896	
3.35678391959799	0.73010782555996	
3.37688442211055	0.736976338981338	
3.39698492462312	0.743945859953032	
3.41708542713568	0.751016388475039	
3.43718592964824	0.758187924547359	
3.4572864321608	0.765460468169995	
3.47738693467337	0.772834019342945	
3.49748743718593	0.780308578066211	
3.51758793969849	0.78788414433979	
3.53768844221106	0.795560718163683	
3.55778894472362	0.803338299537891	
3.57788944723618	0.811216888462413	
3.59798994974874	0.819196484937249	
3.61809045226131	0.827277088962401	
3.63819095477387	0.835458700537865	
3.65829145728643	0.843741319663645	
3.67839195979899	0.852124946339739	
3.69849246231156	0.860609580566147	
3.71859296482412	0.86919522234287	
3.73869346733668	0.877881871669907	
3.75879396984925	0.88666952854726	
3.77889447236181	0.895558192974925	
3.79899497487437	0.904547864952905	
3.81909547738693	0.913638544481199	
3.8391959798995	0.92283023155981	
3.85929648241206	0.932122926188732	
3.87939698492462	0.94151662836797	
3.89949748743719	0.951011338097523	
3.91959798994975	0.96060705537739	
3.93969849246231	0.97030378020757	
3.95979899497487	0.980101512588066	
3.97989949748744	0.990000252518875	
4	1	


==> figures/2nd-order-naive-5.tsv <==
0	1	
0.0201005025125628	0.99004032860693	
0.0402010050251256	0.980257179559922	
0.0603015075376884	0.970643603930156	
0.0804020100502513	0.961192663516779	
0.100502512562814	0.951897432598621	
0.120603015075377	0.942751000038091	
0.14070351758794	0.933746471822051	
0.160804020100503	0.924876974148379	
0.180904522613065	0.916135657198686	
0.201005025125628	0.907515699780105	
0.221105527638191	0.899010315076328	
0.241206030150754	0.890612757826046	
0.261306532663317	0.882316333354198	
0.281407035175879	0.874114409030438	
0.301507537688442	0.866000428938539	
0.321608040201005	0.857967932837879	
0.341708542713568	0.85001058092574	
0.361809045226131	0.842122186531719	
0.381909547738693	0.834296759793506	
0.402010050251256	0.826528566734591	
0.422110552763819	0.818812210239813	
0.442211055276382	0.811142742604823	
0.462311557788945	0.803515824263428	
0.482412060301508	0.795927950998261	
0.50251256281407	0.788376784004805	
0.522613065326633	0.780861543436231	
0.542713567839196	0.773382906712656	
0.562814070351759	0.765942990326131	
0.582914572864322	0.758545922347426	
0.603015075376884	0.751198750929469	
0.623115577889447	0.743912814248734	
0.64321608040201	0.736705757204613	
0.663316582914573	0.729604300781108	
0.683417085427136	0.722647415903349	
0.703517587939699	0.715888251934163	
0.723618090452261	0.709391005703454	
0.743718592964824	0.703218627550858	
0.763819095477387	0.697414328621786	
0.78391959798995	0.691990308023957	
0.804020100502513	0.686932924950683	
0.824120603015075	0.682216902910274	
0.844221105527638	0.677816711227684	
0.864321608040201	0.673711538753055	
0.884422110552764	0.669886067697413	
0.904522613065327	0.66632961858076	
0.924623115577889	0.663035000914964	
0.944723618090452	0.659997529263548	
0.964824120603015	0.657214287972068	
0.984924623115578	0.654683609787545	
1.00502512562814	0.6524047129433	
1.0251256281407	0.650377449200253	
1.04522613065327	0.648602127981674	
1.06532663316583	0.647079392473344	
1.08542713567839	0.645810131358457	
1.10552763819095	0.644795415195089	
1.12562814070352	0.644036450015481	
1.14572864321608	0.643534543100112	
1.16582914572864	0.643291077460259	
1.18592964824121	0.643307492622373	
1.20603015075377	0.643585270024219	
1.22613065326633	0.644125921822492	
1.24623115577889	0.644930982249837	
1.26633165829146	0.646002000895485	
1.28643216080402	0.647340537450462	
1.30653266331658	0.64894815757735	
1.32663316582915	0.650826429650334	
1.34673366834171	0.652976922173731	
1.36683417085427	0.655401201733077	
1.38693467336683	0.658100831366871	
1.4070351758794	0.661077369272523	
1.42713567839196	0.664332367779245	
1.44723618090452	0.667867372535196	
1.46733668341709	0.671683921867344	
1.48743718592965	0.675783546281142	
1.50753768844221	0.680167768073741	
1.52763819095477	0.684838101039723	
1.54773869346734	0.689796050252398	
1.5678391959799	0.695043111906962	
1.58793969849246	0.700580773214379	
1.60804020100503	0.706410512336898	
1.62814070351759	0.712533798357762	
1.64824120603015	0.718952091279004	
1.66834170854271	0.725666842042282	
1.68844221105528	0.73267949256859	
1.70854271356784	0.739991475813397	
1.7286432160804	0.747604215834338	
1.74874371859296	0.755519127869071	
1.76884422110553	0.763737618421307	
1.78894472361809	0.772261085353355	
1.80904522613065	0.781090917983775	
1.82914572864322	0.790228497188978	
1.84924623115578	0.799675195507815	
1.86934673366834	0.809432377248298	
1.8894472361809	0.819501398595796	
1.90954773869347	0.829883607722131	
1.92964824120603	0.840580344895062	
1.94974874371859	0.851592942587797	
1.96984924623116	0.862922725588164	
1.98994974874372	0.874571011107176	
2.01005025125628	0.886539108886761	
2.03015075376884	0.898828321306458	
2.05025125628141	0.911439943488929	
2.07035175879397	0.924375263404162	
2.09045226130653	0.937635561972255	
2.1105527638191	0.951222113164707	
2.13065326633166	0.965136184104154	
2.15075376884422	0.979379035162497	
2.17085427135678	0.993951920057389	
2.19095477386935	1.00885608594707	
2.21105527638191	1.0240927735235	
2.23115577889447	1.03966321710385	
2.25125628140704	1.05556864472026	
2.2713567839196	1.07181027820798	
2.29145728643216	1.08838933329177	
2.31155778894472	1.10530701967072	
2.33165829145729	1.12256454110139	
2.35175879396985	1.14016309547938	
2.37185929648241	1.15810387491925	
2.39195979899498	1.17638806583294	
2.41206030150754	1.19501684900659	
2.4321608040201	1.2139913996759	
2.45226130653266	1.2333128876	
2.47236180904523	1.25298247713378	
2.49246231155779	1.27300132729894	
2.51256281407035	1.29337059185353	
2.53266331658291	1.31409141936013	
2.55276381909548	1.33516495325276	
2.57286432160804	1.35659233190241	
2.5929648241206	1.37837468868133	
2.61306532663317	1.40051315202604	
2.63316582914573	1.42300884549913	
2.65326633165829	1.44586288784988	
2.67336683417085	1.46907639307367	
2.69346733668342	1.49265047047029	
2.71356783919598	1.51658622470112	
2.73366834170854	1.54088475584521	
2.75376884422111	1.56554715945431	
2.77386934673367	1.59057452660686	
2.79396984924623	1.61596794396097	
2.81407035175879	1.64172849380638	
2.83417085427136	1.66785725411551	
2.85427135678392	1.69435529859351	
2.87437185929648	1.72122369672743	
2.89447236180905	1.74846351383447	
2.91457286432161	1.77607581110933	
2.93467336683417	1.80406164567074	
2.95477386934673	1.83242207060718	
2.9748743718593	1.86115813502165	
2.99497487437186	1.89027088407583	
3.01507537688442	1.91976135903327	
3.03517587939698	1.94963059730198	
3.05527638190955	1.97987963247617	
3.07537688442211	2.01050949437727	
3.09547738693467	2.04152120909433	
3.11557788944724	2.07291579902359	
3.1356783919598	2.10469428290748	
3.15577889447236	2.13685767587293	
3.17587939698492	2.16940698946897	
3.19597989949749	2.2023432317038	
3.21608040201005	2.23566740708113	
3.23618090452261	2.26938051663603	
3.25628140703518	2.30348355797009	
3.27638190954774	2.33797752528604	
3.2964824120603	2.37286340942183	
3.31658291457286	2.4081421978841	
3.33668341708543	2.44381487488114	
3.35678391959799	2.47988242135535	
3.37688442211055	2.51634581501513	
3.39698492462312	2.55320603036627	
3.41708542713568	2.59046403874286	
3.43718592964824	2.62812080833773	
3.4572864321608	2.6661773042324	
3.47738693467337	2.70463448842651	
3.49748743718593	2.74349331986692	
3.51758793969849	2.78275475447622	
3.53768844221106	2.82241974518092	
3.55778894472362	2.86248924193913	
3.57788944723618	2.9029641917679	
3.59798994974874	2.94384553877005	
3.61809045226131	2.98513422416072	
3.63819095477387	3.02683118629339	
3.65829145728643	3.06893736068565	
3.67839195979899	3.11145368004449	
3.69849246231156	3.15438107429127	
3.71859296482412	3.19772047058631	
3.73869346733668	3.24147279335315	
3.75879396984925	3.28563896430239	
3.77889447236181	3.33021990245531	
3.79899497487437	3.37521652416703	
3.81909547738693	3.42062974314941	
3.8391959798995	3.46646047049364	
3.85929648241206	3.51270961469244	
3.87939698492462	3.55937808166203	
3.89949748743719	3.60646677476378	
3.91959798994975	3.65397659482551	
3.93969849246231	3.70190844016253	
3.95979899497487	3.75026320659844	
3.97989949748744	3.79904178748558	
4	3.84824507372522	


==> figures/2nd-order-naive-6.tsv <==
0	1	
0.0201005025125628	0.989960176430821	
0.0402010050251256	0.979945845616209	
0.0603015075376884	0.969963956484985	
0.0804020100502513	0.960021447238	
0.100502512562814	0.950125243596425	
0.120603015075377	0.94028225669785	
0.14070351758794	0.930499380555414	
0.160804020100503	0.920783488971239	
0.180904522613065	0.911141431763714	
0.201005025125628	0.901580030125705	
0.221105527638191	0.892106070873521	
0.241206030150754	0.882726299268472	
0.261306532663317	0.873447409985616	
0.281407035175879	0.864276035655302	
0.301507537688442	0.855218732193756	
0.321608040201005	0.846281959841598	
0.341708542713568	0.83747205840155	
0.361809045226131	0.828795214544011	
0.381909547738693	0.820257418131293	
0.402010050251256	0.811864403139907	
0.422110552763819	0.803621566685012	
0.442211055276382	0.795533856470958	
0.462311557788945	0.787605612063938	
0.482412060301508	0.779840337681318	
0.50251256281407	0.772240372127616	
0.522613065326633	0.764806495249661	
0.542713567839196	0.757538029627336	
0.562814070351759	0.750432858768588	
0.582914572864322	0.743486854602651	
0.603015075376884	0.736692968976594	
0.623115577889447	0.730039863713944	
0.64321608040201	0.723509893915309	
0.663316582914573	0.717076338596686	
0.683417085427136	0.710700226832945	
0.703517587939699	0.704328409261261	
0.723618090452261	0.697896689051729	
0.743718592964824	0.691342115864713	
0.763819095477387	0.6846214785548	
0.78391959798995	0.677722578014274	
0.804020100502513	0.670659055049822	
0.824120603015075	0.663456186153134	
0.844221105527638	0.656139501999254	
0.864321608040201	0.648729813738044	
0.884422110552764	0.641242439158474	
0.904522613065327	0.633688057740545	
0.924623115577889	0.626073859972387	
0.944723618090452	0.618404531290479	
0.964824120603015	0.610682987349262	
0.984924623115578	0.602910895401718	
1.00502512562814	0.595089037214524	
1.0251256281407	0.587217561026761	
1.04522613065327	0.579296157415159	
1.06532663316583	0.571324183193937	
1.08542713567839	0.563300749679901	
1.10552763819095	0.555224786314974	
1.12562814070352	0.547095087066916	
1.14572864321608	0.538910344655248	
1.16582914572864	0.530669176068692	
1.18592964824121	0.522370141780799	
1.20603015075377	0.514011760353802	
1.22613065326633	0.505592519631007	
1.24623115577889	0.497110885379768	
1.26633165829146	0.488565308010856	
1.28643216080402	0.479954227833243	
1.30653266331658	0.471276079184348	
1.32663316582915	0.462529293689986	
1.34673366834171	0.45371230284584	
1.36683417085427	0.444823540066373	
1.38693467336683	0.435861442313087	
1.4070351758794	0.426824451388572	
1.42713567839196	0.417711014963615	
1.44723618090452	0.408519587390059	
1.46733668341709	0.399248630340934	
1.48743718592965	0.389896613310788	
1.50753768844221	0.380462014002469	
1.52763819095477	0.370943318621396	
1.54773869346734	0.36133902209426	
1.5678391959799	0.351647628225863	
1.58793969849246	0.341867649805241	
1.60804020100503	0.331997608670147	
1.62814070351759	0.322036035737337	
1.64824120603015	0.311981471004776	
1.66834170854271	0.30183246353081	
1.68844221105528	0.291587571394441	
1.70854271356784	0.281245361640202	
1.7286432160804	0.270804410210459	
1.74874371859296	0.260263301867552	
1.76884422110553	0.24962063010777	
1.78894472361809	0.238874997068806	
1.80904522613065	0.228025013432099	
1.82914572864322	0.217069298321236	
1.84924623115578	0.206006479197369	
1.86934673366834	0.194835191752485	
1.8894472361809	0.183554079801214	
1.90954773869347	0.172161795171736	
1.92964824120603	0.160656997596289	
1.94974874371859	0.149038354601668	
1.96984924623116	0.137304541400044	
1.98994974874372	0.125454240780402	
2.01005025125628	0.113486143000818	
2.03015075376884	0.10139894568175	
2.05025125628141	0.0891913537005363	
2.07035175879397	0.0768620790871893	
2.09045226130653	0.0644098409216114	
2.1105527638191	0.0518333652323032	
2.13065326633166	0.0391313848966285	
2.15075376884422	0.0263026395426875	
2.17085427135678	0.0133458754528256	
2.19095477386935	0.000259845468806086	
2.21105527638191	-0.012956691101337	
2.23115577889447	-0.02630496857477	
2.25125628140704	-0.0397862149836408	
2.2713567839196	-0.0534016521631844	
2.29145728643216	-0.0671524958381686	
2.31155778894472	-0.0810399557076842	
2.33165829145729	-0.0950652355282975	
2.35175879396985	-0.109229533195598	
2.37185929648241	-0.123534040824152	
2.39195979899498	-0.137979944825891	
2.41206030150754	-0.152568425986966	
2.4321608040201	-0.167300659543079	
2.45226130653266	-0.182177815253339	
2.47236180904523	-0.19720105747266	
2.49246231155779	-0.212371545222733	
2.51256281407035	-0.227690432261598	
2.53266331658291	-0.243158867151851	
2.55276381909548	-0.258777993327504	
2.57286432160804	-0.274548949159552	
2.5929648241206	-0.29047286802024	
2.61306532663317	-0.306550878346086	
2.63316582914573	-0.322784103699685	
2.65326633165829	-0.339173662830312	
2.67336683417085	-0.355720669733351	
2.69346733668342	-0.372426233708594	
2.71356783919598	-0.389291459417417	
2.73366834170854	-0.40631744693887	
2.75376884422111	-0.423505291824706	
2.77386934673367	-0.440856085153364	
2.79396984924623	-0.458370913582947	
2.81407035175879	-0.476050859403204	
2.83417085427136	-0.493897000586554	
2.85427135678392	-0.511910410838149	
2.87437185929648	-0.530092159645037	
2.89447236180905	-0.548443312324407	
2.91457286432161	-0.566964930070969	
2.93467336683417	-0.585658070003462	
2.95477386934673	-0.604523785210343	
2.9748743718593	-0.623563124794637	
2.99497487437186	-0.642777133918002	
3.01507537688442	-0.662166853844008	
3.03517587939698	-0.681733321980653	
3.05527638190955	-0.701477571922141	
3.07537688442211	-0.72140063348992	
3.09547738693467	-0.741503532773022	
3.11557788944724	-0.761787292167698	
3.1356783919598	-0.782252930416385	
3.15577889447236	-0.802901462645993	
3.17587939698492	-0.823733900405567	
3.19597989949749	-0.844751251703294	
3.21608040201005	-0.865954521042902	
3.23618090452261	-0.887344709459447	
3.25628140703518	-0.908922814554521	
3.27638190954774	-0.930689830530861	
3.2964824120603	-0.952646748226408	
3.31658291457286	-0.9747945551478	
3.33668341708543	-0.997134235503345	
3.35678391959799	-1.01966677023543	
3.37688442211055	-1.04239313705246	
3.39698492462312	-1.06531431046021	
3.41708542713568	-1.08843126179278	
3.43718592964824	-1.11174495924301	
3.4572864321608	-1.13525636789241	
3.47738693467337	-1.15896644974062	
3.49748743718593	-1.1828761637345	
3.51758793969849	-1.20698646579664	
3.53768844221106	-1.23129830885355	
3.55778894472362	-1.25581264286335	
3.57788944723618	-1.28053041484307	
3.59798994974874	-1.30545256889555	
3.61809045226131	-1.33058004623592	
3.63819095477387	-1.35591378521766	
3.65829145728643	-1.38145472135836	
3.67839195979899	-1.40720378736501	
3.69849246231156	-1.43316191315898	
3.71859296482412	-1.45933002590057	
3.73869346733668	-1.48570905001333	
3.75879396984925	-1.51229990720787	
3.77889447236181	-1.53910351650546	
3.79899497487437	-1.56612079426122	
3.81909547738693	-1.59335265418701	
3.8391959798995	-1.62080000737402	
3.85929648241206	-1.64846376231497	
3.87939698492462	-1.67634482492609	
3.89949748743719	-1.70444409856874	
3.91959798994975	-1.73276248407073	
3.93969849246231	-1.76130087974739	
3.95979899497487	-1.79006018142231	
3.97989949748744	-1.81904128244783	
4	-1.84824507372522	


==> figures/2nd-order-naive-7.tsv <==
1.00502512562814	0.625	
1.0251256281407	0.618750157824297	
1.04522613065327	0.612563445367541	
1.06532663316583	0.606439862629732	
1.08542713567839	0.600379409610868	
1.10552763819095	0.594382086310952	
1.12562814070352	0.588447892729982	
1.14572864321608	0.582576828867958	
1.16582914572864	0.576768894724881	
1.18592964824121	0.57102409030075	
1.20603015075377	0.565342415595566	
1.22613065326633	0.559723870609328	
1.24623115577889	0.554168455342037	
1.26633165829146	0.548676169793692	
1.28643216080402	0.543247013964294	
1.30653266331658	0.537880987853842	
1.32663316582915	0.532578091462337	
1.34673366834171	0.527338324789778	
1.36683417085427	0.522161687836166	
1.38693467336683	0.5170481806015	
1.4070351758794	0.511997803085781	
1.42713567839196	0.507010555289008	
1.44723618090452	0.502086437211182	
1.46733668341709	0.497225448852302	
1.48743718592965	0.492427590212368	
1.50753768844221	0.487692861291381	
1.52763819095477	0.483021262089341	
1.54773869346734	0.478412792606247	
1.5678391959799	0.4738674528421	
1.58793969849246	0.469385242796899	
1.60804020100503	0.464966162470645	
1.62814070351759	0.460610211863337	
1.64824120603015	0.456317390974975	
1.66834170854271	0.452087699805561	
1.68844221105528	0.447921138355092	
1.70854271356784	0.44381770662357	
1.7286432160804	0.439777404610995	
1.74874371859296	0.435800232317366	
1.76884422110553	0.431886189742683	
1.78894472361809	0.428035276886947	
1.80904522613065	0.424247493750158	
1.82914572864322	0.420522840332315	
1.84924623115578	0.416861316633418	
1.86934673366834	0.413262922653468	
1.8894472361809	0.409727658392465	
1.90954773869347	0.406255523850408	
1.92964824120603	0.402846519027297	
1.94974874371859	0.399500643923133	
1.96984924623116	0.396217898537916	
1.98994974874372	0.392998282871645	
2.01005025125628	0.38984179692432	
2.03015075376884	0.386748440695942	
2.05025125628141	0.38371821418651	
2.07035175879397	0.380751117396025	
2.09045226130653	0.377847150324487	
2.1105527638191	0.375006312971895	
2.13065326633166	0.372228605338249	
2.15075376884422	0.36951402742355	
2.17085427135678	0.366862579227797	
2.19095477386935	0.364274260750991	
2.21105527638191	0.361749071993131	
2.23115577889447	0.359287012954218	
2.25125628140704	0.356888083634252	
2.2713567839196	0.354552284033231	
2.29145728643216	0.352279614151158	
2.31155778894472	0.350070073988031	
2.33165829145729	0.34792366354385	
2.35175879396985	0.345840382818616	
2.37185929648241	0.343820231812328	
2.39195979899498	0.341863210524987	
2.41206030150754	0.339969318956592	
2.4321608040201	0.338138557107144	
2.45226130653266	0.336370924976642	
2.47236180904523	0.334666422565087	
2.49246231155779	0.333025049872478	
2.51256281407035	0.331446806898816	
2.53266331658291	0.3299316936441	
2.55276381909548	0.328479710108331	
2.57286432160804	0.327090856291508	
2.5929648241206	0.325765132193631	
2.61306532663317	0.324502537814702	
2.63316582914573	0.323303073154718	
2.65326633165829	0.322166738213681	
2.67336683417085	0.321093532991591	
2.69346733668342	0.320083457488447	
2.71356783919598	0.31913651170425	
2.73366834170854	0.318252695638999	
2.75376884422111	0.317432009292694	
2.77386934673367	0.316674452665337	
2.79396984924623	0.315980025756925	
2.81407035175879	0.31534872856746	
2.83417085427136	0.314780561096942	
2.85427135678392	0.31427552334537	
2.87437185929648	0.313833615312745	
2.89447236180905	0.313454836999066	
2.91457286432161	0.313139188404333	
2.93467336683417	0.312886669528547	
2.95477386934673	0.312697280371708	
2.9748743718593	0.312571020933815	
2.99497487437186	0.312507891214868	
3.01507537688442	0.312507891214868	
3.03517587939698	0.312571020933815	
3.05527638190955	0.312697280371708	
3.07537688442211	0.312886669528547	
3.09547738693467	0.313139188404333	
3.11557788944724	0.313454836999066	
3.1356783919598	0.313833615312745	
3.15577889447236	0.31427552334537	
3.17587939698492	0.314780561096942	
3.19597989949749	0.31534872856746	
3.21608040201005	0.315980025756925	
3.23618090452261	0.316674452665337	
3.25628140703518	0.317432009292695	
3.27638190954774	0.318252695638999	
3.2964824120603	0.31913651170425	
3.31658291457286	0.320083457488447	
3.33668341708543	0.321093532991591	
3.35678391959799	0.322166738213681	
3.37688442211055	0.323303073154718	
3.39698492462312	0.324502537814702	
3.41708542713568	0.325765132193632	
3.43718592964824	0.327090856291508	
3.4572864321608	0.328479710108331	
3.47738693467337	0.3299316936441	
3.49748743718593	0.331446806898816	
3.51758793969849	0.333025049872478	
3.53768844221106	0.334666422565087	
3.55778894472362	0.336370924976642	
3.57788944723618	0.338138557107144	
3.59798994974874	0.339969318956592	
3.61809045226131	0.341863210524987	
3.63819095477387	0.343820231812328	
3.65829145728643	0.345840382818616	
3.67839195979899	0.347923663543849	
3.69849246231156	0.35007007398803	
3.71859296482412	0.352279614151158	
3.73869346733668	0.354552284033231	
3.75879396984925	0.356888083634252	
3.77889447236181	0.359287012954218	
3.79899497487437	0.361749071993131	
3.81909547738693	0.364274260750991	
3.8391959798995	0.366862579227798	
3.85929648241206	0.36951402742355	
3.87939698492462	0.372228605338249	
3.89949748743719	0.375006312971895	
3.91959798994975	0.377847150324486	
3.93969849246231	0.380751117396025	
3.95979899497487	0.38371821418651	
3.97989949748744	0.386748440695942	
4	0.38984179692432	


==> figures/2nd-order-naive-8.tsv <==
1.00502512562814	0.625	
1.0251256281407	0.618775205379331	
1.04522613065327	0.612660737224952	
1.06532663316583	0.606652252456348	
1.08542713567839	0.600745414697987	
1.10552763819095	0.594935895374138	
1.12562814070352	0.589219375023807	
1.14572864321608	0.583591544888782	
1.16582914572864	0.578048108842737	
1.18592964824121	0.572584785749179	
1.20603015075377	0.567197312362566	
1.22613065326633	0.561881446922705	
1.24623115577889	0.556632973641279	
1.26633165829146	0.551447708346374	
1.28643216080402	0.546321505644024	
1.30653266331658	0.541250268086587	
1.32663316582915	0.536229958023675	
1.34673366834171	0.531256613078588	
1.36683417085427	0.526326366582325	
1.38693467336683	0.521435474870942	
1.4070351758794	0.51658035420912	
1.42713567839196	0.511757631399883	
1.44723618090452	0.506964214128014	
1.46733668341709	0.502197390164642	
1.48743718592965	0.497454969373913	
1.50753768844221	0.492735490003003	
1.52763819095477	0.488038464647644	
1.54773869346734	0.48336431669541	
1.5678391959799	0.478714368953832	
1.58793969849246	0.474091201467141	
1.60804020100503	0.469499219330918	
1.62814070351759	0.464945508905459	
1.64824120603015	0.460441098252883	
1.66834170854271	0.456002687988192	
1.68844221105528	0.451654634939593	
1.70854271356784	0.447430157458852	
1.7286432160804	0.443369378564659	
1.74874371859296	0.439511642219286	
1.76884422110553	0.435883955388616	
1.78894472361809	0.432493942514973	
1.80904522613065	0.429333078094177	
1.82914572864322	0.426385564318921	
1.84924623115578	0.423635444517303	
1.86934673366834	0.421069711720659	
1.8894472361809	0.418678792310883	
1.90954773869347	0.416456011612975	
1.92964824120603	0.414396875571853	
1.94974874371859	0.412498455789717	
1.96984924623116	0.410758929982542	
1.98994974874372	0.409177256117216	
2.01005025125628	0.407752945589562	
2.03015075376884	0.406485905750158	
2.05025125628141	0.405376329988547	
2.07035175879397	0.40442462029584	
2.09045226130653	0.403631332099036	
2.1105527638191	0.40299713449693	
2.13065326633166	0.402522781259676	
2.15075376884422	0.40220908943757	
2.17085427135678	0.402056923412662	
2.19095477386935	0.402067182888983	
2.21105527638191	0.402240793765137	
2.23115577889447	0.402578701139057	
2.25125628140704	0.403081863906148	
2.2713567839196	0.403751250559678	
2.29145728643216	0.404587835906539	
2.31155778894472	0.405592598485844	
2.33165829145729	0.406766518531459	
2.35175879396985	0.408110576358582	
2.37185929648241	0.409625751083173	
2.39195979899498	0.411313019604294	
2.41206030150754	0.413173355795327	
2.4321608040201	0.415207729862028	
2.45226130653266	0.417417107834497	
2.47236180904523	0.41980245116709	
2.49246231155779	0.422364716425713	
2.51256281407035	0.425104855046088	
2.53266331658291	0.428023813149827	
2.55276381909548	0.431122531407749	
2.57286432160804	0.434401944941851	
2.5929648241206	0.437862983258987	
2.61306532663317	0.441506570210561	
2.63316582914573	0.445333623973601	
2.65326633165829	0.449345057049378	
2.67336683417085	0.453541776276426	
2.69346733668342	0.457924682855369	
2.71356783919598	0.462494672383373	
2.73366834170854	0.467252634896461	
2.75376884422111	0.472199454918169	
2.77386934673367	0.477336011513317	
2.79396984924623	0.482663178345847	
2.81407035175879	0.488181823739859	
2.83417085427136	0.493892810743112	
2.85427135678392	0.499796997192385	
2.87437185929648	0.505895235780186	
2.89447236180905	0.512188374122373	
2.91457286432161	0.518677254826332	
2.93467336683417	0.525362715559414	
2.95477386934673	0.532245589117373	
2.9748743718593	0.539326703492602	
2.99497487437186	0.546606881941985	
3.01507537688442	0.554086943054226	
3.03517587939698	0.561767700816536	
3.05527638190955	0.56964996468058	
3.07537688442211	0.577734539627601	
3.09547738693467	0.586022226232659	
3.11557788944724	0.594513820727942	
3.1356783919598	0.603210115065097	
3.15577889447236	0.61211189697656	
3.17587939698492	0.621219950035868	
3.19597989949749	0.630535053716917	
3.21608040201005	0.640057983452187	
3.23618090452261	0.649789510689905	
3.25628140703518	0.659730402950164	
3.27638190954774	0.669881423879988	
3.2964824120603	0.680243333307356	
3.31658291457286	0.690816887294198	
3.33668341708543	0.701602838188368	
3.35678391959799	0.712601934674612	
3.37688442211055	0.723814921824532	
3.39698492462312	0.735242541145585	
3.41708542713568	0.746885530629117	
3.43718592964824	0.75874462479744	
3.4572864321608	0.770820554749998	
3.47738693467337	0.783114048208612	
3.49748743718593	0.79562582956184	
3.51758793969849	0.808356619908455	
3.53768844221106	0.82130713710008	
3.55778894472362	0.834478095782974	
3.57788944723618	0.847870207439008	
3.59798994974874	0.861484180425834	
3.61809045226131	0.875320720016277	
3.63819095477387	0.88938052843696	
3.65829145728643	0.903664304906176	
3.67839195979899	0.918172745671044	
3.69849246231156	0.932906544043932	
3.71859296482412	0.947866390438201	
3.73869346733668	0.963052972403257	
3.75879396984925	0.978466974658945	
3.77889447236181	0.994109079129289	
3.79899497487437	1.0099799649756	
3.81909547738693	1.02608030862899	
3.8391959798995	1.04241078382219	
3.85929648241206	1.05897206162094	
3.87939698492462	1.07576481045465	
3.89949748743719	1.09278969614654	
3.91959798994975	1.11004738194333	
3.93969849246231	1.12753852854421	
3.95979899497487	1.14526379412949	
3.97989949748744	1.16322383438853	
4	1.18141930254739	


==> figures/2nd-order-naive-9.tsv <==
1.00502512562814	0.625	
1.0251256281407	0.618725110269263	
1.04522613065327	0.612466153510131	
1.06532663316583	0.606227472803116	
1.08542713567839	0.60001340452375	
1.10552763819095	0.593828277247765	
1.12562814070352	0.587676410436156	
1.14572864321608	0.581562112847134	
1.16582914572864	0.575489680607024	
1.18592964824121	0.569463394852321	
1.20603015075377	0.563487518828566	
1.22613065326633	0.557566294295951	
1.24623115577889	0.551703937042795	
1.26633165829146	0.54590463124101	
1.28643216080402	0.540172522284564	
1.30653266331658	0.534511707621097	
1.32663316582915	0.528926224900999	
1.34673366834171	0.523420036500969	
1.36683417085427	0.517997009090007	
1.38693467336683	0.512660886332058	
1.4070351758794	0.507415251962442	
1.42713567839196	0.502263479178132	
1.44723618090452	0.497208660294349	
1.46733668341709	0.492253507539961	
1.48743718592965	0.487400211050824	
1.50753768844221	0.48265023257976	
1.52763819095477	0.478004059531038	
1.54773869346734	0.473461268517085	
1.5678391959799	0.469020536730368	
1.58793969849246	0.464679284126657	
1.60804020100503	0.460433105610371	
1.62814070351759	0.456274914821215	
1.64824120603015	0.452193683697068	
1.66834170854271	0.448172711622929	
1.68844221105528	0.444187641770591	
1.70854271356784	0.440205255788288	
1.7286432160804	0.436185430657331	
1.74874371859296	0.432088822415445	
1.76884422110553	0.42788842409675	
1.78894472361809	0.423576611258921	
1.80904522613065	0.419161909406139	
1.82914572864322	0.414660116345708	
1.84924623115578	0.410087188749534	
1.86934673366834	0.405456133586277	
1.8894472361809	0.400776524474046	
1.90954773869347	0.396055036087841	
1.92964824120603	0.391296162482742	
1.94974874371859	0.386502832056549	
1.96984924623116	0.381676867093289	
1.98994974874372	0.376819309626074	
2.01005025125628	0.371930648259078	
2.03015075376884	0.367010975641726	
2.05025125628141	0.362060098384474	
2.07035175879397	0.357077614496211	
2.09045226130653	0.352062968549938	
2.1105527638191	0.347015491446859	
2.13065326633166	0.341934429416822	
2.15075376884422	0.33681896540953	
2.17085427135678	0.331668235042932	
2.19095477386935	0.326481338612999	
2.21105527638191	0.321257350221126	
2.23115577889447	0.315995324769379	
2.25125628140704	0.310694303362355	
2.2713567839196	0.305353317506785	
2.29145728643216	0.299971392395777	
2.31155778894472	0.294547549490217	
2.33165829145729	0.289080808556241	
2.35175879396985	0.28357018927865	
2.37185929648241	0.278014712541483	
2.39195979899498	0.272413401445679	
2.41206030150754	0.266765282117857	
2.4321608040201	0.261069384352259	
2.45226130653266	0.255324742118787	
2.47236180904523	0.249530393963084	
2.49246231155779	0.243685383319242	
2.51256281407035	0.237788758751543	
2.53266331658291	0.231839574138373	
2.55276381909548	0.225836888808912	
2.57286432160804	0.219779767641164	
2.5929648241206	0.213667281128276	
2.61306532663317	0.207498505418842	
2.63316582914573	0.201272522335835	
2.65326633165829	0.194988419377985	
2.67336683417085	0.188645289706756	
2.69346733668342	0.182242232121526	
2.71356783919598	0.175778351025126	
2.73366834170854	0.169252756381537	
2.75376884422111	0.16266456366722	
2.77386934673367	0.156012893817356	
2.79396984924623	0.149296873168004	
2.81407035175879	0.142515633395062	
2.83417085427136	0.135668311450773	
2.85427135678392	0.128754049498356	
2.87437185929648	0.121771994845303	
2.89447236180905	0.114721299875759	
2.91457286432161	0.107601121982335	
2.93467336683417	0.100410623497681	
2.95477386934673	0.0931489716260425	
2.9748743718593	0.0858153383750272	
2.99497487437186	0.0784089004877515	
3.01507537688442	0.070928839375511	
3.03517587939698	0.0633743410510939	
3.05527638190955	0.0557445960628352	
3.07537688442211	0.0480387994294935	
3.09547738693467	0.0402561505760069	
3.11557788944724	0.0323958532701891	
3.1356783919598	0.0244571155603929	
3.15577889447236	0.0164391497141796	
3.17587939698492	0.00834117215801616	
3.19597989949749	0.000162403418003665	
3.21608040201005	-0.00809793193833586	
3.23618090452261	-0.0164406053592315	
3.25628140703518	-0.0248663843647753	
3.27638190954774	-0.0333760326019901	
3.2964824120603	-0.0419703098988556	
3.31658291457286	-0.0506499723173031	
3.33668341708543	-0.0594157722051857	
3.35678391959799	-0.0682684582472485	
3.37688442211055	-0.0772087755150947	
3.39698492462312	-0.0862374655161822	
3.41708542713568	-0.095355266241854	
3.43718592964824	-0.104562912214424	
3.4572864321608	-0.113861134533337	
3.47738693467337	-0.123250660920412	
3.49748743718593	-0.132732215764208	
3.51758793969849	-0.142306520163499	
3.53768844221106	-0.151974291969907	
3.55778894472362	-0.16173624582969	
3.57788944723618	-0.17159309322472	
3.59798994974874	-0.18154554251265	
3.61809045226131	-0.191594298966303	
3.63819095477387	-0.201740064812304	
3.65829145728643	-0.211983539268945	
3.67839195979899	-0.222325418583345	
3.69849246231156	-0.232766396067872	
3.71859296482412	-0.243307162135886	
3.73869346733668	-0.253948404336794	
3.75879396984925	-0.264690807390441	
3.77889447236181	-0.275535053220852	
3.79899497487437	-0.286481820989342	
3.81909547738693	-0.297531787127003	
3.8391959798995	-0.308685625366596	
3.85929648241206	-0.319944006773843	
3.87939698492462	-0.331307599778148	
3.89949748743719	-0.342777070202754	
3.91959798994975	-0.354353081294356	
3.93969849246231	-0.366036293752164	
3.95979899497487	-0.377827365756465	
3.97989949748744	-0.389726952996649	
4	-0.401735708698751	


==> figures/2nd-order-naive_noticks-1.tsv <==
1	0.1	
1	1	


==> figures/2nd-order-naive_noticks-10.tsv <==
2.01005025125628	0.390625	
2.03015075376884	0.386718848640186	
2.05025125628141	0.382852153354713	
2.07035175879397	0.379024914143582	
2.09045226130653	0.375237131006793	
2.1105527638191	0.371488803944345	
2.13065326633166	0.367779932956238	
2.15075376884422	0.364110518042474	
2.17085427135678	0.36048055920305	
2.19095477386935	0.356890056437969	
2.21105527638191	0.353339009747229	
2.23115577889447	0.34982741913083	
2.25125628140704	0.346355284588773	
2.2713567839196	0.342922606121058	
2.29145728643216	0.339529383727684	
2.31155778894472	0.336175617408651	
2.33165829145729	0.332861307163961	
2.35175879396985	0.329586452993611	
2.37185929648241	0.326351054897604	
2.39195979899498	0.323155112875937	
2.41206030150754	0.319998626928613	
2.4321608040201	0.31688159705563	
2.45226130653266	0.313804023256988	
2.47236180904523	0.310765905532689	
2.49246231155779	0.30776724388273	
2.51256281407035	0.304808038307113	
2.53266331658291	0.301888288805838	
2.55276381909548	0.299007995378905	
2.57286432160804	0.296167158026312	
2.5929648241206	0.293365776748062	
2.61306532663317	0.290603851544153	
2.63316582914573	0.287881382414585	
2.65326633165829	0.28519836935936	
2.67336683417085	0.282554812378475	
2.69346733668342	0.279950711471933	
2.71356783919598	0.277386066639731	
2.73366834170854	0.274860877881872	
2.75376884422111	0.272375145198354	
2.77386934673367	0.269928868589177	
2.79396984924623	0.267522048054342	
2.81407035175879	0.265154683593849	
2.83417085427136	0.262826775207697	
2.85427135678392	0.260538322895886	
2.87437185929648	0.258289326658418	
2.89447236180905	0.256079786495291	
2.91457286432161	0.253909702406505	
2.93467336683417	0.251779074392061	
2.95477386934673	0.249687902451958	
2.9748743718593	0.247636186586197	
2.99497487437186	0.245623926794778	
3.01507537688442	0.2436511230777	
3.03517587939698	0.241717775434964	
3.05527638190955	0.239823883866569	
3.07537688442211	0.237969448372516	
3.09547738693467	0.236154468952804	
3.11557788944724	0.234378945607434	
3.1356783919598	0.232642878336406	
3.15577889447236	0.230946267139719	
3.17587939698492	0.229289112017373	
3.19597989949749	0.227671412969369	
3.21608040201005	0.226093169995707	
3.23618090452261	0.224554383096386	
3.25628140703518	0.223055052271407	
3.27638190954774	0.22159517752077	
3.2964824120603	0.220174758844474	
3.31658291457286	0.218793796242519	
3.33668341708543	0.217452289714906	
3.35678391959799	0.216150239261635	
3.37688442211055	0.214887644882705	
3.39698492462312	0.213664506578117	
3.41708542713568	0.21248082434787	
3.43718592964824	0.211336598191965	
3.4572864321608	0.210231828110401	
3.47738693467337	0.209166514103179	
3.49748743718593	0.208140656170299	
3.51758793969849	0.20715425431176	
3.53768844221106	0.206207308527562	
3.55778894472362	0.205299818817707	
3.57788944723618	0.204431785182192	
3.59798994974874	0.20360320762102	
3.61809045226131	0.202814086134188	
3.63819095477387	0.202064420721699	
3.65829145728643	0.201354211383551	
3.67839195979899	0.200683458119744	
3.69849246231156	0.200052160930279	
3.71859296482412	0.199460319815156	
3.73869346733668	0.198907934774374	
3.75879396984925	0.198395005807934	
3.77889447236181	0.197921532915835	
3.79899497487437	0.197487516098078	
3.81909547738693	0.197092955354663	
3.8391959798995	0.196737850685589	
3.85929648241206	0.196422202090856	
3.87939698492462	0.196146009570465	
3.89949748743719	0.195909273124416	
3.91959798994975	0.195711992752708	
3.93969849246231	0.195554168455342	
3.95979899497487	0.195435800232317	
3.97989949748744	0.195356888083634	
4	0.195317432009293	


==> figures/2nd-order-naive_noticks-11.tsv <==
2.01005025125628	0.390625	
2.03015075376884	0.386734503362082	
2.05025125628141	0.382912960765595	
2.07035175879397	0.379157657785217	
2.09045226130653	0.375465884186242	
2.1105527638191	0.371834934608836	
2.13065326633166	0.368262109389879	
2.15075376884422	0.364744715555489	
2.17085427135678	0.361280068026711	
2.19095477386935	0.357865491093237	
2.21105527638191	0.354498320226604	
2.23115577889447	0.351175904326691	
2.25125628140704	0.347895608525799	
2.2713567839196	0.344654817716484	
2.29145728643216	0.341450941027515	
2.31155778894472	0.338281417554117	
2.33165829145729	0.335143723764797	
2.35175879396985	0.332035383174117	
2.37185929648241	0.328953979113953	
2.39195979899498	0.325897171794338	
2.41206030150754	0.3228627213807	
2.4321608040201	0.319848519624927	
2.45226130653266	0.316852633830009	
2.47236180904523	0.313873368852901	
2.49246231155779	0.310909355858696	
2.51256281407035	0.307959681251877	
2.53266331658291	0.305024040404778	
2.55276381909548	0.302102697934631	
2.57286432160804	0.299196480596145	
2.5929648241206	0.296307000916963	
2.61306532663317	0.293437012081824	
2.63316582914573	0.290590943065912	
2.65326633165829	0.287775686408052	
2.67336683417085	0.28500167999262	
2.69346733668342	0.282284146837246	
2.71356783919598	0.279643848411783	
2.73366834170854	0.277105861602912	
2.75376884422111	0.274694776387054	
2.77386934673367	0.272427472117885	
2.79396984924623	0.270308714071858	
2.81407035175879	0.26833317380886	
2.83417085427136	0.266490977699326	
2.85427135678392	0.264772152823314	
2.87437185929648	0.263168569825412	
2.89447236180905	0.261674245194302	
2.91457286432161	0.260285007258109	
2.93467336683417	0.258998047232408	
2.95477386934673	0.257811534868573	
2.9748743718593	0.256724331239089	
2.99497487437186	0.25573578507326	
3.01507537688442	0.254845590993476	
3.03517587939698	0.254053691093849	
3.05527638190955	0.253360206242842	
3.07537688442211	0.2527653876849	
3.09547738693467	0.252269582561897	
3.11557788944724	0.251873209060581	
3.1356783919598	0.251576738287297	
3.15577889447236	0.251380680898481	
3.17587939698492	0.251285577132914	
3.19597989949749	0.251291989305614	
3.21608040201005	0.25140049610321	
3.23618090452261	0.251611688211911	
3.25628140703518	0.251926164941343	
3.27638190954774	0.252344531599799	
3.2964824120603	0.252867397441587	
3.31658291457286	0.253495374053652	
3.33668341708543	0.254229074082162	
3.35678391959799	0.255069110224114	
3.37688442211055	0.256016094426983	
3.39698492462312	0.257070637252684	
3.41708542713568	0.258233347372079	
3.43718592964824	0.259504831163768	
3.4572864321608	0.260885692396561	
3.47738693467337	0.262376531979431	
3.49748743718593	0.263977947766071	
3.51758793969849	0.265690534403805	
3.53768844221106	0.267514883218642	
3.55778894472362	0.269451582129843	
3.57788944723618	0.271501215588657	
3.59798994974874	0.273664364536867	
3.61809045226131	0.275941606381601	
3.63819095477387	0.278333514983501	
3.65829145728643	0.280840660655861	
3.67839195979899	0.283463610172766	
3.69849246231156	0.286202926784605	
3.71859296482412	0.289059170239608	
3.73869346733668	0.292032896810288	
3.75879396984925	0.295124659323856	
3.77889447236181	0.298335007195823	
3.79899497487437	0.301664486466154	
3.81909547738693	0.305113639837412	
3.8391959798995	0.308683006714445	
3.85929648241206	0.31237312324524	
3.87939698492462	0.316184522362616	
3.89949748743719	0.320117733826483	
3.91959798994975	0.324173284266457	
3.93969849246231	0.328351697224634	
3.95979899497487	0.332653493198358	
3.97989949748744	0.337079189682876	
4	0.341629301213741	


==> figures/2nd-order-naive_noticks-12.tsv <==
2.01005025125628	0.390625	
2.03015075376884	0.38670319391829	
2.05025125628141	0.382791345943832	
2.07035175879397	0.378892170501947	
2.09045226130653	0.375008377827344	
2.1105527638191	0.371142673279853	
2.13065326633166	0.367297756522598	
2.15075376884422	0.363476320529459	
2.17085427135678	0.35968105037939	
2.19095477386935	0.355914621782701	
2.21105527638191	0.352179699267854	
2.23115577889447	0.348478933934969	
2.25125628140704	0.344814960651747	
2.2713567839196	0.341190394525631	
2.29145728643216	0.337607826427852	
2.31155778894472	0.334069817263186	
2.33165829145729	0.330578890563124	
2.35175879396985	0.327137522813105	
2.37185929648241	0.323748130681254	
2.39195979899498	0.320413053957536	
2.41206030150754	0.317134532476526	
2.4321608040201	0.313914674486333	
2.45226130653266	0.310755412683968	
2.47236180904523	0.307658442212476	
2.49246231155779	0.304625131906765	
2.51256281407035	0.30165639536235	
2.53266331658291	0.298752537206899	
2.55276381909548	0.295913292823178	
2.57286432160804	0.29313783545648	
2.5929648241206	0.29042455257916	
2.61306532663317	0.287770691006482	
2.63316582914573	0.285171821763259	
2.65326633165829	0.282621052310667	
2.67336683417085	0.28010794476433	
2.69346733668342	0.277617276106619	
2.71356783919598	0.27512828486768	
2.73366834170854	0.272615894160832	
2.75376884422111	0.270055514009653	
2.77386934673367	0.267430265060469	
2.79396984924623	0.264735382036826	
2.81407035175879	0.261976193378837	
2.83417085427136	0.259162572716068	
2.85427135678392	0.256304492968459	
2.87437185929648	0.253410083491423	
2.89447236180905	0.250485327796279	
2.91457286432161	0.2475343975549	
2.93467336683417	0.244560101551714	
2.95477386934673	0.241564270035343	
2.9748743718593	0.238548041933306	
2.99497487437186	0.235512068516296	
3.01507537688442	0.232456655161924	
3.03517587939698	0.229381859776079	
3.05527638190955	0.226287561490296	
3.07537688442211	0.223173509060132	
3.09547738693467	0.220039355343711	
3.11557788944724	0.216884682154287	
3.1356783919598	0.213709018385514	
3.15577889447236	0.210511853380956	
3.17587939698492	0.207292646901833	
3.19597989949749	0.204050836633125	
3.21608040201005	0.200785843888204	
3.23618090452261	0.197497077980862	
3.25628140703518	0.194183939601472	
3.27638190954774	0.190845823441741	
3.2964824120603	0.18748212024736	
3.31658291457286	0.184092218431386	
3.33668341708543	0.180675505347651	
3.35678391959799	0.177231368299156	
3.37688442211055	0.173759195338427	
3.39698492462312	0.170258375903549	
3.41708542713568	0.166728301323661	
3.43718592964824	0.163168365220162	
3.4572864321608	0.159577963824242	
3.47738693467337	0.155956496226927	
3.49748743718593	0.152303364574526	
3.51758793969849	0.148617974219714	
3.53768844221106	0.144899733836483	
3.55778894472362	0.14114805550557	
3.57788944723618	0.137362354775728	
3.59798994974874	0.133542050705172	
3.61809045226131	0.129686565886776	
3.63819095477387	0.125795326459897	
3.65829145728643	0.121867762111241	
3.67839195979899	0.117903306066723	
3.69849246231156	0.113901395075954	
3.71859296482412	0.109861469390704	
3.73869346733668	0.10578297273846	
3.75879396984925	0.101665352292013	
3.77889447236181	0.0975080586358478	
3.79899497487437	0.0933105457300021	
3.81909547738693	0.0890722708719136	
3.8391959798995	0.0847926946567326	
3.85929648241206	0.0804712809364721	
3.87939698492462	0.0761074967783145	
3.89949748743719	0.071700812422349	
3.91959798994975	0.0672507012389591	
3.93969849246231	0.0627566396860506	
3.95979899497487	0.0582181072662766	
3.97989949748744	0.0536345864843919	
4	0.0490055628048446	


==> figures/2nd-order-naive_noticks-13.tsv <==
3.01507537688442	0.244140625	
3.03517587939698	0.241699280400116	
3.05527638190955	0.239282595846696	
3.07537688442211	0.236890571339739	
3.09547738693467	0.234523206879245	
3.11557788944724	0.232180502465216	
3.1356783919598	0.229862458097649	
3.15577889447236	0.227569073776546	
3.17587939698492	0.225300349501907	
3.19597989949749	0.22305628527373	
3.21608040201005	0.220836881092018	
3.23618090452261	0.218642136956769	
3.25628140703518	0.216472052867983	
3.27638190954774	0.214326628825661	
3.2964824120603	0.212205864829802	
3.31658291457286	0.210109760880407	
3.33668341708543	0.208038316977475	
3.35678391959799	0.205991533121007	
3.37688442211055	0.203969409311002	
3.39698492462312	0.201971945547461	
3.41708542713568	0.199999141830383	
3.43718592964824	0.198050998159769	
3.4572864321608	0.196127514535618	
3.47738693467337	0.19422869095793	
3.49748743718593	0.192354527426706	
3.51758793969849	0.190505023941946	
3.53768844221106	0.188680180503649	
3.55778894472362	0.186879997111815	
3.57788944723618	0.185104473766445	
3.59798994974874	0.183353610467539	
3.61809045226131	0.181627407215096	
3.63819095477387	0.179925864009116	
3.65829145728643	0.1782489808496	
3.67839195979899	0.176596757736547	
3.69849246231156	0.174969194669958	
3.71859296482412	0.173366291649832	
3.73869346733668	0.17178804867617	
3.75879396984925	0.170234465748971	
3.77889447236181	0.168705542868236	
3.79899497487437	0.167201280033964	
3.81909547738693	0.165721677246155	
3.8391959798995	0.16426673450481	
3.85929648241206	0.162836451809929	
3.87939698492462	0.161430829161511	
3.89949748743719	0.160049866559557	
3.91959798994975	0.158693564004066	
3.93969849246231	0.157361921495038	
3.95979899497487	0.156054939032474	
3.97989949748744	0.154772616616373	
4	0.153514954246736	


==> figures/2nd-order-naive_noticks-14.tsv <==
3.01507537688442	0.244140625	
3.03517587939698	0.241709064601301	
3.05527638190955	0.239320600478497	
3.07537688442211	0.236973536115761	
3.09547738693467	0.234666177616401	
3.11557788944724	0.232396834130523	
3.1356783919598	0.230163818368674	
3.15577889447236	0.22796544722218	
3.17587939698492	0.225800042516694	
3.19597989949749	0.223665931933273	
3.21608040201005	0.221561450141627	
3.23618090452261	0.219484940204182	
3.25628140703518	0.217434755328625	
3.27638190954774	0.215409261072802	
3.2964824120603	0.213406838142197	
3.31658291457286	0.211425885971323	
3.33668341708543	0.209464827352998	
3.35678391959799	0.207522114483823	
3.37688442211055	0.205596236946221	
3.39698492462312	0.203685732371462	
3.41708542713568	0.201789200862937	
3.43718592964824	0.199905324765579	
3.4572864321608	0.198032896143756	
3.47738693467337	0.196170855533063	
3.49748743718593	0.194318347411685	
3.51758793969849	0.192474800782423	
3.53768844221106	0.190640025252986	
3.55778894472362	0.188814186209144	
3.57788944723618	0.186997800372591	
3.59798994974874	0.185191875573102	
3.61809045226131	0.18339813255114	
3.63819095477387	0.181619339416195	
3.65829145728643	0.179859804005032	
3.67839195979899	0.178126049995388	
3.69849246231156	0.176427591773279	
3.71859296482412	0.174777405257364	
3.73869346733668	0.17319116350182	
3.75879396984925	0.171684235241909	
3.77889447236181	0.170267170073678	
3.79899497487437	0.168942946294911	
3.81909547738693	0.167708233630538	
3.8391959798995	0.166556861062079	
3.85929648241206	0.165482595514571	
3.87939698492462	0.164480356140883	
3.89949748743719	0.163546403246439	
3.91959798994975	0.162678129536318	
3.93969849246231	0.161873779520255	
3.95979899497487	0.161132209292858	
3.97989949748744	0.160452707024431	
4	0.159834865670787	


==> figures/2nd-order-naive_noticks-15.tsv <==
3.01507537688442	0.244140625	
3.03517587939698	0.241689496198931	
3.05527638190955	0.239244591214895	
3.07537688442211	0.236807606563717	
3.09547738693467	0.23438023614209	
3.11557788944724	0.231964170799908	
3.1356783919598	0.229561097826624	
3.15577889447236	0.227172700330912	
3.17587939698492	0.224800656487119	
3.19597989949749	0.222446638614188	
3.21608040201005	0.220112312042408	
3.23618090452261	0.217799333709356	
3.25628140703518	0.215509350407342	
3.27638190954774	0.21324399657852	
3.2964824120603	0.211004891517408	
3.31658291457286	0.208793635789491	
3.33668341708543	0.206611806601953	
3.35678391959799	0.204460951758191	
3.37688442211055	0.202342581675784	
3.39698492462312	0.20025815872346	
3.41708542713568	0.198209082797829	
3.43718592964824	0.196196671553958	
3.4572864321608	0.19422213292748	
3.47738693467337	0.192286526382797	
3.49748743718593	0.190390707441728	
3.51758793969849	0.188535247101469	
3.53768844221106	0.186720335754312	
3.55778894472362	0.184945808014486	
3.57788944723618	0.1832111471603	
3.59798994974874	0.181515345361975	
3.61809045226131	0.179856681879051	
3.63819095477387	0.178232388602037	
3.65829145728643	0.176638157694167	
3.67839195979899	0.175067465477707	
3.69849246231156	0.173510797566637	
3.71859296482412	0.1719551780423	
3.73869346733668	0.17038493385052	
3.75879396984925	0.168784696256033	
3.77889447236181	0.167143915662793	
3.79899497487437	0.165459613773016	
3.81909547738693	0.163735120861773	
3.8391959798995	0.161976607947542	
3.85929648241206	0.160190308105287	
3.87939698492462	0.15838130218214	
3.89949748743719	0.156553329872674	
3.91959798994975	0.154708998471813	
3.93969849246231	0.152850063469821	
3.95979899497487	0.15097766877209	
3.97989949748744	0.149092526208316	
4	0.147195042822685	


==> figures/2nd-order-naive_noticks-16.tsv <==
0	1	


==> figures/2nd-order-naive_noticks-17.tsv <==
0.5	0.75	


==> figures/2nd-order-naive_noticks-18.tsv <==
1	0.625	


==> figures/2nd-order-naive_noticks-19.tsv <==
1.5	0.46875	


==> figures/2nd-order-naive_noticks-2.tsv <==
2	0.1	
2	1	


==> figures/2nd-order-naive_noticks-20.tsv <==
2	0.390625	


==> figures/2nd-order-naive_noticks-21.tsv <==
2.5	0.29296875	


==> figures/2nd-order-naive_noticks-22.tsv <==
3	0.244140625	


==> figures/2nd-order-naive_noticks-23.tsv <==
3.5	0.18310546875	


==> figures/2nd-order-naive_noticks-24.tsv <==
0	1	
0.0201005025125628	0.990000083751251	
0.0402010050251256	0.980100165827485	
0.0603015075376884	0.970299246253825	
0.0804020100502513	0.960596335055063	
0.100502512562814	0.950990452155658	
0.120603015075377	0.941480627280741	
0.14070351758794	0.932065899858115	
0.160804020100503	0.922745318921219	
0.180904522613065	0.913517943013082	
0.201005025125628	0.904382840091222	
0.221105527638191	0.895339087433504	
0.241206030150754	0.886385771544938	
0.261306532663317	0.877521988065406	
0.281407035175879	0.868746841678317	
0.301507537688442	0.860059446020169	
0.321608040201005	0.851458923591022	
0.341708542713568	0.842944405665862	
0.361809045226131	0.834515032206853	
0.381909547738693	0.826169951776462	
0.402010050251256	0.817908321451465	
0.422110552763819	0.809729306737796	
0.442211055276382	0.80163208148626	
0.462311557788945	0.793615827809088	
0.482412060301508	0.785679735997316	
0.50251256281407	0.777823004439004	
0.522613065326633	0.770044839538264	
0.542713567839196	0.7623444556351	
0.562814070351759	0.754721074926051	
0.582914572864322	0.747173927385625	
0.603015075376884	0.73970225068852	
0.623115577889447	0.732305290132624	
0.64321608040201	0.724982298562782	
0.663316582914573	0.717732536295329	
0.683417085427136	0.710555271043374	
0.703517587939699	0.703449777842833	
0.723618090452261	0.696415338979204	
0.743718592964824	0.689451243915068	
0.763819095477387	0.682556789218322	
0.78391959798995	0.675731278491124	
0.804020100502513	0.668974022299553	
0.824120603015075	0.662284338103969	
0.844221105527638	0.655661550190071	
0.864321608040201	0.649104989600646	
0.884422110552764	0.642613994067994	
0.904522613065327	0.636187907947041	
0.924623115577889	0.629826082149104	
0.944723618090452	0.623527874076335	
0.964824120603015	0.617292647556812	
0.984924623115578	0.611119772780275	
1.00502512562814	0.605008626234518	
1.0251256281407	0.598958590642403	
1.04522613065327	0.59296905489951	
1.06532663316583	0.587039414012415	
1.08542713567839	0.581169069037577	
1.10552763819095	0.575357427020838	
1.12562814070352	0.569603900937534	
1.14572864321608	0.563907909633198	
1.16582914572864	0.558268877764859	
1.18592964824121	0.552686235742928	
1.20603015075377	0.547159419673662	
1.22613065326633	0.541687871302212	
1.24623115577889	0.536271037956227	
1.26633165829146	0.530908372490035	
1.28643216080402	0.525599333229375	
1.30653266331658	0.520343383916683	
1.32663316582915	0.515139993656926	
1.34673366834171	0.509988636863976	
1.36683417085427	0.504888793207523	
1.38693467336683	0.499839947560516	
1.4070351758794	0.494841589947131	
1.42713567839196	0.489893215491263	
1.44723618090452	0.48499432436552	
1.46733668341709	0.480144421740746	
1.48743718592965	0.475343017736035	
1.50753768844221	0.470589627369247	
1.52763819095477	0.465883770508025	
1.54773869346734	0.461224971821293	
1.5678391959799	0.456612760731249	
1.58793969849246	0.452046671365827	
1.60804020100503	0.447526242511643	
1.62814070351759	0.443051017567409	
1.64824120603015	0.438620544497812	
1.66834170854271	0.434234375787854	
1.68844221105528	0.429892068397647	
1.70854271356784	0.42559318371767	
1.7286432160804	0.421337287524455	
1.74874371859296	0.417123949936735	
1.76884422110553	0.41295274537202	
1.78894472361809	0.40882325250361	
1.80904522613065	0.404735054218032	
1.82914572864322	0.400687737572919	
1.84924623115578	0.39668089375529	
1.86934673366834	0.392714118040258	
1.8894472361809	0.388787009750154	
1.90954773869347	0.384899172214051	
1.92964824120603	0.381050212727698	
1.94974874371859	0.377239742513853	
1.96984924623116	0.373467376683015	
1.98994974874372	0.369732734194545	
2.01005025125628	0.366035437818179	
2.03015075376884	0.362375114095923	
2.05025125628141	0.358751393304333	
2.07035175879397	0.355163909417168	
2.09045226130653	0.351612300068418	
2.1105527638191	0.348096206515704	
2.13065326633166	0.34461527360404	
2.15075376884422	0.34116914972996	
2.17085427135678	0.337757486806003	
2.19095477386935	0.334379940225556	
2.21105527638191	0.331036168828039	
2.23115577889447	0.327725834864452	
2.25125628140704	0.324448603963256	
2.2713567839196	0.3212041450966	
2.29145728643216	0.317992130546883	
2.31155778894472	0.314812235873653	
2.33165829145729	0.311664139880835	
2.35175879396985	0.308547524584289	
2.37185929648241	0.305462075179687	
2.39195979899498	0.302407480010721	
2.41206030150754	0.299383430537619	
2.4321608040201	0.29638962130598	
2.45226130653266	0.293425749915921	
2.47236180904523	0.290491516991536	
2.49246231155779	0.287586626150649	
2.51256281407035	0.284710783974882	
2.53266331658291	0.281863699980018	
2.55276381909548	0.279045086586655	
2.57286432160804	0.276254659091164	
2.5929648241206	0.273492135636925	
2.61306532663317	0.270757237185865	
2.63316582914573	0.268049687490264	
2.65326633165829	0.265369213064858	
2.67336683417085	0.262715543159213	
2.69346733668342	0.260088409730376	
2.71356783919598	0.257487547415802	
2.73366834170854	0.254912693506548	
2.75376884422111	0.25236358792074	
2.77386934673367	0.249839973177299	
2.79396984924623	0.247341594369936	
2.81407035175879	0.244868199141405	
2.83417085427136	0.242419537658009	
2.85427135678392	0.239995362584369	
2.87437185929648	0.237595429058437	
2.89447236180905	0.235219494666767	
2.91457286432161	0.232867319420026	
2.93467336683417	0.230538665728756	
2.95477386934673	0.22823329837937	
2.9748743718593	0.2259509845104	
2.99497487437186	0.223691493588974	
3.01507537688442	0.221454597387527	
3.03517587939698	0.219240069960751	
3.05527638190955	0.217047687622774	
3.07537688442211	0.214877228924562	
3.09547738693467	0.212728474631553	
3.11557788944724	0.210601207701513	
3.1356783919598	0.208495213262613	
3.15577889447236	0.206410278591722	
3.17587939698492	0.204346193092924	
3.19597989949749	0.202302748276244	
3.21608040201005	0.20027973773659	
3.23618090452261	0.198276957132902	
3.25628140703518	0.196294204167517	
3.27638190954774	0.194331278565727	
3.2964824120603	0.192387982055557	
3.31658291457286	0.190464118347736	
3.33668341708543	0.188559493115867	
3.35678391959799	0.186673913976802	
3.37688442211055	0.184807190471207	
3.39698492462312	0.182959134044329	
3.41708542713568	0.181129558026942	
3.43718592964824	0.1793182776165	
3.4572864321608	0.177525109858465	
3.47738693467337	0.17574987362783	
3.49748743718593	0.173992389610824	
3.51758793969849	0.172252480286796	
3.53768844221106	0.170529969910289	
3.55778894472362	0.168824684493284	
3.57788944723618	0.16713645178763	
3.59798994974874	0.165465101267641	
3.61809045226131	0.163810464112874	
3.63819095477387	0.162172373191076	
3.65829145728643	0.160550663041305	
3.67839195979899	0.158945169857211	
3.69849246231156	0.157355731470495	
3.71859296482412	0.15578218733453	
3.73869346733668	0.154224378508138	
3.75879396984925	0.152682147639541	
3.77889447236181	0.151155338950466	
3.79899497487437	0.149643798220411	
3.81909547738693	0.148147372771062	
3.8391959798995	0.146665911450879	
3.85929648241206	0.145199264619824	
3.87939698492462	0.143747284134246	
3.89949748743719	0.142309823331918	
3.91959798994975	0.140886737017225	
3.93969849246231	0.139477881446493	
3.95979899497487	0.138083114313475	
3.97989949748744	0.136702294734974	
4	0.135335283236613	


==> figures/2nd-order-naive_noticks-3.tsv <==
3	0.1	
3	1	


==> figures/2nd-order-naive_noticks-4.tsv <==
0	1	
0.0201005025125628	0.990000252518876	
0.0402010050251256	0.980101512588066	
0.0603015075376884	0.97030378020757	
0.0804020100502513	0.960607055377389	
0.100502512562814	0.951011338097523	
0.120603015075377	0.941516628367971	
0.14070351758794	0.932122926188733	
0.160804020100503	0.922830231559809	
0.180904522613065	0.9136385444812	
0.201005025125628	0.904547864952905	
0.221105527638191	0.895558192974925	
0.241206030150754	0.886669528547259	
0.261306532663317	0.877881871669907	
0.281407035175879	0.86919522234287	
0.301507537688442	0.860609580566147	
0.321608040201005	0.852124946339739	
0.341708542713568	0.843741319663645	
0.361809045226131	0.835458700537865	
0.381909547738693	0.8272770889624	
0.402010050251256	0.819196484937249	
0.422110552763819	0.811216888462413	
0.442211055276382	0.80333829953789	
0.462311557788945	0.795560718163683	
0.482412060301508	0.787884144339789	
0.50251256281407	0.78030857806621	
0.522613065326633	0.772834019342946	
0.542713567839196	0.765460468169996	
0.562814070351759	0.75818792454736	
0.582914572864322	0.751016388475038	
0.603015075376884	0.743945859953032	
0.623115577889447	0.736976338981339	
0.64321608040201	0.730107825559961	
0.663316582914573	0.723340319688897	
0.683417085427136	0.716673821368147	
0.703517587939699	0.710108330597712	
0.723618090452261	0.703643847377591	
0.743718592964824	0.697280371707785	
0.763819095477387	0.691017903588293	
0.78391959798995	0.684856443019116	
0.804020100502513	0.678795990000252	
0.824120603015075	0.672836544531704	
0.844221105527638	0.666978106613469	
0.864321608040201	0.661220676245549	
0.884422110552764	0.655564253427944	
0.904522613065327	0.650008838160653	
0.924623115577889	0.644554430443676	
0.944723618090452	0.639201030277013	
0.964824120603015	0.633948637660665	
0.984924623115578	0.628797252594631	
1.00502512562814	0.623746875078912	
1.0251256281407	0.618797505113507	
1.04522613065327	0.613949142698417	
1.06532663316583	0.609201787833641	
1.08542713567839	0.604555440519179	
1.10552763819095	0.600010100755031	
1.12562814070352	0.595565768541198	
1.14572864321608	0.59122244387768	
1.16582914572864	0.586980126764476	
1.18592964824121	0.582838817201586	
1.20603015075377	0.57879851518901	
1.22613065326633	0.574859220726749	
1.24623115577889	0.571020933814803	
1.26633165829146	0.56728365445317	
1.28643216080402	0.563647382641852	
1.30653266331658	0.560112118380849	
1.32663316582915	0.55667786167016	
1.34673366834171	0.553344612509785	
1.36683417085427	0.550112370899725	
1.38693467336683	0.546981136839979	
1.4070351758794	0.543950910330547	
1.42713567839196	0.54102169137143	
1.44723618090452	0.538193479962627	
1.46733668341709	0.535466276104139	
1.48743718592965	0.532840079795965	
1.50753768844221	0.530314891038105	
1.52763819095477	0.52789070983056	
1.54773869346734	0.525567536173329	
1.5678391959799	0.523345370066413	
1.58793969849246	0.52122421150981	
1.60804020100503	0.519204060503523	
1.62814070351759	0.517284917047549	
1.64824120603015	0.51546678114189	
1.66834170854271	0.513749652786546	
1.68844221105528	0.512133531981516	
1.70854271356784	0.5106184187268	
1.7286432160804	0.509204313022398	
1.74874371859296	0.507891214868311	
1.76884422110553	0.506679124264539	
1.78894472361809	0.505568041211081	
1.80904522613065	0.504557965707937	
1.82914572864322	0.503648897755107	
1.84924623115578	0.502840837352592	
1.86934673366834	0.502133784500391	
1.8894472361809	0.501527739198505	
1.90954773869347	0.501022701446933	
1.92964824120603	0.500618671245675	
1.94974874371859	0.500315648594732	
1.96984924623116	0.500113633494104	
1.98994974874372	0.500012625943789	
2.01005025125628	0.50001262594379	
2.03015075376884	0.500113633494104	
2.05025125628141	0.500315648594732	
2.07035175879397	0.500618671245676	
2.09045226130653	0.501022701446933	
2.1105527638191	0.501527739198505	
2.13065326633166	0.502133784500391	
2.15075376884422	0.502840837352592	
2.17085427135678	0.503648897755107	
2.19095477386935	0.504557965707937	
2.21105527638191	0.505568041211081	
2.23115577889447	0.506679124264539	
2.25125628140704	0.507891214868311	
2.2713567839196	0.509204313022398	
2.29145728643216	0.5106184187268	
2.31155778894472	0.512133531981516	
2.33165829145729	0.513749652786545	
2.35175879396985	0.51546678114189	
2.37185929648241	0.517284917047549	
2.39195979899498	0.519204060503522	
2.41206030150754	0.52122421150981	
2.4321608040201	0.523345370066412	
2.45226130653266	0.525567536173329	
2.47236180904523	0.52789070983056	
2.49246231155779	0.530314891038105	
2.51256281407035	0.532840079795965	
2.53266331658291	0.535466276104139	
2.55276381909548	0.538193479962627	
2.57286432160804	0.54102169137143	
2.5929648241206	0.543950910330547	
2.61306532663317	0.546981136839979	
2.63316582914573	0.550112370899725	
2.65326633165829	0.553344612509785	
2.67336683417085	0.55667786167016	
2.69346733668342	0.560112118380849	
2.71356783919598	0.563647382641852	
2.73366834170854	0.567283654453171	
2.75376884422111	0.571020933814803	
2.77386934673367	0.574859220726749	
2.79396984924623	0.57879851518901	
2.81407035175879	0.582838817201586	
2.83417085427136	0.586980126764475	
2.85427135678392	0.59122244387768	
2.87437185929648	0.595565768541199	
2.89447236180905	0.600010100755032	
2.91457286432161	0.604555440519178	
2.93467336683417	0.609201787833641	
2.95477386934673	0.613949142698417	
2.9748743718593	0.618797505113507	
2.99497487437186	0.623746875078912	
3.01507537688442	0.628797252594632	
3.03517587939698	0.633948637660665	
3.05527638190955	0.639201030277013	
3.07537688442211	0.644554430443676	
3.09547738693467	0.650008838160653	
3.11557788944724	0.655564253427944	
3.1356783919598	0.661220676245549	
3.15577889447236	0.666978106613469	
3.17587939698492	0.672836544531703	
3.19597989949749	0.678795990000252	
3.21608040201005	0.684856443019116	
3.23618090452261	0.691017903588294	
3.25628140703518	0.697280371707786	
3.27638190954774	0.703643847377592	
3.2964824120603	0.710108330597711	
3.31658291457286	0.716673821368148	
3.33668341708543	0.723340319688896	
3.35678391959799	0.73010782555996	
3.37688442211055	0.736976338981338	
3.39698492462312	0.743945859953032	
3.41708542713568	0.751016388475039	
3.43718592964824	0.758187924547359	
3.4572864321608	0.765460468169995	
3.47738693467337	0.772834019342945	
3.49748743718593	0.780308578066211	
3.51758793969849	0.78788414433979	
3.53768844221106	0.795560718163683	
3.55778894472362	0.803338299537891	
3.57788944723618	0.811216888462413	
3.59798994974874	0.819196484937249	
3.61809045226131	0.827277088962401	
3.63819095477387	0.835458700537865	
3.65829145728643	0.843741319663645	
3.67839195979899	0.852124946339739	
3.69849246231156	0.860609580566147	
3.71859296482412	0.86919522234287	
3.73869346733668	0.877881871669907	
3.75879396984925	0.88666952854726	
3.77889447236181	0.895558192974925	
3.79899497487437	0.904547864952905	
3.81909547738693	0.913638544481199	
3.8391959798995	0.92283023155981	
3.85929648241206	0.932122926188732	
3.87939698492462	0.94151662836797	
3.89949748743719	0.951011338097523	
3.91959798994975	0.96060705537739	
3.93969849246231	0.97030378020757	
3.95979899497487	0.980101512588066	
3.97989949748744	0.990000252518875	
4	1	


==> figures/2nd-order-naive_noticks-5.tsv <==
0	1	
0.0201005025125628	0.99004032860693	
0.0402010050251256	0.980257179559922	
0.0603015075376884	0.970643603930156	
0.0804020100502513	0.961192663516779	
0.100502512562814	0.951897432598621	
0.120603015075377	0.942751000038091	
0.14070351758794	0.933746471822051	
0.160804020100503	0.924876974148379	
0.180904522613065	0.916135657198686	
0.201005025125628	0.907515699780105	
0.221105527638191	0.899010315076328	
0.241206030150754	0.890612757826046	
0.261306532663317	0.882316333354198	
0.281407035175879	0.874114409030438	
0.301507537688442	0.866000428938539	
0.321608040201005	0.857967932837879	
0.341708542713568	0.85001058092574	
0.361809045226131	0.842122186531719	
0.381909547738693	0.834296759793506	
0.402010050251256	0.826528566734591	
0.422110552763819	0.818812210239813	
0.442211055276382	0.811142742604823	
0.462311557788945	0.803515824263428	
0.482412060301508	0.795927950998261	
0.50251256281407	0.788376784004805	
0.522613065326633	0.780861543436231	
0.542713567839196	0.773382906712656	
0.562814070351759	0.765942990326131	
0.582914572864322	0.758545922347426	
0.603015075376884	0.751198750929469	
0.623115577889447	0.743912814248734	
0.64321608040201	0.736705757204613	
0.663316582914573	0.729604300781108	
0.683417085427136	0.722647415903349	
0.703517587939699	0.715888251934163	
0.723618090452261	0.709391005703454	
0.743718592964824	0.703218627550858	
0.763819095477387	0.697414328621786	
0.78391959798995	0.691990308023957	
0.804020100502513	0.686932924950683	
0.824120603015075	0.682216902910274	
0.844221105527638	0.677816711227684	
0.864321608040201	0.673711538753055	
0.884422110552764	0.669886067697413	
0.904522613065327	0.66632961858076	
0.924623115577889	0.663035000914964	
0.944723618090452	0.659997529263548	
0.964824120603015	0.657214287972068	
0.984924623115578	0.654683609787545	
1.00502512562814	0.6524047129433	
1.0251256281407	0.650377449200253	
1.04522613065327	0.648602127981674	
1.06532663316583	0.647079392473344	
1.08542713567839	0.645810131358457	
1.10552763819095	0.644795415195089	
1.12562814070352	0.644036450015481	
1.14572864321608	0.643534543100112	
1.16582914572864	0.643291077460259	
1.18592964824121	0.643307492622373	
1.20603015075377	0.643585270024219	
1.22613065326633	0.644125921822492	
1.24623115577889	0.644930982249837	
1.26633165829146	0.646002000895485	
1.28643216080402	0.647340537450462	
1.30653266331658	0.64894815757735	
1.32663316582915	0.650826429650334	
1.34673366834171	0.652976922173731	
1.36683417085427	0.655401201733077	
1.38693467336683	0.658100831366871	
1.4070351758794	0.661077369272523	
1.42713567839196	0.664332367779245	
1.44723618090452	0.667867372535196	
1.46733668341709	0.671683921867344	
1.48743718592965	0.675783546281142	
1.50753768844221	0.680167768073741	
1.52763819095477	0.684838101039723	
1.54773869346734	0.689796050252398	
1.5678391959799	0.695043111906962	
1.58793969849246	0.700580773214379	
1.60804020100503	0.706410512336898	
1.62814070351759	0.712533798357762	
1.64824120603015	0.718952091279004	
1.66834170854271	0.725666842042282	
1.68844221105528	0.73267949256859	
1.70854271356784	0.739991475813397	
1.7286432160804	0.747604215834338	
1.74874371859296	0.755519127869071	
1.76884422110553	0.763737618421307	
1.78894472361809	0.772261085353355	
1.80904522613065	0.781090917983775	
1.82914572864322	0.790228497188978	
1.84924623115578	0.799675195507815	
1.86934673366834	0.809432377248298	
1.8894472361809	0.819501398595796	
1.90954773869347	0.829883607722131	
1.92964824120603	0.840580344895062	
1.94974874371859	0.851592942587797	
1.96984924623116	0.862922725588164	
1.98994974874372	0.874571011107176	
2.01005025125628	0.886539108886761	
2.03015075376884	0.898828321306458	
2.05025125628141	0.911439943488929	
2.07035175879397	0.924375263404162	
2.09045226130653	0.937635561972255	
2.1105527638191	0.951222113164707	
2.13065326633166	0.965136184104154	
2.15075376884422	0.979379035162497	
2.17085427135678	0.993951920057389	
2.19095477386935	1.00885608594707	
2.21105527638191	1.0240927735235	
2.23115577889447	1.03966321710385	
2.25125628140704	1.05556864472026	
2.2713567839196	1.07181027820798	
2.29145728643216	1.08838933329177	
2.31155778894472	1.10530701967072	
2.33165829145729	1.12256454110139	
2.35175879396985	1.14016309547938	
2.37185929648241	1.15810387491925	
2.39195979899498	1.17638806583294	
2.41206030150754	1.19501684900659	
2.4321608040201	1.2139913996759	
2.45226130653266	1.2333128876	
2.47236180904523	1.25298247713378	
2.49246231155779	1.27300132729894	
2.51256281407035	1.29337059185353	
2.53266331658291	1.31409141936013	
2.55276381909548	1.33516495325276	
2.57286432160804	1.35659233190241	
2.5929648241206	1.37837468868133	
2.61306532663317	1.40051315202604	
2.63316582914573	1.42300884549913	
2.65326633165829	1.44586288784988	
2.67336683417085	1.46907639307367	
2.69346733668342	1.49265047047029	
2.71356783919598	1.51658622470112	
2.73366834170854	1.54088475584521	
2.75376884422111	1.56554715945431	
2.77386934673367	1.59057452660686	
2.79396984924623	1.61596794396097	
2.81407035175879	1.64172849380638	
2.83417085427136	1.66785725411551	
2.85427135678392	1.69435529859351	
2.87437185929648	1.72122369672743	
2.89447236180905	1.74846351383447	
2.91457286432161	1.77607581110933	
2.93467336683417	1.80406164567074	
2.95477386934673	1.83242207060718	
2.9748743718593	1.86115813502165	
2.99497487437186	1.89027088407583	
3.01507537688442	1.91976135903327	
3.03517587939698	1.94963059730198	
3.05527638190955	1.97987963247617	
3.07537688442211	2.01050949437727	
3.09547738693467	2.04152120909433	
3.11557788944724	2.07291579902359	
3.1356783919598	2.10469428290748	
3.15577889447236	2.13685767587293	
3.17587939698492	2.16940698946897	
3.19597989949749	2.2023432317038	
3.21608040201005	2.23566740708113	
3.23618090452261	2.26938051663603	
3.25628140703518	2.30348355797009	
3.27638190954774	2.33797752528604	
3.2964824120603	2.37286340942183	
3.31658291457286	2.4081421978841	
3.33668341708543	2.44381487488114	
3.35678391959799	2.47988242135535	
3.37688442211055	2.51634581501513	
3.39698492462312	2.55320603036627	
3.41708542713568	2.59046403874286	
3.43718592964824	2.62812080833773	
3.4572864321608	2.6661773042324	
3.47738693467337	2.70463448842651	
3.49748743718593	2.74349331986692	
3.51758793969849	2.78275475447622	
3.53768844221106	2.82241974518092	
3.55778894472362	2.86248924193913	
3.57788944723618	2.9029641917679	
3.59798994974874	2.94384553877005	
3.61809045226131	2.98513422416072	
3.63819095477387	3.02683118629339	
3.65829145728643	3.06893736068565	
3.67839195979899	3.11145368004449	
3.69849246231156	3.15438107429127	
3.71859296482412	3.19772047058631	
3.73869346733668	3.24147279335315	
3.75879396984925	3.28563896430239	
3.77889447236181	3.33021990245531	
3.79899497487437	3.37521652416703	
3.81909547738693	3.42062974314941	
3.8391959798995	3.46646047049364	
3.85929648241206	3.51270961469244	
3.87939698492462	3.55937808166203	
3.89949748743719	3.60646677476378	
3.91959798994975	3.65397659482551	
3.93969849246231	3.70190844016253	
3.95979899497487	3.75026320659844	
3.97989949748744	3.79904178748558	
4	3.84824507372522	


==> figures/2nd-order-naive_noticks-6.tsv <==
0	1	
0.0201005025125628	0.989960176430821	
0.0402010050251256	0.979945845616209	
0.0603015075376884	0.969963956484985	
0.0804020100502513	0.960021447238	
0.100502512562814	0.950125243596425	
0.120603015075377	0.94028225669785	
0.14070351758794	0.930499380555414	
0.160804020100503	0.920783488971239	
0.180904522613065	0.911141431763714	
0.201005025125628	0.901580030125705	
0.221105527638191	0.892106070873521	
0.241206030150754	0.882726299268472	
0.261306532663317	0.873447409985616	
0.281407035175879	0.864276035655302	
0.301507537688442	0.855218732193756	
0.321608040201005	0.846281959841598	
0.341708542713568	0.83747205840155	
0.361809045226131	0.828795214544011	
0.381909547738693	0.820257418131293	
0.402010050251256	0.811864403139907	
0.422110552763819	0.803621566685012	
0.442211055276382	0.795533856470958	
0.462311557788945	0.787605612063938	
0.482412060301508	0.779840337681318	
0.50251256281407	0.772240372127616	
0.522613065326633	0.764806495249661	
0.542713567839196	0.757538029627336	
0.562814070351759	0.750432858768588	
0.582914572864322	0.743486854602651	
0.603015075376884	0.736692968976594	
0.623115577889447	0.730039863713944	
0.64321608040201	0.723509893915309	
0.663316582914573	0.717076338596686	
0.683417085427136	0.710700226832945	
0.703517587939699	0.704328409261261	
0.723618090452261	0.697896689051729	
0.743718592964824	0.691342115864713	
0.763819095477387	0.6846214785548	
0.78391959798995	0.677722578014274	
0.804020100502513	0.670659055049822	
0.824120603015075	0.663456186153134	
0.844221105527638	0.656139501999254	
0.864321608040201	0.648729813738044	
0.884422110552764	0.641242439158474	
0.904522613065327	0.633688057740545	
0.924623115577889	0.626073859972387	
0.944723618090452	0.618404531290479	
0.964824120603015	0.610682987349262	
0.984924623115578	0.602910895401718	
1.00502512562814	0.595089037214524	
1.0251256281407	0.587217561026761	
1.04522613065327	0.579296157415159	
1.06532663316583	0.571324183193937	
1.08542713567839	0.563300749679901	
1.10552763819095	0.555224786314974	
1.12562814070352	0.547095087066916	
1.14572864321608	0.538910344655248	
1.16582914572864	0.530669176068692	
1.18592964824121	0.522370141780799	
1.20603015075377	0.514011760353802	
1.22613065326633	0.505592519631007	
1.24623115577889	0.497110885379768	
1.26633165829146	0.488565308010856	
1.28643216080402	0.479954227833243	
1.30653266331658	0.471276079184348	
1.32663316582915	0.462529293689986	
1.34673366834171	0.45371230284584	
1.36683417085427	0.444823540066373	
1.38693467336683	0.435861442313087	
1.4070351758794	0.426824451388572	
1.42713567839196	0.417711014963615	
1.44723618090452	0.408519587390059	
1.46733668341709	0.399248630340934	
1.48743718592965	0.389896613310788	
1.50753768844221	0.380462014002469	
1.52763819095477	0.370943318621396	
1.54773869346734	0.36133902209426	
1.5678391959799	0.351647628225863	
1.58793969849246	0.341867649805241	
1.60804020100503	0.331997608670147	
1.62814070351759	0.322036035737337	
1.64824120603015	0.311981471004776	
1.66834170854271	0.30183246353081	
1.68844221105528	0.291587571394441	
1.70854271356784	0.281245361640202	
1.7286432160804	0.270804410210459	
1.74874371859296	0.260263301867552	
1.76884422110553	0.24962063010777	
1.78894472361809	0.238874997068806	
1.80904522613065	0.228025013432099	
1.82914572864322	0.217069298321236	
1.84924623115578	0.206006479197369	
1.86934673366834	0.194835191752485	
1.8894472361809	0.183554079801214	
1.90954773869347	0.172161795171736	
1.92964824120603	0.160656997596289	
1.94974874371859	0.149038354601668	
1.96984924623116	0.137304541400044	
1.98994974874372	0.125454240780402	
2.01005025125628	0.113486143000818	
2.03015075376884	0.10139894568175	
2.05025125628141	0.0891913537005363	
2.07035175879397	0.0768620790871893	
2.09045226130653	0.0644098409216114	
2.1105527638191	0.0518333652323032	
2.13065326633166	0.0391313848966285	
2.15075376884422	0.0263026395426875	
2.17085427135678	0.0133458754528256	
2.19095477386935	0.000259845468806086	
2.21105527638191	-0.012956691101337	
2.23115577889447	-0.02630496857477	
2.25125628140704	-0.0397862149836408	
2.2713567839196	-0.0534016521631844	
2.29145728643216	-0.0671524958381686	
2.31155778894472	-0.0810399557076842	
2.33165829145729	-0.0950652355282975	
2.35175879396985	-0.109229533195598	
2.37185929648241	-0.123534040824152	
2.39195979899498	-0.137979944825891	
2.41206030150754	-0.152568425986966	
2.4321608040201	-0.167300659543079	
2.45226130653266	-0.182177815253339	
2.47236180904523	-0.19720105747266	
2.49246231155779	-0.212371545222733	
2.51256281407035	-0.227690432261598	
2.53266331658291	-0.243158867151851	
2.55276381909548	-0.258777993327504	
2.57286432160804	-0.274548949159552	
2.5929648241206	-0.29047286802024	
2.61306532663317	-0.306550878346086	
2.63316582914573	-0.322784103699685	
2.65326633165829	-0.339173662830312	
2.67336683417085	-0.355720669733351	
2.69346733668342	-0.372426233708594	
2.71356783919598	-0.389291459417417	
2.73366834170854	-0.40631744693887	
2.75376884422111	-0.423505291824706	
2.77386934673367	-0.440856085153364	
2.79396984924623	-0.458370913582947	
2.81407035175879	-0.476050859403204	
2.83417085427136	-0.493897000586554	
2.85427135678392	-0.511910410838149	
2.87437185929648	-0.530092159645037	
2.89447236180905	-0.548443312324407	
2.91457286432161	-0.566964930070969	
2.93467336683417	-0.585658070003462	
2.95477386934673	-0.604523785210343	
2.9748743718593	-0.623563124794637	
2.99497487437186	-0.642777133918002	
3.01507537688442	-0.662166853844008	
3.03517587939698	-0.681733321980653	
3.05527638190955	-0.701477571922141	
3.07537688442211	-0.72140063348992	
3.09547738693467	-0.741503532773022	
3.11557788944724	-0.761787292167698	
3.1356783919598	-0.782252930416385	
3.15577889447236	-0.802901462645993	
3.17587939698492	-0.823733900405567	
3.19597989949749	-0.844751251703294	
3.21608040201005	-0.865954521042902	
3.23618090452261	-0.887344709459447	
3.25628140703518	-0.908922814554521	
3.27638190954774	-0.930689830530861	
3.2964824120603	-0.952646748226408	
3.31658291457286	-0.9747945551478	
3.33668341708543	-0.997134235503345	
3.35678391959799	-1.01966677023543	
3.37688442211055	-1.04239313705246	
3.39698492462312	-1.06531431046021	
3.41708542713568	-1.08843126179278	
3.43718592964824	-1.11174495924301	
3.4572864321608	-1.13525636789241	
3.47738693467337	-1.15896644974062	
3.49748743718593	-1.1828761637345	
3.51758793969849	-1.20698646579664	
3.53768844221106	-1.23129830885355	
3.55778894472362	-1.25581264286335	
3.57788944723618	-1.28053041484307	
3.59798994974874	-1.30545256889555	
3.61809045226131	-1.33058004623592	
3.63819095477387	-1.35591378521766	
3.65829145728643	-1.38145472135836	
3.67839195979899	-1.40720378736501	
3.69849246231156	-1.43316191315898	
3.71859296482412	-1.45933002590057	
3.73869346733668	-1.48570905001333	
3.75879396984925	-1.51229990720787	
3.77889447236181	-1.53910351650546	
3.79899497487437	-1.56612079426122	
3.81909547738693	-1.59335265418701	
3.8391959798995	-1.62080000737402	
3.85929648241206	-1.64846376231497	
3.87939698492462	-1.67634482492609	
3.89949748743719	-1.70444409856874	
3.91959798994975	-1.73276248407073	
3.93969849246231	-1.76130087974739	
3.95979899497487	-1.79006018142231	
3.97989949748744	-1.81904128244783	
4	-1.84824507372522	


==> figures/2nd-order-naive_noticks-7.tsv <==
1.00502512562814	0.625	
1.0251256281407	0.618750157824297	
1.04522613065327	0.612563445367541	
1.06532663316583	0.606439862629732	
1.08542713567839	0.600379409610868	
1.10552763819095	0.594382086310952	
1.12562814070352	0.588447892729982	
1.14572864321608	0.582576828867958	
1.16582914572864	0.576768894724881	
1.18592964824121	0.57102409030075	
1.20603015075377	0.565342415595566	
1.22613065326633	0.559723870609328	
1.24623115577889	0.554168455342037	
1.26633165829146	0.548676169793692	
1.28643216080402	0.543247013964294	
1.30653266331658	0.537880987853842	
1.32663316582915	0.532578091462337	
1.34673366834171	0.527338324789778	
1.36683417085427	0.522161687836166	
1.38693467336683	0.5170481806015	
1.4070351758794	0.511997803085781	
1.42713567839196	0.507010555289008	
1.44723618090452	0.502086437211182	
1.46733668341709	0.497225448852302	
1.48743718592965	0.492427590212368	
1.50753768844221	0.487692861291381	
1.52763819095477	0.483021262089341	
1.54773869346734	0.478412792606247	
1.5678391959799	0.4738674528421	
1.58793969849246	0.469385242796899	
1.60804020100503	0.464966162470645	
1.62814070351759	0.460610211863337	
1.64824120603015	0.456317390974975	
1.66834170854271	0.452087699805561	
1.68844221105528	0.447921138355092	
1.70854271356784	0.44381770662357	
1.7286432160804	0.439777404610995	
1.74874371859296	0.435800232317366	
1.76884422110553	0.431886189742683	
1.78894472361809	0.428035276886947	
1.80904522613065	0.424247493750158	
1.82914572864322	0.420522840332315	
1.84924623115578	0.416861316633418	
1.86934673366834	0.413262922653468	
1.8894472361809	0.409727658392465	
1.90954773869347	0.406255523850408	
1.92964824120603	0.402846519027297	
1.94974874371859	0.399500643923133	
1.96984924623116	0.396217898537916	
1.98994974874372	0.392998282871645	
2.01005025125628	0.38984179692432	
2.03015075376884	0.386748440695942	
2.05025125628141	0.38371821418651	
2.07035175879397	0.380751117396025	
2.09045226130653	0.377847150324487	
2.1105527638191	0.375006312971895	
2.13065326633166	0.372228605338249	
2.15075376884422	0.36951402742355	
2.17085427135678	0.366862579227797	
2.19095477386935	0.364274260750991	
2.21105527638191	0.361749071993131	
2.23115577889447	0.359287012954218	
2.25125628140704	0.356888083634252	
2.2713567839196	0.354552284033231	
2.29145728643216	0.352279614151158	
2.31155778894472	0.350070073988031	
2.33165829145729	0.34792366354385	
2.35175879396985	0.345840382818616	
2.37185929648241	0.343820231812328	
2.39195979899498	0.341863210524987	
2.41206030150754	0.339969318956592	
2.4321608040201	0.338138557107144	
2.45226130653266	0.336370924976642	
2.47236180904523	0.334666422565087	
2.49246231155779	0.333025049872478	
2.51256281407035	0.331446806898816	
2.53266331658291	0.3299316936441	
2.55276381909548	0.328479710108331	
2.57286432160804	0.327090856291508	
2.5929648241206	0.325765132193631	
2.61306532663317	0.324502537814702	
2.63316582914573	0.323303073154718	
2.65326633165829	0.322166738213681	
2.67336683417085	0.321093532991591	
2.69346733668342	0.320083457488447	
2.71356783919598	0.31913651170425	
2.73366834170854	0.318252695638999	
2.75376884422111	0.317432009292694	
2.77386934673367	0.316674452665337	
2.79396984924623	0.315980025756925	
2.81407035175879	0.31534872856746	
2.83417085427136	0.314780561096942	
2.85427135678392	0.31427552334537	
2.87437185929648	0.313833615312745	
2.89447236180905	0.313454836999066	
2.91457286432161	0.313139188404333	
2.93467336683417	0.312886669528547	
2.95477386934673	0.312697280371708	
2.9748743718593	0.312571020933815	
2.99497487437186	0.312507891214868	
3.01507537688442	0.312507891214868	
3.03517587939698	0.312571020933815	
3.05527638190955	0.312697280371708	
3.07537688442211	0.312886669528547	
3.09547738693467	0.313139188404333	
3.11557788944724	0.313454836999066	
3.1356783919598	0.313833615312745	
3.15577889447236	0.31427552334537	
3.17587939698492	0.314780561096942	
3.19597989949749	0.31534872856746	
3.21608040201005	0.315980025756925	
3.23618090452261	0.316674452665337	
3.25628140703518	0.317432009292695	
3.27638190954774	0.318252695638999	
3.2964824120603	0.31913651170425	
3.31658291457286	0.320083457488447	
3.33668341708543	0.321093532991591	
3.35678391959799	0.322166738213681	
3.37688442211055	0.323303073154718	
3.39698492462312	0.324502537814702	
3.41708542713568	0.325765132193632	
3.43718592964824	0.327090856291508	
3.4572864321608	0.328479710108331	
3.47738693467337	0.3299316936441	
3.49748743718593	0.331446806898816	
3.51758793969849	0.333025049872478	
3.53768844221106	0.334666422565087	
3.55778894472362	0.336370924976642	
3.57788944723618	0.338138557107144	
3.59798994974874	0.339969318956592	
3.61809045226131	0.341863210524987	
3.63819095477387	0.343820231812328	
3.65829145728643	0.345840382818616	
3.67839195979899	0.347923663543849	
3.69849246231156	0.35007007398803	
3.71859296482412	0.352279614151158	
3.73869346733668	0.354552284033231	
3.75879396984925	0.356888083634252	
3.77889447236181	0.359287012954218	
3.79899497487437	0.361749071993131	
3.81909547738693	0.364274260750991	
3.8391959798995	0.366862579227798	
3.85929648241206	0.36951402742355	
3.87939698492462	0.372228605338249	
3.89949748743719	0.375006312971895	
3.91959798994975	0.377847150324486	
3.93969849246231	0.380751117396025	
3.95979899497487	0.38371821418651	
3.97989949748744	0.386748440695942	
4	0.38984179692432	


==> figures/2nd-order-naive_noticks-8.tsv <==
1.00502512562814	0.625	
1.0251256281407	0.618775205379331	
1.04522613065327	0.612660737224952	
1.06532663316583	0.606652252456348	
1.08542713567839	0.600745414697987	
1.10552763819095	0.594935895374138	
1.12562814070352	0.589219375023807	
1.14572864321608	0.583591544888782	
1.16582914572864	0.578048108842737	
1.18592964824121	0.572584785749179	
1.20603015075377	0.567197312362566	
1.22613065326633	0.561881446922705	
1.24623115577889	0.556632973641279	
1.26633165829146	0.551447708346374	
1.28643216080402	0.546321505644024	
1.30653266331658	0.541250268086587	
1.32663316582915	0.536229958023675	
1.34673366834171	0.531256613078588	
1.36683417085427	0.526326366582325	
1.38693467336683	0.521435474870942	
1.4070351758794	0.51658035420912	
1.42713567839196	0.511757631399883	
1.44723618090452	0.506964214128014	
1.46733668341709	0.502197390164642	
1.48743718592965	0.497454969373913	
1.50753768844221	0.492735490003003	
1.52763819095477	0.488038464647644	
1.54773869346734	0.48336431669541	
1.5678391959799	0.478714368953832	
1.58793969849246	0.474091201467141	
1.60804020100503	0.469499219330918	
1.62814070351759	0.464945508905459	
1.64824120603015	0.460441098252883	
1.66834170854271	0.456002687988192	
1.68844221105528	0.451654634939593	
1.70854271356784	0.447430157458852	
1.7286432160804	0.443369378564659	
1.74874371859296	0.439511642219286	
1.76884422110553	0.435883955388616	
1.78894472361809	0.432493942514973	
1.80904522613065	0.429333078094177	
1.82914572864322	0.426385564318921	
1.84924623115578	0.423635444517303	
1.86934673366834	0.421069711720659	
1.8894472361809	0.418678792310883	
1.90954773869347	0.416456011612975	
1.92964824120603	0.414396875571853	
1.94974874371859	0.412498455789717	
1.96984924623116	0.410758929982542	
1.98994974874372	0.409177256117216	
2.01005025125628	0.407752945589562	
2.03015075376884	0.406485905750158	
2.05025125628141	0.405376329988547	
2.07035175879397	0.40442462029584	
2.09045226130653	0.403631332099036	
2.1105527638191	0.40299713449693	
2.13065326633166	0.402522781259676	
2.15075376884422	0.40220908943757	
2.17085427135678	0.402056923412662	
2.19095477386935	0.402067182888983	
2.21105527638191	0.402240793765137	
2.23115577889447	0.402578701139057	
2.25125628140704	0.403081863906148	
2.2713567839196	0.403751250559678	
2.29145728643216	0.404587835906539	
2.31155778894472	0.405592598485844	
2.33165829145729	0.406766518531459	
2.35175879396985	0.408110576358582	
2.37185929648241	0.409625751083173	
2.39195979899498	0.411313019604294	
2.41206030150754	0.413173355795327	
2.4321608040201	0.415207729862028	
2.45226130653266	0.417417107834497	
2.47236180904523	0.41980245116709	
2.49246231155779	0.422364716425713	
2.51256281407035	0.425104855046088	
2.53266331658291	0.428023813149827	
2.55276381909548	0.431122531407749	
2.57286432160804	0.434401944941851	
2.5929648241206	0.437862983258987	
2.61306532663317	0.441506570210561	
2.63316582914573	0.445333623973601	
2.65326633165829	0.449345057049378	
2.67336683417085	0.453541776276426	
2.69346733668342	0.457924682855369	
2.71356783919598	0.462494672383373	
2.73366834170854	0.467252634896461	
2.75376884422111	0.472199454918169	
2.77386934673367	0.477336011513317	
2.79396984924623	0.482663178345847	
2.81407035175879	0.488181823739859	
2.83417085427136	0.493892810743112	
2.85427135678392	0.499796997192385	
2.87437185929648	0.505895235780186	
2.89447236180905	0.512188374122373	
2.91457286432161	0.518677254826332	
2.93467336683417	0.525362715559414	
2.95477386934673	0.532245589117373	
2.9748743718593	0.539326703492602	
2.99497487437186	0.546606881941985	
3.01507537688442	0.554086943054226	
3.03517587939698	0.561767700816536	
3.05527638190955	0.56964996468058	
3.07537688442211	0.577734539627601	
3.09547738693467	0.586022226232659	
3.11557788944724	0.594513820727942	
3.1356783919598	0.603210115065097	
3.15577889447236	0.61211189697656	
3.17587939698492	0.621219950035868	
3.19597989949749	0.630535053716917	
3.21608040201005	0.640057983452187	
3.23618090452261	0.649789510689905	
3.25628140703518	0.659730402950164	
3.27638190954774	0.669881423879988	
3.2964824120603	0.680243333307356	
3.31658291457286	0.690816887294198	
3.33668341708543	0.701602838188368	
3.35678391959799	0.712601934674612	
3.37688442211055	0.723814921824532	
3.39698492462312	0.735242541145585	
3.41708542713568	0.746885530629117	
3.43718592964824	0.75874462479744	
3.4572864321608	0.770820554749998	
3.47738693467337	0.783114048208612	
3.49748743718593	0.79562582956184	
3.51758793969849	0.808356619908455	
3.53768844221106	0.82130713710008	
3.55778894472362	0.834478095782974	
3.57788944723618	0.847870207439008	
3.59798994974874	0.861484180425834	
3.61809045226131	0.875320720016277	
3.63819095477387	0.88938052843696	
3.65829145728643	0.903664304906176	
3.67839195979899	0.918172745671044	
3.69849246231156	0.932906544043932	
3.71859296482412	0.947866390438201	
3.73869346733668	0.963052972403257	
3.75879396984925	0.978466974658945	
3.77889447236181	0.994109079129289	
3.79899497487437	1.0099799649756	
3.81909547738693	1.02608030862899	
3.8391959798995	1.04241078382219	
3.85929648241206	1.05897206162094	
3.87939698492462	1.07576481045465	
3.89949748743719	1.09278969614654	
3.91959798994975	1.11004738194333	
3.93969849246231	1.12753852854421	
3.95979899497487	1.14526379412949	
3.97989949748744	1.16322383438853	
4	1.18141930254739	


==> figures/2nd-order-naive_noticks-9.tsv <==
1.00502512562814	0.625	
1.0251256281407	0.618725110269263	
1.04522613065327	0.612466153510131	
1.06532663316583	0.606227472803116	
1.08542713567839	0.60001340452375	
1.10552763819095	0.593828277247765	
1.12562814070352	0.587676410436156	
1.14572864321608	0.581562112847134	
1.16582914572864	0.575489680607024	
1.18592964824121	0.569463394852321	
1.20603015075377	0.563487518828566	
1.22613065326633	0.557566294295951	
1.24623115577889	0.551703937042795	
1.26633165829146	0.54590463124101	
1.28643216080402	0.540172522284564	
1.30653266331658	0.534511707621097	
1.32663316582915	0.528926224900999	
1.34673366834171	0.523420036500969	
1.36683417085427	0.517997009090007	
1.38693467336683	0.512660886332058	
1.4070351758794	0.507415251962442	
1.42713567839196	0.502263479178132	
1.44723618090452	0.497208660294349	
1.46733668341709	0.492253507539961	
1.48743718592965	0.487400211050824	
1.50753768844221	0.48265023257976	
1.52763819095477	0.478004059531038	
1.54773869346734	0.473461268517085	
1.5678391959799	0.469020536730368	
1.58793969849246	0.464679284126657	
1.60804020100503	0.460433105610371	
1.62814070351759	0.456274914821215	
1.64824120603015	0.452193683697068	
1.66834170854271	0.448172711622929	
1.68844221105528	0.444187641770591	
1.70854271356784	0.440205255788288	
1.7286432160804	0.436185430657331	
1.74874371859296	0.432088822415445	
1.76884422110553	0.42788842409675	
1.78894472361809	0.423576611258921	
1.80904522613065	0.419161909406139	
1.82914572864322	0.414660116345708	
1.84924623115578	0.410087188749534	
1.86934673366834	0.405456133586277	
1.8894472361809	0.400776524474046	
1.90954773869347	0.396055036087841	
1.92964824120603	0.391296162482742	
1.94974874371859	0.386502832056549	
1.96984924623116	0.381676867093289	
1.98994974874372	0.376819309626074	
2.01005025125628	0.371930648259078	
2.03015075376884	0.367010975641726	
2.05025125628141	0.362060098384474	
2.07035175879397	0.357077614496211	
2.09045226130653	0.352062968549938	
2.1105527638191	0.347015491446859	
2.13065326633166	0.341934429416822	
2.15075376884422	0.33681896540953	
2.17085427135678	0.331668235042932	
2.19095477386935	0.326481338612999	
2.21105527638191	0.321257350221126	
2.23115577889447	0.315995324769379	
2.25125628140704	0.310694303362355	
2.2713567839196	0.305353317506785	
2.29145728643216	0.299971392395777	
2.31155778894472	0.294547549490217	
2.33165829145729	0.289080808556241	
2.35175879396985	0.28357018927865	
2.37185929648241	0.278014712541483	
2.39195979899498	0.272413401445679	
2.41206030150754	0.266765282117857	
2.4321608040201	0.261069384352259	
2.45226130653266	0.255324742118787	
2.47236180904523	0.249530393963084	
2.49246231155779	0.243685383319242	
2.51256281407035	0.237788758751543	
2.53266331658291	0.231839574138373	
2.55276381909548	0.225836888808912	
2.57286432160804	0.219779767641164	
2.5929648241206	0.213667281128276	
2.61306532663317	0.207498505418842	
2.63316582914573	0.201272522335835	
2.65326633165829	0.194988419377985	
2.67336683417085	0.188645289706756	
2.69346733668342	0.182242232121526	
2.71356783919598	0.175778351025126	
2.73366834170854	0.169252756381537	
2.75376884422111	0.16266456366722	
2.77386934673367	0.156012893817356	
2.79396984924623	0.149296873168004	
2.81407035175879	0.142515633395062	
2.83417085427136	0.135668311450773	
2.85427135678392	0.128754049498356	
2.87437185929648	0.121771994845303	
2.89447236180905	0.114721299875759	
2.91457286432161	0.107601121982335	
2.93467336683417	0.100410623497681	
2.95477386934673	0.0931489716260425	
2.9748743718593	0.0858153383750272	
2.99497487437186	0.0784089004877515	
3.01507537688442	0.070928839375511	
3.03517587939698	0.0633743410510939	
3.05527638190955	0.0557445960628352	
3.07537688442211	0.0480387994294935	
3.09547738693467	0.0402561505760069	
3.11557788944724	0.0323958532701891	
3.1356783919598	0.0244571155603929	
3.15577889447236	0.0164391497141796	
3.17587939698492	0.00834117215801616	
3.19597989949749	0.000162403418003665	
3.21608040201005	-0.00809793193833586	
3.23618090452261	-0.0164406053592315	
3.25628140703518	-0.0248663843647753	
3.27638190954774	-0.0333760326019901	
3.2964824120603	-0.0419703098988556	
3.31658291457286	-0.0506499723173031	
3.33668341708543	-0.0594157722051857	
3.35678391959799	-0.0682684582472485	
3.37688442211055	-0.0772087755150947	
3.39698492462312	-0.0862374655161822	
3.41708542713568	-0.095355266241854	
3.43718592964824	-0.104562912214424	
3.4572864321608	-0.113861134533337	
3.47738693467337	-0.123250660920412	
3.49748743718593	-0.132732215764208	
3.51758793969849	-0.142306520163499	
3.53768844221106	-0.151974291969907	
3.55778894472362	-0.16173624582969	
3.57788944723618	-0.17159309322472	
3.59798994974874	-0.18154554251265	
3.61809045226131	-0.191594298966303	
3.63819095477387	-0.201740064812304	
3.65829145728643	-0.211983539268945	
3.67839195979899	-0.222325418583345	
3.69849246231156	-0.232766396067872	
3.71859296482412	-0.243307162135886	
3.73869346733668	-0.253948404336794	
3.75879396984925	-0.264690807390441	
3.77889447236181	-0.275535053220852	
3.79899497487437	-0.286481820989342	
3.81909547738693	-0.297531787127003	
3.8391959798995	-0.308685625366596	
3.85929648241206	-0.319944006773843	
3.87939698492462	-0.331307599778148	
3.89949748743719	-0.342777070202754	
3.91959798994975	-0.354353081294356	
3.93969849246231	-0.366036293752164	
3.95979899497487	-0.377827365756465	
3.97989949748744	-0.389726952996649	
4	-0.401735708698751	


==> figures/2nd-order-smoothing-1.tsv <==
1	0.1	
1	1	


==> figures/2nd-order-smoothing-10.tsv <==
0	1	
0.0201005025125628	0.990000252518876	
0.0402010050251256	0.980101512588066	
0.0603015075376884	0.97030378020757	
0.0804020100502513	0.960607055377389	
0.100502512562814	0.951011338097523	
0.120603015075377	0.941516628367971	
0.14070351758794	0.932122926188733	
0.160804020100503	0.922830231559809	
0.180904522613065	0.9136385444812	
0.201005025125628	0.904547864952905	
0.221105527638191	0.895558192974925	
0.241206030150754	0.886669528547259	
0.261306532663317	0.877881871669907	
0.281407035175879	0.86919522234287	
0.301507537688442	0.860609580566147	
0.321608040201005	0.852124946339739	
0.341708542713568	0.843741319663645	
0.361809045226131	0.835458700537865	
0.381909547738693	0.8272770889624	
0.402010050251256	0.819196484937249	
0.422110552763819	0.811216888462413	
0.442211055276382	0.80333829953789	
0.462311557788945	0.795560718163683	
0.482412060301508	0.787884144339789	
0.50251256281407	0.78030857806621	
0.522613065326633	0.772834019342946	
0.542713567839196	0.765460468169996	
0.562814070351759	0.75818792454736	
0.582914572864322	0.751016388475038	
0.603015075376884	0.743945859953032	
0.623115577889447	0.736976338981339	
0.64321608040201	0.730107825559961	
0.663316582914573	0.723340319688897	
0.683417085427136	0.716673821368147	
0.703517587939699	0.710108330597712	
0.723618090452261	0.703643847377591	
0.743718592964824	0.697280371707785	
0.763819095477387	0.691017903588293	
0.78391959798995	0.684856443019116	
0.804020100502513	0.678795990000252	
0.824120603015075	0.672836544531704	
0.844221105527638	0.666978106613469	
0.864321608040201	0.661220676245549	
0.884422110552764	0.655564253427944	
0.904522613065327	0.650008838160653	
0.924623115577889	0.644554430443676	
0.944723618090452	0.639201030277013	
0.964824120603015	0.633948637660665	
0.984924623115578	0.628797252594631	
1.00502512562814	0.623746875078912	
1.0251256281407	0.618797505113507	
1.04522613065327	0.613949142698417	
1.06532663316583	0.609201787833641	
1.08542713567839	0.604555440519179	
1.10552763819095	0.600010100755031	
1.12562814070352	0.595565768541198	
1.14572864321608	0.59122244387768	
1.16582914572864	0.586980126764476	
1.18592964824121	0.582838817201586	
1.20603015075377	0.57879851518901	
1.22613065326633	0.574859220726749	
1.24623115577889	0.571020933814803	
1.26633165829146	0.56728365445317	
1.28643216080402	0.563647382641852	
1.30653266331658	0.560112118380849	
1.32663316582915	0.55667786167016	
1.34673366834171	0.553344612509785	
1.36683417085427	0.550112370899725	
1.38693467336683	0.546981136839979	
1.4070351758794	0.543950910330547	
1.42713567839196	0.54102169137143	
1.44723618090452	0.538193479962627	
1.46733668341709	0.535466276104139	
1.48743718592965	0.532840079795965	
1.50753768844221	0.530314891038105	
1.52763819095477	0.52789070983056	
1.54773869346734	0.525567536173329	
1.5678391959799	0.523345370066413	
1.58793969849246	0.52122421150981	
1.60804020100503	0.519204060503523	
1.62814070351759	0.517284917047549	
1.64824120603015	0.51546678114189	
1.66834170854271	0.513749652786546	
1.68844221105528	0.512133531981516	
1.70854271356784	0.5106184187268	
1.7286432160804	0.509204313022398	
1.74874371859296	0.507891214868311	
1.76884422110553	0.506679124264539	
1.78894472361809	0.505568041211081	
1.80904522613065	0.504557965707937	
1.82914572864322	0.503648897755107	
1.84924623115578	0.502840837352592	
1.86934673366834	0.502133784500391	
1.8894472361809	0.501527739198505	
1.90954773869347	0.501022701446933	
1.92964824120603	0.500618671245675	
1.94974874371859	0.500315648594732	
1.96984924623116	0.500113633494104	
1.98994974874372	0.500012625943789	
2.01005025125628	0.50001262594379	
2.03015075376884	0.500113633494104	
2.05025125628141	0.500315648594732	
2.07035175879397	0.500618671245676	
2.09045226130653	0.501022701446933	
2.1105527638191	0.501527739198505	
2.13065326633166	0.502133784500391	
2.15075376884422	0.502840837352592	
2.17085427135678	0.503648897755107	
2.19095477386935	0.504557965707937	
2.21105527638191	0.505568041211081	
2.23115577889447	0.506679124264539	
2.25125628140704	0.507891214868311	
2.2713567839196	0.509204313022398	
2.29145728643216	0.5106184187268	
2.31155778894472	0.512133531981516	
2.33165829145729	0.513749652786545	
2.35175879396985	0.51546678114189	
2.37185929648241	0.517284917047549	
2.39195979899498	0.519204060503522	
2.41206030150754	0.52122421150981	
2.4321608040201	0.523345370066412	
2.45226130653266	0.525567536173329	
2.47236180904523	0.52789070983056	
2.49246231155779	0.530314891038105	
2.51256281407035	0.532840079795965	
2.53266331658291	0.535466276104139	
2.55276381909548	0.538193479962627	
2.57286432160804	0.54102169137143	
2.5929648241206	0.543950910330547	
2.61306532663317	0.546981136839979	
2.63316582914573	0.550112370899725	
2.65326633165829	0.553344612509785	
2.67336683417085	0.55667786167016	
2.69346733668342	0.560112118380849	
2.71356783919598	0.563647382641852	
2.73366834170854	0.567283654453171	
2.75376884422111	0.571020933814803	
2.77386934673367	0.574859220726749	
2.79396984924623	0.57879851518901	
2.81407035175879	0.582838817201586	
2.83417085427136	0.586980126764475	
2.85427135678392	0.59122244387768	
2.87437185929648	0.595565768541199	
2.89447236180905	0.600010100755032	
2.91457286432161	0.604555440519178	
2.93467336683417	0.609201787833641	
2.95477386934673	0.613949142698417	
2.9748743718593	0.618797505113507	
2.99497487437186	0.623746875078912	
3.01507537688442	0.628797252594632	
3.03517587939698	0.633948637660665	
3.05527638190955	0.639201030277013	
3.07537688442211	0.644554430443676	
3.09547738693467	0.650008838160653	
3.11557788944724	0.655564253427944	
3.1356783919598	0.661220676245549	
3.15577889447236	0.666978106613469	
3.17587939698492	0.672836544531703	
3.19597989949749	0.678795990000252	
3.21608040201005	0.684856443019116	
3.23618090452261	0.691017903588294	
3.25628140703518	0.697280371707786	
3.27638190954774	0.703643847377592	
3.2964824120603	0.710108330597711	
3.31658291457286	0.716673821368148	
3.33668341708543	0.723340319688896	
3.35678391959799	0.73010782555996	
3.37688442211055	0.736976338981338	
3.39698492462312	0.743945859953032	
3.41708542713568	0.751016388475039	
3.43718592964824	0.758187924547359	
3.4572864321608	0.765460468169995	
3.47738693467337	0.772834019342945	
3.49748743718593	0.780308578066211	
3.51758793969849	0.78788414433979	
3.53768844221106	0.795560718163683	
3.55778894472362	0.803338299537891	
3.57788944723618	0.811216888462413	
3.59798994974874	0.819196484937249	
3.61809045226131	0.827277088962401	
3.63819095477387	0.835458700537865	
3.65829145728643	0.843741319663645	
3.67839195979899	0.852124946339739	
3.69849246231156	0.860609580566147	
3.71859296482412	0.86919522234287	
3.73869346733668	0.877881871669907	
3.75879396984925	0.88666952854726	
3.77889447236181	0.895558192974925	
3.79899497487437	0.904547864952905	
3.81909547738693	0.913638544481199	
3.8391959798995	0.92283023155981	
3.85929648241206	0.932122926188732	
3.87939698492462	0.94151662836797	
3.89949748743719	0.951011338097523	
3.91959798994975	0.96060705537739	
3.93969849246231	0.97030378020757	
3.95979899497487	0.980101512588066	
3.97989949748744	0.990000252518875	
4	1	


==> figures/2nd-order-smoothing-11.tsv <==
0	1	
0.0201005025125628	0.99004032860693	
0.0402010050251256	0.980257179559922	
0.0603015075376884	0.970643603930156	
0.0804020100502513	0.961192663516779	
0.100502512562814	0.951897432598621	
0.120603015075377	0.942751000038091	
0.14070351758794	0.933746471822051	
0.160804020100503	0.924876974148379	
0.180904522613065	0.916135657198686	
0.201005025125628	0.907515699780105	
0.221105527638191	0.899010315076328	
0.241206030150754	0.890612757826046	
0.261306532663317	0.882316333354198	
0.281407035175879	0.874114409030438	
0.301507537688442	0.866000428938539	
0.321608040201005	0.857967932837879	
0.341708542713568	0.85001058092574	
0.361809045226131	0.842122186531719	
0.381909547738693	0.834296759793506	
0.402010050251256	0.826528566734591	
0.422110552763819	0.818812210239813	
0.442211055276382	0.811142742604823	
0.462311557788945	0.803515824263428	
0.482412060301508	0.795927950998261	
0.50251256281407	0.788376784004805	
0.522613065326633	0.780861543436231	
0.542713567839196	0.773382906712656	
0.562814070351759	0.765942990326131	
0.582914572864322	0.758545922347426	
0.603015075376884	0.751198750929469	
0.623115577889447	0.743912814248734	
0.64321608040201	0.736705757204613	
0.663316582914573	0.729604300781108	
0.683417085427136	0.722647415903349	
0.703517587939699	0.715888251934163	
0.723618090452261	0.709391005703454	
0.743718592964824	0.703218627550858	
0.763819095477387	0.697414328621786	
0.78391959798995	0.691990308023957	
0.804020100502513	0.686932924950683	
0.824120603015075	0.682216902910274	
0.844221105527638	0.677816711227684	
0.864321608040201	0.673711538753055	
0.884422110552764	0.669886067697413	
0.904522613065327	0.66632961858076	
0.924623115577889	0.663035000914964	
0.944723618090452	0.659997529263548	
0.964824120603015	0.657214287972068	
0.984924623115578	0.654683609787545	
1.00502512562814	0.6524047129433	
1.0251256281407	0.650377449200253	
1.04522613065327	0.648602127981674	
1.06532663316583	0.647079392473344	
1.08542713567839	0.645810131358457	
1.10552763819095	0.644795415195089	
1.12562814070352	0.644036450015481	
1.14572864321608	0.643534543100112	
1.16582914572864	0.643291077460259	
1.18592964824121	0.643307492622373	
1.20603015075377	0.643585270024219	
1.22613065326633	0.644125921822492	
1.24623115577889	0.644930982249837	
1.26633165829146	0.646002000895485	
1.28643216080402	0.647340537450462	
1.30653266331658	0.64894815757735	
1.32663316582915	0.650826429650334	
1.34673366834171	0.652976922173731	
1.36683417085427	0.655401201733077	
1.38693467336683	0.658100831366871	
1.4070351758794	0.661077369272523	
1.42713567839196	0.664332367779245	
1.44723618090452	0.667867372535196	
1.46733668341709	0.671683921867344	
1.48743718592965	0.675783546281142	
1.50753768844221	0.680167768073741	
1.52763819095477	0.684838101039723	
1.54773869346734	0.689796050252398	
1.5678391959799	0.695043111906962	
1.58793969849246	0.700580773214379	
1.60804020100503	0.706410512336898	
1.62814070351759	0.712533798357762	
1.64824120603015	0.718952091279004	
1.66834170854271	0.725666842042282	
1.68844221105528	0.73267949256859	
1.70854271356784	0.739991475813397	
1.7286432160804	0.747604215834338	
1.74874371859296	0.755519127869071	
1.76884422110553	0.763737618421307	
1.78894472361809	0.772261085353355	
1.80904522613065	0.781090917983775	
1.82914572864322	0.790228497188978	
1.84924623115578	0.799675195507815	
1.86934673366834	0.809432377248298	
1.8894472361809	0.819501398595796	
1.90954773869347	0.829883607722131	
1.92964824120603	0.840580344895062	
1.94974874371859	0.851592942587797	
1.96984924623116	0.862922725588164	
1.98994974874372	0.874571011107176	
2.01005025125628	0.886539108886761	
2.03015075376884	0.898828321306458	
2.05025125628141	0.911439943488929	
2.07035175879397	0.924375263404162	
2.09045226130653	0.937635561972255	
2.1105527638191	0.951222113164707	
2.13065326633166	0.965136184104154	
2.15075376884422	0.979379035162497	
2.17085427135678	0.993951920057389	
2.19095477386935	1.00885608594707	
2.21105527638191	1.0240927735235	
2.23115577889447	1.03966321710385	
2.25125628140704	1.05556864472026	
2.2713567839196	1.07181027820798	
2.29145728643216	1.08838933329177	
2.31155778894472	1.10530701967072	
2.33165829145729	1.12256454110139	
2.35175879396985	1.14016309547938	
2.37185929648241	1.15810387491925	
2.39195979899498	1.17638806583294	
2.41206030150754	1.19501684900659	
2.4321608040201	1.2139913996759	
2.45226130653266	1.2333128876	
2.47236180904523	1.25298247713378	
2.49246231155779	1.27300132729894	
2.51256281407035	1.29337059185353	
2.53266331658291	1.31409141936013	
2.55276381909548	1.33516495325276	
2.57286432160804	1.35659233190241	
2.5929648241206	1.37837468868133	
2.61306532663317	1.40051315202604	
2.63316582914573	1.42300884549913	
2.65326633165829	1.44586288784988	
2.67336683417085	1.46907639307367	
2.69346733668342	1.49265047047029	
2.71356783919598	1.51658622470112	
2.73366834170854	1.54088475584521	
2.75376884422111	1.56554715945431	
2.77386934673367	1.59057452660686	
2.79396984924623	1.61596794396097	
2.81407035175879	1.64172849380638	
2.83417085427136	1.66785725411551	
2.85427135678392	1.69435529859351	
2.87437185929648	1.72122369672743	
2.89447236180905	1.74846351383447	
2.91457286432161	1.77607581110933	
2.93467336683417	1.80406164567074	
2.95477386934673	1.83242207060718	
2.9748743718593	1.86115813502165	
2.99497487437186	1.89027088407583	
3.01507537688442	1.91976135903327	
3.03517587939698	1.94963059730198	
3.05527638190955	1.97987963247617	
3.07537688442211	2.01050949437727	
3.09547738693467	2.04152120909433	
3.11557788944724	2.07291579902359	
3.1356783919598	2.10469428290748	
3.15577889447236	2.13685767587293	
3.17587939698492	2.16940698946897	
3.19597989949749	2.2023432317038	
3.21608040201005	2.23566740708113	
3.23618090452261	2.26938051663603	
3.25628140703518	2.30348355797009	
3.27638190954774	2.33797752528604	
3.2964824120603	2.37286340942183	
3.31658291457286	2.4081421978841	
3.33668341708543	2.44381487488114	
3.35678391959799	2.47988242135535	
3.37688442211055	2.51634581501513	
3.39698492462312	2.55320603036627	
3.41708542713568	2.59046403874286	
3.43718592964824	2.62812080833773	
3.4572864321608	2.6661773042324	
3.47738693467337	2.70463448842651	
3.49748743718593	2.74349331986692	
3.51758793969849	2.78275475447622	
3.53768844221106	2.82241974518092	
3.55778894472362	2.86248924193913	
3.57788944723618	2.9029641917679	
3.59798994974874	2.94384553877005	
3.61809045226131	2.98513422416072	
3.63819095477387	3.02683118629339	
3.65829145728643	3.06893736068565	
3.67839195979899	3.11145368004449	
3.69849246231156	3.15438107429127	
3.71859296482412	3.19772047058631	
3.73869346733668	3.24147279335315	
3.75879396984925	3.28563896430239	
3.77889447236181	3.33021990245531	
3.79899497487437	3.37521652416703	
3.81909547738693	3.42062974314941	
3.8391959798995	3.46646047049364	
3.85929648241206	3.51270961469244	
3.87939698492462	3.55937808166203	
3.89949748743719	3.60646677476378	
3.91959798994975	3.65397659482551	
3.93969849246231	3.70190844016253	
3.95979899497487	3.75026320659844	
3.97989949748744	3.79904178748558	
4	3.84824507372522	


==> figures/2nd-order-smoothing-12.tsv <==
0	1	
0.0201005025125628	0.989960176430821	
0.0402010050251256	0.979945845616209	
0.0603015075376884	0.969963956484985	
0.0804020100502513	0.960021447238	
0.100502512562814	0.950125243596425	
0.120603015075377	0.94028225669785	
0.14070351758794	0.930499380555414	
0.160804020100503	0.920783488971239	
0.180904522613065	0.911141431763714	
0.201005025125628	0.901580030125705	
0.221105527638191	0.892106070873521	
0.241206030150754	0.882726299268472	
0.261306532663317	0.873447409985616	
0.281407035175879	0.864276035655302	
0.301507537688442	0.855218732193756	
0.321608040201005	0.846281959841598	
0.341708542713568	0.83747205840155	
0.361809045226131	0.828795214544011	
0.381909547738693	0.820257418131293	
0.402010050251256	0.811864403139907	
0.422110552763819	0.803621566685012	
0.442211055276382	0.795533856470958	
0.462311557788945	0.787605612063938	
0.482412060301508	0.779840337681318	
0.50251256281407	0.772240372127616	
0.522613065326633	0.764806495249661	
0.542713567839196	0.757538029627336	
0.562814070351759	0.750432858768588	
0.582914572864322	0.743486854602651	
0.603015075376884	0.736692968976594	
0.623115577889447	0.730039863713944	
0.64321608040201	0.723509893915309	
0.663316582914573	0.717076338596686	
0.683417085427136	0.710700226832945	
0.703517587939699	0.704328409261261	
0.723618090452261	0.697896689051729	
0.743718592964824	0.691342115864713	
0.763819095477387	0.6846214785548	
0.78391959798995	0.677722578014274	
0.804020100502513	0.670659055049822	
0.824120603015075	0.663456186153134	
0.844221105527638	0.656139501999254	
0.864321608040201	0.648729813738044	
0.884422110552764	0.641242439158474	
0.904522613065327	0.633688057740545	
0.924623115577889	0.626073859972387	
0.944723618090452	0.618404531290479	
0.964824120603015	0.610682987349262	
0.984924623115578	0.602910895401718	
1.00502512562814	0.595089037214524	
1.0251256281407	0.587217561026761	
1.04522613065327	0.579296157415159	
1.06532663316583	0.571324183193937	
1.08542713567839	0.563300749679901	
1.10552763819095	0.555224786314974	
1.12562814070352	0.547095087066916	
1.14572864321608	0.538910344655248	
1.16582914572864	0.530669176068692	
1.18592964824121	0.522370141780799	
1.20603015075377	0.514011760353802	
1.22613065326633	0.505592519631007	
1.24623115577889	0.497110885379768	
1.26633165829146	0.488565308010856	
1.28643216080402	0.479954227833243	
1.30653266331658	0.471276079184348	
1.32663316582915	0.462529293689986	
1.34673366834171	0.45371230284584	
1.36683417085427	0.444823540066373	
1.38693467336683	0.435861442313087	
1.4070351758794	0.426824451388572	
1.42713567839196	0.417711014963615	
1.44723618090452	0.408519587390059	
1.46733668341709	0.399248630340934	
1.48743718592965	0.389896613310788	
1.50753768844221	0.380462014002469	
1.52763819095477	0.370943318621396	
1.54773869346734	0.36133902209426	
1.5678391959799	0.351647628225863	
1.58793969849246	0.341867649805241	
1.60804020100503	0.331997608670147	
1.62814070351759	0.322036035737337	
1.64824120603015	0.311981471004776	
1.66834170854271	0.30183246353081	
1.68844221105528	0.291587571394441	
1.70854271356784	0.281245361640202	
1.7286432160804	0.270804410210459	
1.74874371859296	0.260263301867552	
1.76884422110553	0.24962063010777	
1.78894472361809	0.238874997068806	
1.80904522613065	0.228025013432099	
1.82914572864322	0.217069298321236	
1.84924623115578	0.206006479197369	
1.86934673366834	0.194835191752485	
1.8894472361809	0.183554079801214	
1.90954773869347	0.172161795171736	
1.92964824120603	0.160656997596289	
1.94974874371859	0.149038354601668	
1.96984924623116	0.137304541400044	
1.98994974874372	0.125454240780402	
2.01005025125628	0.113486143000818	
2.03015075376884	0.10139894568175	
2.05025125628141	0.0891913537005363	
2.07035175879397	0.0768620790871893	
2.09045226130653	0.0644098409216114	
2.1105527638191	0.0518333652323032	
2.13065326633166	0.0391313848966285	
2.15075376884422	0.0263026395426875	
2.17085427135678	0.0133458754528256	
2.19095477386935	0.000259845468806086	
2.21105527638191	-0.012956691101337	
2.23115577889447	-0.02630496857477	
2.25125628140704	-0.0397862149836408	
2.2713567839196	-0.0534016521631844	
2.29145728643216	-0.0671524958381686	
2.31155778894472	-0.0810399557076842	
2.33165829145729	-0.0950652355282975	
2.35175879396985	-0.109229533195598	
2.37185929648241	-0.123534040824152	
2.39195979899498	-0.137979944825891	
2.41206030150754	-0.152568425986966	
2.4321608040201	-0.167300659543079	
2.45226130653266	-0.182177815253339	
2.47236180904523	-0.19720105747266	
2.49246231155779	-0.212371545222733	
2.51256281407035	-0.227690432261598	
2.53266331658291	-0.243158867151851	
2.55276381909548	-0.258777993327504	
2.57286432160804	-0.274548949159552	
2.5929648241206	-0.29047286802024	
2.61306532663317	-0.306550878346086	
2.63316582914573	-0.322784103699685	
2.65326633165829	-0.339173662830312	
2.67336683417085	-0.355720669733351	
2.69346733668342	-0.372426233708594	
2.71356783919598	-0.389291459417417	
2.73366834170854	-0.40631744693887	
2.75376884422111	-0.423505291824706	
2.77386934673367	-0.440856085153364	
2.79396984924623	-0.458370913582947	
2.81407035175879	-0.476050859403204	
2.83417085427136	-0.493897000586554	
2.85427135678392	-0.511910410838149	
2.87437185929648	-0.530092159645037	
2.89447236180905	-0.548443312324407	
2.91457286432161	-0.566964930070969	
2.93467336683417	-0.585658070003462	
2.95477386934673	-0.604523785210343	
2.9748743718593	-0.623563124794637	
2.99497487437186	-0.642777133918002	
3.01507537688442	-0.662166853844008	
3.03517587939698	-0.681733321980653	
3.05527638190955	-0.701477571922141	
3.07537688442211	-0.72140063348992	
3.09547738693467	-0.741503532773022	
3.11557788944724	-0.761787292167698	
3.1356783919598	-0.782252930416385	
3.15577889447236	-0.802901462645993	
3.17587939698492	-0.823733900405567	
3.19597989949749	-0.844751251703294	
3.21608040201005	-0.865954521042902	
3.23618090452261	-0.887344709459447	
3.25628140703518	-0.908922814554521	
3.27638190954774	-0.930689830530861	
3.2964824120603	-0.952646748226408	
3.31658291457286	-0.9747945551478	
3.33668341708543	-0.997134235503345	
3.35678391959799	-1.01966677023543	
3.37688442211055	-1.04239313705246	
3.39698492462312	-1.06531431046021	
3.41708542713568	-1.08843126179278	
3.43718592964824	-1.11174495924301	
3.4572864321608	-1.13525636789241	
3.47738693467337	-1.15896644974062	
3.49748743718593	-1.1828761637345	
3.51758793969849	-1.20698646579664	
3.53768844221106	-1.23129830885355	
3.55778894472362	-1.25581264286335	
3.57788944723618	-1.28053041484307	
3.59798994974874	-1.30545256889555	
3.61809045226131	-1.33058004623592	
3.63819095477387	-1.35591378521766	
3.65829145728643	-1.38145472135836	
3.67839195979899	-1.40720378736501	
3.69849246231156	-1.43316191315898	
3.71859296482412	-1.45933002590057	
3.73869346733668	-1.48570905001333	
3.75879396984925	-1.51229990720787	
3.77889447236181	-1.53910351650546	
3.79899497487437	-1.56612079426122	
3.81909547738693	-1.59335265418701	
3.8391959798995	-1.62080000737402	
3.85929648241206	-1.64846376231497	
3.87939698492462	-1.67634482492609	
3.89949748743719	-1.70444409856874	
3.91959798994975	-1.73276248407073	
3.93969849246231	-1.76130087974739	
3.95979899497487	-1.79006018142231	
3.97989949748744	-1.81904128244783	
4	-1.84824507372522	


==> figures/2nd-order-smoothing-13.tsv <==
0	1	
0.0201005025125628	0.990059403201085	
0.0402010050251256	0.980336734566694	
0.0603015075376884	0.970828005988627	
0.0804020100502513	0.961526897588644	
0.100502512562814	0.952425037977409	
0.120603015075377	0.943512284513436	
0.14070351758794	0.934777003562022	
0.160804020100503	0.926206350754195	
0.180904522613065	0.917786551245653	
0.201005025125628	0.909503179975705	
0.221105527638191	0.901341441926211	
0.241206030150754	0.893286452380529	
0.261306532663317	0.885323517182449	
0.281407035175879	0.877438412995139	
0.301507537688442	0.869617667560084	
0.321608040201005	0.861848839956031	
0.341708542713568	0.854120800857926	
0.361809045226131	0.846424012795855	
0.381909547738693	0.838750810413993	
0.402010050251256	0.831095680729535	
0.422110552763819	0.823455543391644	
0.442211055276382	0.81583003094039	
0.462311557788945	0.808221769065692	
0.482412060301508	0.800636656866261	
0.50251256281407	0.79308414703188	
0.522613065326633	0.785577023515819	
0.542713567839196	0.778127793111268	
0.562814070351759	0.770746005080099	
0.582914572864322	0.763438347349959	
0.603015075376884	0.75620892677312	
0.623115577889447	0.749059549385481	
0.64321608040201	0.741990000665449	
0.663316582914573	0.734998325792956	
0.683417085427136	0.72808110990837	
0.703517587939699	0.721233758371386	
0.723618090452261	0.714450777020067	
0.743718592964824	0.707726052429673	
0.763819095477387	0.701053132171692	
0.78391959798995	0.694425505072734	
0.804020100502513	0.687836881473458	
0.824120603015075	0.68128147348763	
0.844221105527638	0.674754275260888	
0.864321608040201	0.668251343229791	
0.884422110552764	0.661770076380759	
0.904522613065327	0.655309496508986	
0.924623115577889	0.648870528477373	
0.944723618090452	0.642456280475533	
0.964824120603015	0.636072324278658	
0.984924623115578	0.629726975506442	
1.00502512562814	0.623431572731937	
1.0251256281407	0.617200044490359	
1.04522613065327	0.611045224223567	
1.06532663316583	0.604976830511384	
1.08542713567839	0.599001649342735	
1.10552763819095	0.5931238095436	
1.12562814070352	0.587345058205321	
1.14572864321608	0.581665036112552	
1.16582914572864	0.576081553171388	
1.18592964824121	0.570590863837655	
1.20603015075377	0.565187942544611	
1.22613065326633	0.559866759131499	
1.24623115577889	0.554620554271349	
1.26633165829146	0.549442114899204	
1.28643216080402	0.544324049640173	
1.30653266331658	0.539259064237633	
1.32663316582915	0.534240236981262	
1.34673366834171	0.529261294135056	
1.36683417085427	0.524316885365593	
1.38693467336683	0.519402859170121	
1.4070351758794	0.514516538304418	
1.42713567839196	0.509656995211341	
1.44723618090452	0.504825327448563	
1.46733668341709	0.500024933116755	
1.48743718592965	0.495261786287679	
1.50753768844221	0.490544706907531	
1.52763819095477	0.485884665186168	
1.54773869346734	0.481291105889215	
1.5678391959799	0.4767704887747	
1.58793969849246	0.47232652139018	
1.60804020100503	0.467960434500593	
1.62814070351759	0.463671257516559	
1.64824120603015	0.459456093922126	
1.66834170854271	0.455310396703296	
1.68844221105528	0.451228243775908	
1.70854271356784	0.447202613413786	
1.7286432160804	0.443225659676726	
1.74874371859296	0.43928898783908	
1.76884422110553	0.435383929817089	
1.78894472361809	0.431501819597579	
1.80904522613065	0.427634268665884	
1.82914572864322	0.423773441433827	
1.84924623115578	0.419912330668182	
1.86934673366834	0.416045032918405	
1.8894472361809	0.41216702394469	
1.90954773869347	0.408275434146784	
1.92964824120603	0.404369323990863	
1.94974874371859	0.400449959439	
1.96984924623116	0.396521087376139	
1.98994974874372	0.392589211038903	
2.01005025125628	0.388663850306492	
2.03015075376884	0.384756662389988	
2.05025125628141	0.38087819070659	
2.07035175879397	0.377036895976059	
2.09045226130653	0.373239314293663	
2.1105527638191	0.369490230287771	
2.13065326633166	0.365792850277669	
2.15075376884422	0.362148975430014	
2.17085427135678	0.358559174917014	
2.19095477386935	0.355022959073048	
2.21105527638191	0.351538952552556	
2.23115577889447	0.348105067486942	
2.25125628140704	0.344718676642776	
2.2713567839196	0.341376786577645	
2.29145728643216	0.338076210798855	
2.31155778894472	0.33481374292005	
2.33165829145729	0.331586329818782	
2.35175879396985	0.328391244794221	
2.37185929648241	0.325226260723288	
2.39195979899498	0.322089823219738	
2.41206030150754	0.318981223789522	
2.4321608040201	0.315900772990281	
2.45226130653266	0.312849973587017	
2.47236180904523	0.309831693709719	
2.49246231155779	0.306850340011414	
2.51256281407035	0.303912004051817	
2.53266331658291	0.301023545860672	
2.55276381909548	0.298190285734913	
2.57286432160804	0.295415567572484	
2.5929648241206	0.292700928560522	
2.61306532663317	0.290046272332794	
2.63316582914573	0.287450042125293	
2.65326633165829	0.284909393936413	
2.67336683417085	0.282420369681777	
2.69346733668342	0.279978070352636	
2.71356783919598	0.27757682917325	
2.73366834170854	0.275210384758487	
2.75376884422111	0.272872054270222	
2.77386934673367	0.270554906575675	
2.79396984924623	0.268251935403959	
2.81407035175879	0.265956232503774	
2.83417085427136	0.263661160801189	
2.85427135678392	0.261360527555907	
2.87437185929648	0.259048757519623	
2.89447236180905	0.256721066093298	
2.91457286432161	0.25437363248315	
2.93467336683417	0.252003772859628	
2.95477386934673	0.24961011351491	
2.9748743718593	0.247192764017607	
2.99497487437186	0.24475349037369	
3.01507537688442	0.242295858183337	
3.03517587939698	0.239824653048815	
3.05527638190955	0.237344680128602	
3.07537688442211	0.234860541536167	
3.09547738693467	0.232376635977263	
3.11557788944724	0.229897158749194	
3.1356783919598	0.227426101741339	
3.15577889447236	0.224967253434008	
3.17587939698492	0.222524198899698	
3.19597989949749	0.220100319801846	
3.21608040201005	0.217698794396224	
3.23618090452261	0.21532259753063	
3.25628140703518	0.21297450064288	
3.27638190954774	0.210657071764524	
3.2964824120603	0.208372675516984	
3.31658291457286	0.206123473114396	
3.33668341708543	0.203911422361948	
3.35678391959799	0.201738277656678	
3.37688442211055	0.199605589987984	
3.39698492462312	0.197514706934874	
3.41708542713568	0.195466772670727	
3.43718592964824	0.19346272795815	
3.4572864321608	0.19150331015341	
3.47738693467337	0.189589053203117	
3.49748743718593	0.187720287645027	
3.51758793969849	0.185897145578517	
3.53768844221106	0.184119640572264	
3.55778894472362	0.182387772629341	
3.57788944723618	0.180701541749317	
3.59798994974874	0.179060947931835	
3.61809045226131	0.177465991177608	
3.63819095477387	0.175916671486223	
3.65829145728643	0.174412988857782	
3.67839195979899	0.172954943292375	
3.69849246231156	0.171542534789592	
3.71859296482412	0.170175763349741	
3.73869346733668	0.168854628972674	
3.75879396984925	0.167579131658366	
3.77889447236181	0.166349271407353	
3.79899497487437	0.165165048218911	
3.81909547738693	0.164026462093543	
3.8391959798995	0.162933513031181	
3.85929648241206	0.16188620103125	
3.87939698492462	0.160884526095178	
3.89949748743719	0.159928488221259	
3.91959798994975	0.159018087410203	
3.93969849246231	0.1581533236616	
3.95979899497487	0.157334196976365	
3.97989949748744	0.156560707353717	
4	0.155832854794626	


==> figures/2nd-order-smoothing-14.tsv <==
0	1	
0.0201005025125628	0.990089238892175	
0.0402010050251256	0.980450299492578	
0.0603015075376884	0.971071047862715	
0.0804020100502513	0.961937737039934	
0.100502512562814	0.953035299460324	
0.120603015075377	0.944347617345663	
0.14070351758794	0.935857771009813	
0.160804020100503	0.927548265707118	
0.180904522613065	0.919401238556796	
0.201005025125628	0.911398648184539	
0.221105527638191	0.903522450933293	
0.241206030150754	0.895754768679991	
0.261306532663317	0.888078054305741	
0.281407035175879	0.880475261566218	
0.301507537688442	0.87293002640254	
0.321608040201005	0.865426866595325	
0.341708542713568	0.857951406150453	
0.361809045226131	0.85049063003892	
0.381909547738693	0.843033174061787	
0.402010050251256	0.835569653842966	
0.422110552763819	0.82809303639054	
0.442211055276382	0.820599057334994	
0.462311557788945	0.81308668669705	
0.482412060301508	0.805558645388226	
0.50251256281407	0.79802197245697	
0.522613065326633	0.790488159372126	
0.542713567839196	0.782969953230168	
0.562814070351759	0.77547860081786	
0.582914572864322	0.768023577868703	
0.603015075376884	0.760612547453032	
0.623115577889447	0.753251378852404	
0.64321608040201	0.74594422066695	
0.663316582914573	0.738693621039536	
0.683417085427136	0.731500688388024	
0.703517587939699	0.724365286880275	
0.723618090452261	0.71728626164788	
0.743718592964824	0.710261689276335	
0.763819095477387	0.703289149417367	
0.78391959798995	0.696366013475653	
0.804020100502513	0.689489746284261	
0.824120603015075	0.682658216558203	
0.844221105527638	0.675870011759017	
0.864321608040201	0.669124752862593	
0.884422110552764	0.66242340442438	
0.904522613065327	0.655768575293319	
0.924623115577889	0.649164805323562	
0.944723618090452	0.642618833432073	
0.964824120603015	0.636139842285016	
0.984924623115578	0.629739674671486	
1.00502512562814	0.623432996373304	
1.0251256281407	0.617234517394943	
1.04522613065327	0.611153231934167	
1.06532663316583	0.605194450852578	
1.08542713567839	0.599360626792517	
1.10552763819095	0.593651726729607	
1.12562814070352	0.588065566776772	
1.14572864321608	0.582598113073396	
1.16582914572864	0.577243752656143	
1.18592964824121	0.571995538640468	
1.20603015075377	0.56684541469367	
1.22613065326633	0.561784424503217	
1.24623115577889	0.556802912578109	
1.26633165829146	0.551890723155471	
1.28643216080402	0.547037404130564	
1.30653266331658	0.542232422776669	
1.32663316582915	0.537465399616106	
1.34673366834171	0.53272636625086	
1.36683417085427	0.528006052396169	
1.38693467336683	0.523296206928504	
1.4070351758794	0.518589957582248	
1.42713567839196	0.513882214074611	
1.44723618090452	0.509170119858233	
1.46733668341709	0.504453558148664	
1.48743718592965	0.499735717643837	
1.50753768844221	0.49502371525092	
1.52763819095477	0.490328277988059	
1.54773869346734	0.485660147507644	
1.5678391959799	0.481028285092185	
1.58793969849246	0.476439733797263	
1.60804020100503	0.471899585540167	
1.62814070351759	0.467411009550855	
1.64824120603015	0.462975336739844	
1.66834170854271	0.458592193991083	
1.68844221105528	0.454259682816809	
1.70854271356784	0.449974597343619	
1.7286432160804	0.445732676895842	
1.74874371859296	0.441528888417891	
1.76884422110553	0.437357733673436	
1.78894472361809	0.433213575682031	
1.80904522613065	0.429090978324103	
1.82914572864322	0.42498505260994	
1.84924623115578	0.420891802867191	
1.86934673366834	0.416808466114036	
1.8894472361809	0.412733838176422	
1.90954773869347	0.40866858059253	
1.92964824120603	0.404615502948392	
1.94974874371859	0.40057981585659	
1.96984924623116	0.396569350140215	
1.98994974874372	0.392594737828165	
2.01005025125628	0.388669382376383	
2.03015075376884	0.384805063605212	
2.05025125628141	0.381008666487078	
2.07035175879397	0.377284711520635	
2.09045226130653	0.373635798008676	
2.1105527638191	0.370062867959988	
2.13065326633166	0.366565433118607	
2.15075376884422	0.363141769898304	
2.17085427135678	0.359789086924202	
2.19095477386935	0.356503670094016	
2.21105527638191	0.353281010487509	
2.23115577889447	0.350115920852263	
2.25125628140704	0.34700264671879	
2.2713567839196	0.343934978345539	
2.29145728643216	0.340906369642492	
2.31155778894472	0.337910069978732	
2.33165829145729	0.334939274411364	
2.35175879396985	0.331987297476934	
2.37185929648241	0.32904777535372	
2.39195979899498	0.326114901074004	
2.41206030150754	0.323183697579169	
2.4321608040201	0.320250333836907	
2.45226130653266	0.317312489858814	
2.47236180904523	0.314369776952265	
2.49246231155779	0.311424219041631	
2.51256281407035	0.3084807688927	
2.53266331658291	0.305546697014843	
2.55276381909548	0.302629140640247	
2.57286432160804	0.299734286847077	
2.5929648241206	0.296867201694071	
2.61306532663317	0.294031722358656	
2.63316582914573	0.291230406831772	
2.65326633165829	0.288464536646856	
2.67336683417085	0.285734167729233	
2.69346733668342	0.283038224723082	
2.71356783919598	0.280374634404956	
2.73366834170854	0.277740493790863	
2.75376884422111	0.275132268226046	
2.77386934673367	0.272546014210897	
2.79396984924623	0.269977621076956	
2.81407035175879	0.267423065043791	
2.83417085427136	0.264878668817552	
2.85427135678392	0.262341359804067	
2.87437185929648	0.259808920304889	
2.89447236180905	0.25728022362681	
2.91457286432161	0.25475545089236	
2.93467336683417	0.252236284220701	
2.95477386934673	0.249726072887428	
2.9748743718593	0.247229969761349	
2.99497487437186	0.244755035790065	
3.01507537688442	0.242309810230562	
3.03517587939698	0.239899871217609	
3.05527638190955	0.237528240611237	
3.07537688442211	0.235197203985796	
3.09547738693467	0.232908373179758	
3.11557788944724	0.230662727475289	
3.1356783919598	0.228460650740978	
3.15577889447236	0.22630196544603	
3.17587939698492	0.224185964257665	
3.19597989949749	0.222111439845744	
3.21608040201005	0.220076713515745	
3.23618090452261	0.218079663272283	
3.25628140703518	0.21611775198367	
3.27638190954774	0.214188056407265	
3.2964824120603	0.212287298028611	
3.31658291457286	0.210411876932408	
3.33668341708543	0.208557910346052	
3.35678391959799	0.206721278133877	
3.37688442211055	0.204897678495205	
3.39698492462312	0.203082698606163	
3.41708542713568	0.201271907265814	
3.43718592964824	0.199460980249255	
3.4572864321608	0.197645874891333	
3.47738693467337	0.195823079774003	
3.49748743718593	0.193989980577321	
3.51758793969849	0.192145376120855	
3.53768844221106	0.19028972223839	
3.55778894472362	0.18842516514091	
3.57788944723618	0.186556202221707	
3.59798994974874	0.184690804685512	
3.61809045226131	0.18284212306974	
3.63819095477387	0.181030953482039	
3.65829145728643	0.179288859553014	
3.67839195979899	0.177660817154222	
3.69849246231156	0.176204094105967	
3.71859296482412	0.17497864299441	
3.73869346733668	0.174029532534848	
3.75879396984925	0.173373590300818	
3.77889447236181	0.173001978311915	
3.79899497487437	0.172893443763607	
3.81909547738693	0.173025759108186	
3.8391959798995	0.173380840073517	
3.85929648241206	0.17394558940839	
3.87939698492462	0.174711102927804	
3.89949748743719	0.175671593483681	
3.91959798994975	0.176823482227947	
3.93969849246231	0.178164729988428	
3.95979899497487	0.179694370008558	
3.97989949748744	0.181412186922718	
4	0.183318496452919	


==> figures/2nd-order-smoothing-15.tsv <==
0	1	
0.0201005025125628	0.990029567509994	
0.0402010050251256	0.980223169640811	
0.0603015075376884	0.970584964114539	
0.0804020100502513	0.961116058137353	
0.100502512562814	0.951814776494495	
0.120603015075377	0.942676951681208	
0.14070351758794	0.93369623611423	
0.160804020100503	0.924864435801273	
0.180904522613065	0.91617186393451	
0.201005025125628	0.90760771176687	
0.221105527638191	0.89916043291913	
0.241206030150754	0.890818136081067	
0.261306532663317	0.882568980059156	
0.281407035175879	0.874401564424059	
0.301507537688442	0.866305308717629	
0.321608040201005	0.858270813316737	
0.341708542713568	0.850290195565398	
0.361809045226131	0.842357395552791	
0.381909547738693	0.834468446766199	
0.402010050251256	0.826621707616104	
0.422110552763819	0.818818050392747	
0.442211055276382	0.811061004545785	
0.462311557788945	0.803356851434335	
0.482412060301508	0.795714668344295	
0.50251256281407	0.788146321606789	
0.522613065326633	0.780665887659513	
0.542713567839196	0.773285632992369	
0.562814070351759	0.766013409342338	
0.582914572864322	0.758853116831216	
0.603015075376884	0.751805306093207	
0.623115577889447	0.744867719918557	
0.64321608040201	0.738035780663947	
0.663316582914573	0.731303030546376	
0.683417085427136	0.724661531428717	
0.703517587939699	0.718102229862498	
0.723618090452261	0.711615292392254	
0.743718592964824	0.705190415583012	
0.763819095477387	0.698817114926017	
0.78391959798995	0.692484996669815	
0.804020100502513	0.686184016662655	
0.824120603015075	0.679904730417057	
0.844221105527638	0.673638538762759	
0.864321608040201	0.667377933596988	
0.884422110552764	0.661116748337137	
0.904522613065327	0.654850417724653	
0.924623115577889	0.648576251631184	
0.944723618090452	0.642293727518992	
0.964824120603015	0.6360048062723	
0.984924623115578	0.629714276341398	
1.00502512562814	0.62343014909057	
1.0251256281407	0.617165571585776	
1.04522613065327	0.610937216512967	
1.06532663316583	0.604759210170189	
1.08542713567839	0.598642671892952	
1.10552763819095	0.592595892357592	
1.12562814070352	0.58662454963387	
1.14572864321608	0.580731959151707	
1.16582914572864	0.574919353686634	
1.18592964824121	0.569186189034842	
1.20603015075377	0.563530470395552	
1.22613065326633	0.557949093759781	
1.24623115577889	0.552438195964589	
1.26633165829146	0.546993506642936	
1.28643216080402	0.541610695149782	
1.30653266331658	0.536285705698598	
1.32663316582915	0.531015074346417	
1.34673366834171	0.525796222019252	
1.36683417085427	0.520627718335017	
1.38693467336683	0.515509511411739	
1.4070351758794	0.510443119026587	
1.42713567839196	0.505431776348071	
1.44723618090452	0.500480535038892	
1.46733668341709	0.495596308084845	
1.48743718592965	0.490787854931521	
1.50753768844221	0.486065698564141	
1.52763819095477	0.481441052384276	
1.54773869346734	0.476922064270785	
1.5678391959799	0.472512692457215	
1.58793969849246	0.468213308983097	
1.60804020100503	0.464021283461019	
1.62814070351759	0.459931505482263	
1.64824120603015	0.455936851104409	
1.66834170854271	0.452028599415509	
1.68844221105528	0.448196804735006	
1.70854271356784	0.444430629483953	
1.7286432160804	0.440718642457609	
1.74874371859296	0.437049087260269	
1.76884422110553	0.433410125960742	
1.78894472361809	0.429790063513128	
1.80904522613065	0.426177559007665	
1.82914572864322	0.422561830257715	
1.84924623115578	0.418932858469174	
1.86934673366834	0.415281599722774	
1.8894472361809	0.411600209712958	
1.90954773869347	0.407882287701039	
1.92964824120603	0.404123145033334	
1.94974874371859	0.400320103021409	
1.96984924623116	0.396472824612063	
1.98994974874372	0.392583684249641	
2.01005025125628	0.388658318236601	
2.03015075376884	0.384708261174763	
2.05025125628141	0.380747714926101	
2.07035175879397	0.376789080431483	
2.09045226130653	0.372842830578651	
2.1105527638191	0.368917592615554	
2.13065326633166	0.36502026743673	
2.15075376884422	0.361156180961725	
2.17085427135678	0.357329262909827	
2.19095477386935	0.353542248052079	
2.21105527638191	0.349796894617604	
2.23115577889447	0.34609421412162	
2.25125628140704	0.342434706566762	
2.2713567839196	0.338818594809752	
2.29145728643216	0.335246051955217	
2.31155778894472	0.331717415861368	
2.33165829145729	0.328233385226201	
2.35175879396985	0.324795192111508	
2.37185929648241	0.321404746092856	
2.39195979899498	0.318064745365471	
2.41206030150754	0.314778749999876	
2.4321608040201	0.311551212143655	
2.45226130653266	0.308387457315219	
2.47236180904523	0.305293610467173	
2.49246231155779	0.302276460981197	
2.51256281407035	0.299343239210934	
2.53266331658291	0.2965003947065	
2.55276381909548	0.293751430829578	
2.57286432160804	0.291096848297891	
2.5929648241206	0.288534655426974	
2.61306532663317	0.286060822306932	
2.63316582914573	0.283669677418813	
2.65326633165829	0.281354251225969	
2.67336683417085	0.279106571634322	
2.69346733668342	0.276917915982189	
2.71356783919598	0.274779023941544	
2.73366834170854	0.272680275726111	
2.75376884422111	0.270611840314399	
2.77386934673367	0.268563798940453	
2.79396984924623	0.266526249730963	
2.81407035175879	0.264489399963758	
2.83417085427136	0.262443652784826	
2.85427135678392	0.260379695307746	
2.87437185929648	0.258288594734357	
2.89447236180905	0.256161908559786	
2.91457286432161	0.25399181407394	
2.93467336683417	0.251771261498555	
2.95477386934673	0.249494154142391	
2.9748743718593	0.247155558273865	
2.99497487437186	0.244751944957316	
3.01507537688442	0.242281906136112	
3.03517587939698	0.23974943488002	
3.05527638190955	0.237161119645967	
3.07537688442211	0.234523879086538	
3.09547738693467	0.231844898774767	
3.11557788944724	0.229131590023099	
3.1356783919598	0.2263915527417	
3.15577889447236	0.223632541421985	
3.17587939698492	0.220862433541731	
3.19597989949749	0.218089199757949	
3.21608040201005	0.215320875276704	
3.23618090452261	0.212565531788976	
3.25628140703518	0.209831249302089	
3.27638190954774	0.207126087121783	
3.2964824120603	0.204458053005358	
3.31658291457286	0.201835069296385	
3.33668341708543	0.199264934377844	
3.35678391959799	0.196755277179478	
3.37688442211055	0.194313501480763	
3.39698492462312	0.191946715263585	
3.41708542713568	0.18966163807564	
3.43718592964824	0.187464475667044	
3.4572864321608	0.185360745415487	
3.47738693467337	0.183355026632231	
3.49748743718593	0.181450594712734	
3.51758793969849	0.179648915036179	
3.53768844221106	0.177949558906137	
3.55778894472362	0.176350380117772	
3.57788944723618	0.174846881276927	
3.59798994974874	0.173431091178158	
3.61809045226131	0.172089859285476	
3.63819095477387	0.170802389490408	
3.65829145728643	0.16953711816255	
3.67839195979899	0.168249069430527	
3.69849246231156	0.166880975473217	
3.71859296482412	0.165372883705071	
3.73869346733668	0.1636797254105	
3.75879396984925	0.161784673015915	
3.77889447236181	0.15969656450279	
3.79899497487437	0.157436652674215	
3.81909547738693	0.1550271650789	
3.8391959798995	0.152486185988845	
3.85929648241206	0.149826812654109	
3.87939698492462	0.147057949262552	
3.89949748743719	0.144185382958837	
3.91959798994975	0.141212692592458	
3.93969849246231	0.138141917334771	
3.95979899497487	0.134974023944171	
3.97989949748744	0.131709227784716	
4	0.128347213136333	


==> figures/2nd-order-smoothing-16.tsv <==
0	1	


==> figures/2nd-order-smoothing-17.tsv <==
0.5	0.75	


==> figures/2nd-order-smoothing-18.tsv <==
1	0.625	


==> figures/2nd-order-smoothing-19.tsv <==
1.5	0.46875	


==> figures/2nd-order-smoothing-2.tsv <==
2	0.1	
2	1	


==> figures/2nd-order-smoothing-20.tsv <==
2	0.390625	


==> figures/2nd-order-smoothing-21.tsv <==
2.5	0.29296875	


==> figures/2nd-order-smoothing-22.tsv <==
3	0.244140625	


==> figures/2nd-order-smoothing-23.tsv <==
3.5	0.18310546875	


==> figures/2nd-order-smoothing-24.tsv <==
0	1	
0.0201005025125628	0.990000083751251	
0.0402010050251256	0.980100165827485	
0.0603015075376884	0.970299246253825	
0.0804020100502513	0.960596335055063	
0.100502512562814	0.950990452155658	
0.120603015075377	0.941480627280741	
0.14070351758794	0.932065899858115	
0.160804020100503	0.922745318921219	
0.180904522613065	0.913517943013082	
0.201005025125628	0.904382840091222	
0.221105527638191	0.895339087433504	
0.241206030150754	0.886385771544938	
0.261306532663317	0.877521988065406	
0.281407035175879	0.868746841678317	
0.301507537688442	0.860059446020169	
0.321608040201005	0.851458923591022	
0.341708542713568	0.842944405665862	
0.361809045226131	0.834515032206853	
0.381909547738693	0.826169951776462	
0.402010050251256	0.817908321451465	
0.422110552763819	0.809729306737796	
0.442211055276382	0.80163208148626	
0.462311557788945	0.793615827809088	
0.482412060301508	0.785679735997316	
0.50251256281407	0.777823004439004	
0.522613065326633	0.770044839538264	
0.542713567839196	0.7623444556351	
0.562814070351759	0.754721074926051	
0.582914572864322	0.747173927385625	
0.603015075376884	0.73970225068852	
0.623115577889447	0.732305290132624	
0.64321608040201	0.724982298562782	
0.663316582914573	0.717732536295329	
0.683417085427136	0.710555271043374	
0.703517587939699	0.703449777842833	
0.723618090452261	0.696415338979204	
0.743718592964824	0.689451243915068	
0.763819095477387	0.682556789218322	
0.78391959798995	0.675731278491124	
0.804020100502513	0.668974022299553	
0.824120603015075	0.662284338103969	
0.844221105527638	0.655661550190071	
0.864321608040201	0.649104989600646	
0.884422110552764	0.642613994067994	
0.904522613065327	0.636187907947041	
0.924623115577889	0.629826082149104	
0.944723618090452	0.623527874076335	
0.964824120603015	0.617292647556812	
0.984924623115578	0.611119772780275	
1.00502512562814	0.605008626234518	
1.0251256281407	0.598958590642403	
1.04522613065327	0.59296905489951	
1.06532663316583	0.587039414012415	
1.08542713567839	0.581169069037577	
1.10552763819095	0.575357427020838	
1.12562814070352	0.569603900937534	
1.14572864321608	0.563907909633198	
1.16582914572864	0.558268877764859	
1.18592964824121	0.552686235742928	
1.20603015075377	0.547159419673662	
1.22613065326633	0.541687871302212	
1.24623115577889	0.536271037956227	
1.26633165829146	0.530908372490035	
1.28643216080402	0.525599333229375	
1.30653266331658	0.520343383916683	
1.32663316582915	0.515139993656926	
1.34673366834171	0.509988636863976	
1.36683417085427	0.504888793207523	
1.38693467336683	0.499839947560516	
1.4070351758794	0.494841589947131	
1.42713567839196	0.489893215491263	
1.44723618090452	0.48499432436552	
1.46733668341709	0.480144421740746	
1.48743718592965	0.475343017736035	
1.50753768844221	0.470589627369247	
1.52763819095477	0.465883770508025	
1.54773869346734	0.461224971821293	
1.5678391959799	0.456612760731249	
1.58793969849246	0.452046671365827	
1.60804020100503	0.447526242511643	
1.62814070351759	0.443051017567409	
1.64824120603015	0.438620544497812	
1.66834170854271	0.434234375787854	
1.68844221105528	0.429892068397647	
1.70854271356784	0.42559318371767	
1.7286432160804	0.421337287524455	
1.74874371859296	0.417123949936735	
1.76884422110553	0.41295274537202	
1.78894472361809	0.40882325250361	
1.80904522613065	0.404735054218032	
1.82914572864322	0.400687737572919	
1.84924623115578	0.39668089375529	
1.86934673366834	0.392714118040258	
1.8894472361809	0.388787009750154	
1.90954773869347	0.384899172214051	
1.92964824120603	0.381050212727698	
1.94974874371859	0.377239742513853	
1.96984924623116	0.373467376683015	
1.98994974874372	0.369732734194545	
2.01005025125628	0.366035437818179	
2.03015075376884	0.362375114095923	
2.05025125628141	0.358751393304333	
2.07035175879397	0.355163909417168	
2.09045226130653	0.351612300068418	
2.1105527638191	0.348096206515704	
2.13065326633166	0.34461527360404	
2.15075376884422	0.34116914972996	
2.17085427135678	0.337757486806003	
2.19095477386935	0.334379940225556	
2.21105527638191	0.331036168828039	
2.23115577889447	0.327725834864452	
2.25125628140704	0.324448603963256	
2.2713567839196	0.3212041450966	
2.29145728643216	0.317992130546883	
2.31155778894472	0.314812235873653	
2.33165829145729	0.311664139880835	
2.35175879396985	0.308547524584289	
2.37185929648241	0.305462075179687	
2.39195979899498	0.302407480010721	
2.41206030150754	0.299383430537619	
2.4321608040201	0.29638962130598	
2.45226130653266	0.293425749915921	
2.47236180904523	0.290491516991536	
2.49246231155779	0.287586626150649	
2.51256281407035	0.284710783974882	
2.53266331658291	0.281863699980018	
2.55276381909548	0.279045086586655	
2.57286432160804	0.276254659091164	
2.5929648241206	0.273492135636925	
2.61306532663317	0.270757237185865	
2.63316582914573	0.268049687490264	
2.65326633165829	0.265369213064858	
2.67336683417085	0.262715543159213	
2.69346733668342	0.260088409730376	
2.71356783919598	0.257487547415802	
2.73366834170854	0.254912693506548	
2.75376884422111	0.25236358792074	
2.77386934673367	0.249839973177299	
2.79396984924623	0.247341594369936	
2.81407035175879	0.244868199141405	
2.83417085427136	0.242419537658009	
2.85427135678392	0.239995362584369	
2.87437185929648	0.237595429058437	
2.89447236180905	0.235219494666767	
2.91457286432161	0.232867319420026	
2.93467336683417	0.230538665728756	
2.95477386934673	0.22823329837937	
2.9748743718593	0.2259509845104	
2.99497487437186	0.223691493588974	
3.01507537688442	0.221454597387527	
3.03517587939698	0.219240069960751	
3.05527638190955	0.217047687622774	
3.07537688442211	0.214877228924562	
3.09547738693467	0.212728474631553	
3.11557788944724	0.210601207701513	
3.1356783919598	0.208495213262613	
3.15577889447236	0.206410278591722	
3.17587939698492	0.204346193092924	
3.19597989949749	0.202302748276244	
3.21608040201005	0.20027973773659	
3.23618090452261	0.198276957132902	
3.25628140703518	0.196294204167517	
3.27638190954774	0.194331278565727	
3.2964824120603	0.192387982055557	
3.31658291457286	0.190464118347736	
3.33668341708543	0.188559493115867	
3.35678391959799	0.186673913976802	
3.37688442211055	0.184807190471207	
3.39698492462312	0.182959134044329	
3.41708542713568	0.181129558026942	
3.43718592964824	0.1793182776165	
3.4572864321608	0.177525109858465	
3.47738693467337	0.17574987362783	
3.49748743718593	0.173992389610824	
3.51758793969849	0.172252480286796	
3.53768844221106	0.170529969910289	
3.55778894472362	0.168824684493284	
3.57788944723618	0.16713645178763	
3.59798994974874	0.165465101267641	
3.61809045226131	0.163810464112874	
3.63819095477387	0.162172373191076	
3.65829145728643	0.160550663041305	
3.67839195979899	0.158945169857211	
3.69849246231156	0.157355731470495	
3.71859296482412	0.15578218733453	
3.73869346733668	0.154224378508138	
3.75879396984925	0.152682147639541	
3.77889447236181	0.151155338950466	
3.79899497487437	0.149643798220411	
3.81909547738693	0.148147372771062	
3.8391959798995	0.146665911450879	
3.85929648241206	0.145199264619824	
3.87939698492462	0.143747284134246	
3.89949748743719	0.142309823331918	
3.91959798994975	0.140886737017225	
3.93969849246231	0.139477881446493	
3.95979899497487	0.138083114313475	
3.97989949748744	0.136702294734974	
4	0.135335283236613	


==> figures/2nd-order-smoothing-3.tsv <==
3	0.1	
3	1	


==> figures/2nd-order-smoothing-4.tsv <==
0	1	
0.0201005025125628	0.99004687274943	
0.0402010050251256	0.98028687521611	
0.0603015075376884	0.97071677974659	
0.0804020100502513	0.961331476798323	
0.100502512562814	0.952124206265254	
0.120603015075377	0.943086788803422	
0.14070351758794	0.934209857156553	
0.160804020100503	0.925483087481663	
0.180904522613065	0.916895430674647	
0.201005025125628	0.908435343695881	
0.221105527638191	0.90009102089582	
0.241206030150754	0.89185062534059	
0.261306532663317	0.88370252013759	
0.281407035175879	0.875635499761087	
0.301507537688442	0.867639021377811	
0.321608040201005	0.859703436172554	
0.341708542713568	0.851820220673769	
0.361809045226131	0.843982208079162	
0.381909547738693	0.836183819581294	
0.402010050251256	0.828421295693173	
0.422110552763819	0.820692927573855	
0.442211055276382	0.812999288354041	
0.462311557788945	0.805343464461669	
0.482412060301508	0.797731286947517	
0.50251256281407	0.790171562744043	
0.522613065326633	0.782675868346486	
0.542713567839196	0.775255394934296	
0.562814070351759	0.767918601626209	
0.582914572864322	0.760671286527561	
0.603015075376884	0.753516818055887	
0.623115577889447	0.746456366266514	
0.64321608040201	0.739489134178164	
0.663316582914573	0.732612589098541	
0.683417085427136	0.725822693949942	
0.703517587939699	0.71911413859484	
0.723618090452261	0.712480571161489	
0.743718592964824	0.70591482936952	
0.763819095477387	0.699409171855537	
0.78391959798995	0.692955509498713	
0.804020100502513	0.686545636746388	
0.824120603015075	0.680171462939667	
0.844221105527638	0.673825243639013	
0.864321608040201	0.667499811949852	
0.884422110552764	0.661188809848159	
0.904522613065327	0.654886919506065	
0.924623115577889	0.648590094617449	
0.944723618090452	0.642295791723534	
0.964824120603015	0.636003201538486	
0.984924623115578	0.629713480275011	
1.00502512562814	0.62342998050278	
1.0251256281407	0.617158188120133	
1.04522613065327	0.610904268521166	
1.06532663316583	0.604674167227454	
1.08542713567839	0.598473572656934	
1.10552763819095	0.592307916123903	
1.12562814070352	0.58618237183903	
1.14572864321608	0.580101856909342	
1.16582914572864	0.574071031338238	
1.18592964824121	0.568094298025472	
1.20603015075377	0.562175802767171	
1.22613065326633	0.556319434255823	
1.24623115577889	0.550528824080279	
1.26633165829146	0.544807346725753	
1.28643216080402	0.539158119573831	
1.30653266331658	0.533584002902452	
1.32663316582915	0.528087599885935	
1.34673366834171	0.522671256594946	
1.36683417085427	0.51733706199653	
1.38693467336683	0.512086847954085	
1.4070351758794	0.506922189227384	
1.42713567839196	0.501844403472557	
1.44723618090452	0.496854551242099	
1.46733668341709	0.491953435984875	
1.48743718592965	0.487141604046106	
1.50753768844221	0.482419344879232	
1.52763819095477	0.47778672827864	
1.54773869346734	0.473243755878954	
1.5678391959799	0.468790427680173	
1.58793969849246	0.464426743682294	
1.60804020100503	0.460152703885318	
1.62814070351759	0.455968308289247	
1.64824120603015	0.451873556894077	
1.66834170854271	0.44786844969982	
1.68844221105528	0.443952986706459	
1.70854271356784	0.440127167914005	
1.7286432160804	0.436390993322455	
1.74874371859296	0.432744462931803	
1.76884422110553	0.429187576742068	
1.78894472361809	0.425720334753228	
1.80904522613065	0.422342736965292	
1.82914572864322	0.419054783378264	
1.84924623115578	0.415856473992129	
1.86934673366834	0.412747808806911	
1.8894472361809	0.409728787822596	
1.90954773869347	0.406799411039174	
1.92964824120603	0.403959678456667	
1.94974874371859	0.401209590075058	
1.96984924623116	0.398549145894362	
1.98994974874372	0.395978345914558	
2.01005025125628	0.393497190135664	
2.03015075376884	0.39110567855767	
2.05025125628141	0.388803811180591	
2.07035175879397	0.386591588004415	
2.09045226130653	0.384469009029122	
2.1105527638191	0.38243607425475	
2.13065326633166	0.380492783681289	
2.15075376884422	0.378639137308714	
2.17085427135678	0.376875135137051	
2.19095477386935	0.375200777166289	
2.21105527638191	0.373616063396431	
2.23115577889447	0.372120993827502	
2.25125628140704	0.370715568459437	
2.2713567839196	0.369399787292294	
2.29145728643216	0.36817365032605	
2.31155778894472	0.367037157560722	
2.33165829145729	0.365990308996307	
2.35175879396985	0.36503310463277	
2.37185929648241	0.364165544470144	
2.39195979899498	0.363387628508417	
2.41206030150754	0.362699356747621	
2.4321608040201	0.362100729187719	
2.45226130653266	0.3615917458287	
2.47236180904523	0.361172406670589	
2.49246231155779	0.360842711713391	
2.51256281407035	0.360602660957089	
2.53266331658291	0.360452254401722	
2.55276381909548	0.360391492047225	
2.57286432160804	0.360420373893642	
2.5929648241206	0.360538899940967	
2.61306532663317	0.360747070189201	
2.63316582914573	0.36104488463834	
2.65326633165829	0.361432343288353	
2.67336683417085	0.361909446139288	
2.69346733668342	0.362476193191131	
2.71356783919598	0.363132584443882	
2.73366834170854	0.36387861989754	
2.75376884422111	0.364714299552086	
2.77386934673367	0.36563962340754	
2.79396984924623	0.36665459146393	
2.81407035175879	0.367759203721164	
2.83417085427136	0.368953460179358	
2.85427135678392	0.370237360838456	
2.87437185929648	0.371610905698411	
2.89447236180905	0.373074094759292	
2.91457286432161	0.374626928021074	
2.93467336683417	0.37626940548377	
2.95477386934673	0.378001527147361	
2.9748743718593	0.379823293011832	
2.99497487437186	0.381734703077275	
3.01507537688442	0.383735757343558	
3.03517587939698	0.385826455810763	
3.05527638190955	0.388006798478879	
3.07537688442211	0.390276785347907	
3.09547738693467	0.392636416417832	
3.11557788944724	0.395085691688653	
3.1356783919598	0.39762461116041	
3.15577889447236	0.400253174833004	
3.17587939698492	0.402971382706543	
3.19597989949749	0.405779234781004	
3.21608040201005	0.408676731056368	
3.23618090452261	0.411663871532581	
3.25628140703518	0.414740656209769	
3.27638190954774	0.417907085087804	
3.2964824120603	0.421163158166767	
3.31658291457286	0.42450887544666	
3.33668341708543	0.427944236927398	
3.35678391959799	0.431469242609078	
3.37688442211055	0.435083892491665	
3.39698492462312	0.438788186575131	
3.41708542713568	0.442582124859538	
3.43718592964824	0.446465707344818	
3.4572864321608	0.450438934031013	
3.47738693467337	0.4545018049181	
3.49748743718593	0.458654320006144	
3.51758793969849	0.462896479295026	
3.53768844221106	0.46722828278484	
3.55778894472362	0.471649730475515	
3.57788944723618	0.47616082236716	
3.59798994974874	0.480761558459648	
3.61809045226131	0.485451938753092	
3.63819095477387	0.490231963247442	
3.65829145728643	0.495101631942738	
3.67839195979899	0.500060944838835	
3.69849246231156	0.505109901935875	
3.71859296482412	0.510248503233767	
3.73869346733668	0.515476748732645	
3.75879396984925	0.52079463843248	
3.77889447236181	0.526202172333109	
3.79899497487437	0.531699350434646	
3.81909547738693	0.537286172737087	
3.8391959798995	0.542962639240497	
3.85929648241206	0.548728749944732	
3.87939698492462	0.554584504849907	
3.89949748743719	0.560529903955983	
3.91959798994975	0.566564947263025	
3.93969849246231	0.572689634770869	
3.95979899497487	0.578903966479721	
3.97989949748744	0.585207942389421	
4	0.591601562499944	


==> figures/2nd-order-smoothing-5.tsv <==
0	1	
0.0201005025125628	0.990077341603669	
0.0402010050251256	0.980403071313187	
0.0603015075376884	0.970965933975879	
0.0804020100502513	0.96175346734163	
0.100502512562814	0.952752240516546	
0.120603015075377	0.943948071739452	
0.14070351758794	0.935326225884926	
0.160804020100503	0.926871592740386	
0.180904522613065	0.918568847924259	
0.201005025125628	0.910402599254256	
0.221105527638191	0.902357522357523	
0.241206030150754	0.894418490235221	
0.261306532663317	0.886570702245826	
0.281407035175879	0.878799818463647	
0.301507537688442	0.871092105548267	
0.321608040201005	0.86343460012561	
0.341708542713568	0.855815295286149	
0.361809045226131	0.848223355250772	
0.381909547738693	0.840649362665418	
0.402010050251256	0.833085602483701	
0.422110552763819	0.825526386065088	
0.442211055276382	0.817968418952424	
0.462311557788945	0.810411215636146	
0.482412060301508	0.802857564004097	
0.50251256281407	0.795314040011292	
0.522613065326633	0.787791144432269	
0.542713567839196	0.780300484929791	
0.562814070351759	0.772852313621218	
0.582914572864322	0.765455248888369	
0.603015075376884	0.758116201446076	
0.623115577889447	0.750840357063134	
0.64321608040201	0.743631210937308	
0.663316582914573	0.736490647649626	
0.683417085427136	0.729419060881803	
0.703517587939699	0.722415507702928	
0.723618090452261	0.715477892814308	
0.743718592964824	0.708603178544464	
0.763819095477387	0.701787616589176	
0.78391959798995	0.695026997526783	
0.804020100502513	0.688316914061566	
0.824120603015075	0.681653033819411	
0.844221105527638	0.675031377398123	
0.864321608040201	0.668448597307451	
0.884422110552764	0.661902253452528	
0.904522613065327	0.655391080930497	
0.924623115577889	0.64891524611434	
0.944723618090452	0.642476587260934	
0.964824120603015	0.636078836157165	
0.984924623115578	0.629727817551232	
1.00502512562814	0.623431606323571	
1.0251256281407	0.617198372796945	
1.04522613065327	0.611032761846192	
1.06532663316583	0.604938281209477	
1.08542713567839	0.598917740690639	
1.10552763819095	0.592973288506442	
1.12562814070352	0.587106444453087	
1.14572864321608	0.581318130529339	
1.16582914572864	0.575608699576921	
1.18592964824121	0.569977962452546	
1.20603015075377	0.564425214228	
1.22613065326633	0.55894925992874	
1.24623115577889	0.553548440368966	
1.26633165829146	0.548220658732807	
1.28643216080402	0.542963408699727	
1.30653266331658	0.537773805141571	
1.32663316582915	0.532648618764225	
1.34673366834171	0.527584316586271	
1.36683417085427	0.522577110929737	
1.38693467336683	0.517623020789534	
1.4070351758794	0.51271795128185	
1.42713567839196	0.507857799731782	
1.44723618090452	0.503038601479406	
1.46733668341709	0.498256735708758	
1.48743718592965	0.493509223254849	
1.50753768844221	0.488794166206596	
1.52763819095477	0.484111223263807	
1.54773869346734	0.479461632686026	
1.5678391959799	0.474848556139711	
1.58793969849246	0.470277957917485	
1.60804020100503	0.465759961715837	
1.62814070351759	0.461310875523196	
1.64824120603015	0.456955988534242	
1.66834170854271	0.452732708769119	
1.68844221105528	0.448692094444023	
1.70854271356784	0.44489453621631	
1.7286432160804	0.441396004180158	
1.74874371859296	0.438230357238539	
1.76884422110553	0.435402243067541	
1.78894472361809	0.432895738743015	
1.80904522613065	0.430688020308726	
1.82914572864322	0.428758143383808	
1.84924623115578	0.427090005530024	
1.86934673366834	0.425672267332819	
1.8894472361809	0.424497347691812	
1.90954773869347	0.423560393355847	
1.92964824120603	0.422858468894847	
1.94974874371859	0.422389975712079	
1.96984924623116	0.422154249316239	
1.98994974874372	0.422151282739712	
2.01005025125628	0.422381536102466	
2.03015075376884	0.422845804390348	
2.05025125628141	0.423545124632626	
2.07035175879397	0.424480709946364	
2.09045226130653	0.425653902095637	
2.1105527638191	0.427066136962387	
2.13065326633166	0.428718919132816	
2.15075376884422	0.430613802998874	
2.17085427135678	0.432752378571723	
2.19095477386935	0.43513626074175	
2.21105527638191	0.437767081087074	
2.23115577889447	0.440646481585359	
2.25125628140704	0.443776109760395	
2.2713567839196	0.447157614920326	
2.29145728643216	0.450792645232219	
2.31155778894472	0.454682845443345	
2.33165829145729	0.458829855104988	
2.35175879396985	0.46323530718989	
2.37185929648241	0.467900827019436	
2.39195979899498	0.472828031435838	
2.41206030150754	0.47801852816925	
2.4321608040201	0.483473915360127	
2.45226130653266	0.489195781206318	
2.47236180904523	0.495185703709966	
2.49246231155779	0.501445250504875	
2.51256281407035	0.507975978748703	
2.53266331658291	0.514779435067625	
2.55276381909548	0.521857155542887	
2.57286432160804	0.529210665731898	
2.5929648241206	0.536841480716202	
2.61306532663317	0.544751105171748	
2.63316582914573	0.552941033456604	
2.65326633165829	0.561412749712573	
2.67336683417085	0.570167727977922	
2.69346733668342	0.579207432308348	
2.71356783919598	0.588533316904679	
2.73366834170854	0.598146826245292	
2.75376884422111	0.608049395221997	
2.77386934673367	0.618242449278349	
2.79396984924623	0.628727404549257	
2.81407035175879	0.639505668001128	
2.83417085427136	0.65057863757252	
2.85427135678392	0.661947702313521	
2.87437185929648	0.673614242524809	
2.89447236180905	0.685579629895346	
2.91457286432161	0.697845227638192	
2.93467336683417	0.71041239062494	
2.95477386934673	0.723282465517961	
2.9748743718593	0.736456790900686	
2.99497487437186	0.749936697405782	
3.01507537688442	0.763723507840626	
3.03517587939698	0.77781853731121	
3.05527638190955	0.792223093342982	
3.07537688442211	0.80693847599971	
3.09547738693467	0.821965977999822	
3.11557788944724	0.837306884830439	
3.1356783919598	0.852962474859044	
3.15577889447236	0.868934019442586	
3.17587939698492	0.885222783034813	
3.19597989949749	0.901830023290613	
3.21608040201005	0.918756991168599	
3.23618090452261	0.936004931031276	
3.25628140703518	0.953575080743323	
3.27638190954774	0.971468671767087	
3.2964824120603	0.989686929256853	
3.31658291457286	1.00823107215038	
3.33668341708543	1.02710231325868	
3.35678391959799	1.04630185935413	
3.37688442211055	1.06583091125611	
3.39698492462312	1.08569066391522	
3.41708542713568	1.10588230649563	
3.43718592964824	1.12640702245537	
3.4572864321608	1.14726598962535	
3.47738693467337	1.16846038028623	
3.49748743718593	1.18999136124411	
3.51758793969849	1.21186009390405	
3.53768844221106	1.23406773434279	
3.55778894472362	1.25661543337916	
3.57788944723618	1.27950433664373	
3.59798994974874	1.3027355846463	
3.61809045226131	1.32631031284276	
3.63819095477387	1.3502296516999	
3.65829145728643	1.37449472675937	
3.67839195979899	1.39910665869992	
3.69849246231156	1.42406656339908	
3.71859296482412	1.44937555199263	
3.73869346733668	1.4750347309339	
3.75879396984925	1.50104520205096	
3.77889447236181	1.5274080626032	
3.79899497487437	1.55412440533709	
3.81909547738693	1.58119531854011	
3.8391959798995	1.60862188609425	
3.85929648241206	1.63640518752792	
3.87939698492462	1.66454629806768	
3.89949748743719	1.69304628868811	
3.91959798994975	1.72190622616139	
3.93969849246231	1.75112717310536	
3.95979899497487	1.78071018803164	
3.97989949748744	1.81065632539148	
4	1.8409666356221	


==> figures/2nd-order-smoothing-6.tsv <==
0	1	
0.0201005025125628	0.990016403895192	
0.0402010050251256	0.980170679119032	
0.0603015075376884	0.970467625517301	
0.0804020100502513	0.960909486255015	
0.100502512562814	0.951496172013962	
0.120603015075377	0.942225505867391	
0.14070351758794	0.933093488428181	
0.160804020100503	0.92409458222294	
0.180904522613065	0.915222013425034	
0.201005025125628	0.906468088137507	
0.221105527638191	0.897824519434116	
0.241206030150754	0.889282760445959	
0.261306532663317	0.880834338029355	
0.281407035175879	0.872471181058528	
0.301507537688442	0.864185937207354	
0.321608040201005	0.855972272219499	
0.341708542713568	0.84782514606139	
0.361809045226131	0.839741060907552	
0.381909547738693	0.83171827649717	
0.402010050251256	0.823756988902645	
0.422110552763819	0.815859469082623	
0.442211055276382	0.808030157755658	
0.462311557788945	0.800275713287192	
0.482412060301508	0.792605009890938	
0.50251256281407	0.785029085476793	
0.522613065326633	0.777560592260703	
0.542713567839196	0.770210304938801	
0.562814070351759	0.762984889631199	
0.582914572864322	0.755887324166752	
0.603015075376884	0.748917434665698	
0.623115577889447	0.742072375469895	
0.64321608040201	0.735347057419019	
0.663316582914573	0.728734530547456	
0.683417085427136	0.722226327018081	
0.703517587939699	0.715812769486751	
0.723618090452261	0.709483249508669	
0.743718592964824	0.703226480194577	
0.763819095477387	0.697030727121898	
0.78391959798995	0.690884021470643	
0.804020100502513	0.684774359431209	
0.824120603015075	0.678689892059923	
0.844221105527638	0.672619109879903	
0.864321608040201	0.666551026592252	
0.884422110552764	0.660475366243789	
0.904522613065327	0.654382758081633	
0.924623115577889	0.648264943120558	
0.944723618090452	0.642114996186133	
0.964824120603015	0.635927566919807	
0.984924623115578	0.62969914299879	
1.00502512562814	0.623428354681989	
1.0251256281407	0.617118003443322	
1.04522613065327	0.610775775196139	
1.06532663316583	0.604410053245431	
1.08542713567839	0.598029404623228	
1.10552763819095	0.591642543741364	
1.12562814070352	0.585258299224974	
1.14572864321608	0.578885583289344	
1.16582914572864	0.572533363099556	
1.18592964824121	0.566210633598398	
1.20603015075377	0.559926391306341	
1.22613065326633	0.553689608582906	
1.24623115577889	0.547509207791593	
1.26633165829146	0.541394034718699	
1.28643216080402	0.535352830447935	
1.30653266331658	0.529394200663334	
1.32663316582915	0.523526581007646	
1.34673366834171	0.51775819660362	
1.36683417085427	0.512097013063322	
1.38693467336683	0.506550675118636	
1.4070351758794	0.501126427172918	
1.42713567839196	0.495831007213331	
1.44723618090452	0.490670501004793	
1.46733668341709	0.485650136260992	
1.48743718592965	0.480773984837363	
1.50753768844221	0.476044523551868	
1.52763819095477	0.471462233293473	
1.54773869346734	0.467025879071881	
1.5678391959799	0.462732299220635	
1.58793969849246	0.458575529447104	
1.60804020100503	0.4545454460548	
1.62814070351759	0.450625741055299	
1.64824120603015	0.446791125253912	
1.66834170854271	0.443004190630522	
1.68844221105528	0.439213878968896	
1.70854271356784	0.4353597996117	
1.7286432160804	0.431385982464752	
1.74874371859296	0.427258568625067	
1.76884422110553	0.422972910416595	
1.78894472361809	0.418544930763441	
1.80904522613065	0.413997453621857	
1.82914572864322	0.409351423372721	
1.84924623115578	0.404622942454233	
1.86934673366834	0.399823350281003	
1.8894472361809	0.394960227953379	
1.90954773869347	0.3900384287225	
1.92964824120603	0.385060888018486	
1.94974874371859	0.380029204438038	
1.96984924623116	0.374944042472485	
1.98994974874372	0.369805409089405	
2.01005025125628	0.364612844168862	
2.03015075376884	0.359365552724993	
2.05025125628141	0.354062497728557	
2.07035175879397	0.348702466062465	
2.09045226130653	0.343284115962607	
2.1105527638191	0.337806011547113	
2.13065326633166	0.332266648229763	
2.15075376884422	0.326664471618554	
2.17085427135678	0.320997891702379	
2.19095477386935	0.315265293590828	
2.21105527638191	0.309465045705788	
2.23115577889447	0.303595506069645	
2.25125628140704	0.297655027158479	
2.2713567839196	0.291641959664263	
2.29145728643216	0.285554655419881	
2.31155778894472	0.279391469678099	
2.33165829145729	0.273150762887625	
2.35175879396985	0.266830902075649	
2.37185929648241	0.260430261920853	
2.39195979899498	0.253947225580996	
2.41206030150754	0.247380185325993	
2.4321608040201	0.240727543015312	
2.45226130653266	0.233987710451082	
2.47236180904523	0.227159109631212	
2.49246231155779	0.220240172921907	
2.51256281407035	0.213229343165475	
2.53266331658291	0.206125073735819	
2.55276381909548	0.198925828551563	
2.57286432160804	0.191630082055387	
2.5929648241206	0.184236319165731	
2.61306532663317	0.176743035206653	
2.63316582914573	0.169148735820075	
2.65326633165829	0.161451936864133	
2.67336683417085	0.153651164300655	
2.69346733668342	0.145744954073914	
2.71356783919598	0.137731851983084	
2.73366834170854	0.129610413549787	
2.75376884422111	0.121379203882174	
2.77386934673367	0.113036797536731	
2.79396984924623	0.104581778378603	
2.81407035175879	0.0960127394412003	
2.83417085427136	0.0873282827861948	
2.85427135678392	0.0785270193633906	
2.87437185929648	0.0696075688720122	
2.89447236180905	0.0605685596232386	
2.91457286432161	0.0514086284039551	
2.93467336683417	0.0421264203426002	
2.95477386934673	0.0327205887767604	
2.9748743718593	0.0231897951229779	
2.99497487437186	0.0135327087487682	
3.01507537688442	0.00374800684649029	
3.03517587939698	-0.00616562568968337	
3.05527638190955	-0.0162094963852236	
3.07537688442211	-0.026384905303896	
3.09547738693467	-0.0366931451641589	
3.11557788944724	-0.0471355014531333	
3.1356783919598	-0.0577132525382231	
3.15577889447236	-0.0684276697765768	
3.17587939698492	-0.0792800176217278	
3.19597989949749	-0.0902715537286061	
3.21608040201005	-0.101403529055864	
3.23618090452261	-0.112677187966113	
3.25628140703518	-0.124093768323786	
3.27638190954774	-0.135654501591479	
3.2964824120603	-0.14736061292332	
3.31658291457286	-0.159213321257056	
3.33668341708543	-0.171213839403881	
3.35678391959799	-0.183363374135969	
3.37688442211055	-0.195663126272776	
3.39698492462312	-0.208114290764957	
3.41708542713568	-0.220718056776556	
3.43718592964824	-0.233475607765735	
3.4572864321608	-0.246388121563323	
3.47738693467337	-0.259456770450035	
3.49748743718593	-0.272682721231825	
3.51758793969849	-0.286067135314002	
3.53768844221106	-0.299611168773113	
3.55778894472362	-0.313315972428129	
3.57788944723618	-0.327182691909413	
3.59798994974874	-0.341212467727	
3.61809045226131	-0.355406435336581	
3.63819095477387	-0.369765725205015	
3.65829145728643	-0.384291462873894	
3.67839195979899	-0.398984769022249	
3.69849246231156	-0.413846759527325	
3.71859296482412	-0.428878545525099	
3.73869346733668	-0.444081233468612	
3.75879396984925	-0.459455925186005	
3.77889447236181	-0.475003717936986	
3.79899497487437	-0.490725704467794	
3.81909547738693	-0.506622973065939	
3.8391959798995	-0.522696607613257	
3.85929648241206	-0.538947687638458	
3.87939698492462	-0.555377288367863	
3.89949748743719	-0.571986480776147	
3.91959798994975	-0.588776331635341	
3.93969849246231	-0.605747903563619	
3.95979899497487	-0.622902255072196	
3.97989949748744	-0.640240440612643	
4	-0.657763510622207	


==> figures/2nd-order-smoothing-7.tsv <==
0	1	
0.0201005025125628	0.99005732859496	
0.0402010050251256	0.980328479595769	
0.0603015075376884	0.970809590799031	
0.0804020100502513	0.961494542715919	
0.100502512562814	0.952375230729458	
0.120603015075377	0.943441837251813	
0.14070351758794	0.934683103881568	
0.160804020100503	0.926086603561019	
0.180904522613065	0.917639012733452	
0.201005025125628	0.909326383500429	
0.221105527638191	0.901134415779075	
0.241206030150754	0.893048729459363	
0.261306532663317	0.885055136561394	
0.281407035175879	0.877139913392689	
0.301507537688442	0.869290072705467	
0.321608040201005	0.861493635853933	
0.341708542713568	0.853739904951565	
0.361809045226131	0.846019735028392	
0.381909547738693	0.838325806188287	
0.402010050251256	0.830652895766247	
0.422110552763819	0.822998150485676	
0.442211055276382	0.815361358615675	
0.462311557788945	0.807745222128323	
0.482412060301508	0.800155628855964	
0.50251256281407	0.792601924573467	
0.522613065326633	0.785096693321151	
0.542713567839196	0.777652224072389	
0.562814070351759	0.770277885599367	
0.582914572864322	0.762980218506141	
0.603015075376884	0.755763207385932	
0.623115577889447	0.748628552978418	
0.64321608040201	0.741575944326999	
0.663316582914573	0.734603330936092	
0.683417085427136	0.727707194928426	
0.703517587939699	0.720882823202309	
0.723618090452261	0.714124579588929	
0.743718592964824	0.707426177009615	
0.763819095477387	0.700780949633151	
0.78391959798995	0.694182125033044	
0.804020100502513	0.687623096344817	
0.824120603015075	0.681097694423276	
0.844221105527638	0.674600459999813	
0.864321608040201	0.668126915839695	
0.884422110552764	0.661673838899327	
0.904522613065327	0.655239532483547	
0.924623115577889	0.648824098402929	
0.944723618090452	0.642429709131028	
0.964824120603015	0.636060879961723	
0.984924623115578	0.629724741166417	
1.00502512562814	0.623431309109151	
1.0251256281407	0.617193111441751	
1.04522613065327	0.611021855496964	
1.06532663316583	0.604926588176701	
1.08542713567839	0.598913846546426	
1.10552763819095	0.592987892755067	
1.12562814070352	0.587150948954807	
1.14572864321608	0.581403432220933	
1.16582914572864	0.575744189471619	
1.18592964824121	0.570170732387745	
1.20603015075377	0.564679472332775	
1.22613065326633	0.559265955272545	
1.24623115577889	0.55392509669503	
1.26633165829146	0.548651416530284	
1.28643216080402	0.543439274070116	
1.30653266331658	0.538283102888066	
1.32663316582915	0.533177645759119	
1.34673366834171	0.528118189579559	
1.36683417085427	0.523100800286827	
1.38693467336683	0.51812255777923	
1.4070351758794	0.513181790835862	
1.42713567839196	0.508278312036482	
1.44723618090452	0.503413652681151	
1.46733668341709	0.498591297710255	
1.48743718592965	0.493816920624106	
1.50753768844221	0.489098613542224	
1.52763819095477	0.484446267822844	
1.54773869346734	0.47986833285273	
1.5678391959799	0.475370524556689	
1.58793969849246	0.470956022811149	
1.60804020100503	0.466625706364129	
1.62814070351759	0.462378387754915	
1.64824120603015	0.458211048233938	
1.66834170854271	0.454119072682609	
1.68844221105528	0.450096484533053	
1.70854271356784	0.446136180688205	
1.7286432160804	0.442230166441232	
1.74874371859296	0.438369790395656	
1.76884422110553	0.434545979385067	
1.78894472361809	0.430749473392894	
1.80904522613065	0.426971060472362	
1.82914572864322	0.423201811666212	
1.84924623115578	0.419433315926483	
1.86934673366834	0.415657915034522	
1.8894472361809	0.411868938520568	
1.90954773869347	0.40806093858375	
1.92964824120603	0.404229925011942	
1.94974874371859	0.400373600101201	
1.96984924623116	0.396491593576105	
1.98994974874372	0.392585697509398	
2.01005025125628	0.388660093308802	
2.03015075376884	0.384720973834301	
2.05025125628141	0.380774850387119	
2.07035175879397	0.376827969026924	
2.09045226130653	0.372886302761706	
2.1105527638191	0.368955551547809	
2.13065326633166	0.365041142289423	
2.15075376884422	0.361148228839347	
2.17085427135678	0.357281691998201	
2.19095477386935	0.353446139515104	
2.21105527638191	0.349645906087236	
2.23115577889447	0.345885053360049	
2.25125628140704	0.342167369927141	
2.2713567839196	0.33849637133034	
2.29145728643216	0.33487530005977	
2.31155778894472	0.331307125553663	
2.33165829145729	0.32779454419845	
2.35175879396985	0.324339979328842	
2.37185929648241	0.320945581227533	
2.39195979899498	0.317613227125892	
2.41206030150754	0.314344521202945	
2.4321608040201	0.311140794586342	
2.45226130653266	0.308003105351896	
2.47236180904523	0.304932238523153	
2.49246231155779	0.301928706072574	
2.51256281407035	0.298992748656223	
2.53266331658291	0.296124406266537	
2.55276381909548	0.293323679128479	
2.57286432160804	0.290590567242095	
2.5929648241206	0.287925070607143	
2.61306532663317	0.285327189223865	
2.63316582914573	0.282796923092201	
2.65326633165829	0.280334272212262	
2.67336683417085	0.277939236583787	
2.69346733668342	0.275611816206976	
2.71356783919598	0.273352011081769	
2.73366834170854	0.271159821208156	
2.75376884422111	0.269035246586214	
2.77386934673367	0.266978287215806	
2.79396984924623	0.264988943097057	
2.81407035175879	0.263067214229912	
2.83417085427136	0.261213100614357	
2.85427135678392	0.259426602250369	
2.87437185929648	0.25770771913806	
2.89447236180905	0.256056451277356	
2.91457286432161	0.254472798668302	
2.93467336683417	0.252956761310663	
2.95477386934673	0.251508339204746	
2.9748743718593	0.250127532350436	
2.99497487437186	0.248814340747762	
3.01507537688442	0.247568764396666	
3.03517587939698	0.246390803297238	
3.05527638190955	0.245280457449394	
3.07537688442211	0.244237726853225	
3.09547738693467	0.243262611508517	
3.11557788944724	0.242355111415422	
3.1356783919598	0.24151522657401	
3.15577889447236	0.240742956984172	
3.17587939698492	0.240038302646093	
3.19597989949749	0.239401263559456	
3.21608040201005	0.238831839724357	
3.23618090452261	0.238330031141057	
3.25628140703518	0.237895837809206	
3.27638190954774	0.237529259729033	
3.2964824120603	0.237230296900354	
3.31658291457286	0.236998949323656	
3.33668341708543	0.236835216998274	
3.35678391959799	0.236739099924461	
3.37688442211055	0.236710598102401	
3.39698492462312	0.236749711531769	
3.41708542713568	0.2368564402129	
3.43718592964824	0.237030784145618	
3.4572864321608	0.237272743329872	
3.47738693467337	0.237582317765889	
3.49748743718593	0.237959507453232	
3.51758793969849	0.238404312392612	
3.53768844221106	0.238916732583283	
3.55778894472362	0.239496768025408	
3.57788944723618	0.240144418719604	
3.59798994974874	0.240859684665102	
3.61809045226131	0.241642565862431	
3.63819095477387	0.242493062310911	
3.65829145728643	0.243411174011424	
3.67839195979899	0.244396900963499	
3.69849246231156	0.245450243166911	
3.71859296482412	0.246571200622297	
3.73869346733668	0.247759773329083	
3.75879396984925	0.249015961287488	
3.77889447236181	0.250339764497591	
3.79899497487437	0.251731182959142	
3.81909547738693	0.253190216672355	
3.8391959798995	0.254716865637266	
3.85929648241206	0.256311129853796	
3.87939698492462	0.257973009321928	
3.89949748743719	0.259702504041484	
3.91959798994975	0.261499614013076	
3.93969849246231	0.263364339235776	
3.95979899497487	0.265296679710388	
3.97989949748744	0.267296635436352	
4	0.269364206414229	


==> figures/2nd-order-smoothing-8.tsv <==
0	1	
0.0201005025125628	0.990087206353862	
0.0402010050251256	0.980442219495531	
0.0603015075376884	0.971053039517873	
0.0804020100502513	0.96190612507609	
0.100502512562814	0.952986677348987	
0.120603015075377	0.944278902050457	
0.14070351758794	0.935766249479128	
0.160804020100503	0.9274316332607	
0.180904522613065	0.91925762934333	
0.201005025125628	0.911226657902496	
0.221105527638191	0.903321152006329	
0.241206030150754	0.895523718057776	
0.261306532663317	0.887817294021094	
0.281407035175879	0.880185312123296	
0.301507537688442	0.872611873005293	
0.321608040201005	0.86508193815934	
0.341708542713568	0.857581546983642	
0.361809045226131	0.850098064034392	
0.381909547738693	0.842620461223802	
0.402010050251256	0.835139638964386	
0.422110552763819	0.82764878971492	
0.442211055276382	0.820143807063607	
0.462311557788945	0.81262374323537	
0.482412060301508	0.805091317263182	
0.50251256281407	0.797553473875343	
0.522613065326633	0.790021519500965	
0.542713567839196	0.782507995466369	
0.562814070351759	0.775023974573543	
0.582914572864322	0.767578787422489	
0.603015075376884	0.760179973840413	
0.623115577889447	0.752833294522494	
0.64321608040201	0.745542796722713	
0.663316582914573	0.738310926952426	
0.683417085427136	0.731138684134481	
0.703517587939699	0.724025807488318	
0.723618090452261	0.716970994170529	
0.743718592964824	0.709972142228091	
0.763819095477387	0.703026614721847	
0.78391959798995	0.696131520980106	
0.804020100502513	0.689284010901518	
0.824120603015075	0.682481578101299	
0.844221105527638	0.675722367541772	
0.864321608040201	0.669005483152274	
0.884422110552764	0.66233129085571	
0.904522613065327	0.655701712389214	
0.924623115577889	0.649120505322196	
0.944723618090452	0.642593524698575	
0.964824120603015	0.63612896169875	
0.984924623115578	0.62973755453923	
1.00502512562814	0.623432746925717	
1.0251256281407	0.61722798887629	
1.04522613065327	0.61113132875411	
1.06532663316583	0.605147567610663	
1.08542713567839	0.599279037377059	
1.10552763819095	0.593525924814682	
1.12562814070352	0.587886559934661	
1.14572864321608	0.58235767300645	
1.16582914572864	0.576934624298415	
1.18592964824121	0.571611611012444	
1.20603015075377	0.566381856350251	
1.22613065326633	0.561237786155605	
1.24623115577889	0.556171198996673	
1.26633165829146	0.551173435803971	
1.28643216080402	0.54623555521489	
1.30653266331658	0.54134852060184	
1.32663316582915	0.536503404424489	
1.34673366834171	0.531691615138801	
1.36683417085427	0.526905151521929	
1.38693467336683	0.522136889047487	
1.4070351758794	0.517380902961287	
1.42713567839196	0.512632833009292	
1.44723618090452	0.507890295305796	
1.46733668341709	0.50315334734897	
1.48743718592965	0.498425012006357	
1.50753768844221	0.493711858782917	
1.52763819095477	0.489023740293698	
1.54773869346734	0.484370553732024	
1.5678391959799	0.479760595227839	
1.58793969849246	0.475200402876968	
1.60804020100503	0.470694696265989	
1.62814070351759	0.466246374251835	
1.64824120603015	0.461856566706619	
1.66834170854271	0.45752473519397	
1.68844221105528	0.453248817753226	
1.70854271356784	0.449025413291898	
1.7286432160804	0.444850001200427	
1.74874371859296	0.440717191621873	
1.76884422110553	0.436621001378403	
1.78894472361809	0.43255514998961	
1.80904522613065	0.428513369654646	
1.82914572864322	0.424489722652844	
1.84924623115578	0.420478919457078	
1.86934673366834	0.41647663100351	
1.8894472361809	0.412479789028445	
1.90954773869347	0.408486869086743	
1.92964824120603	0.404498151716672	
1.94974874371859	0.400515958072781	
1.96984924623116	0.396544857074615	
1.98994974874372	0.392591841643686	
2.01005025125628	0.388666325753985	
2.03015075376884	0.38477653517273	
2.05025125628141	0.38092742458396	
2.07035175879397	0.377123023674351	
2.09045226130653	0.373366611263536	
2.1105527638191	0.369660757070363	
2.13065326633166	0.366007359366846	
2.15075376884422	0.362407679373332	
2.17085427135678	0.358862373121019	
2.19095477386935	0.355371521416021	
2.21105527638191	0.351934658510751	
2.23115577889447	0.348550800081654	
2.25125628140704	0.345218471153815	
2.2713567839196	0.341935734705818	
2.29145728643216	0.33870022184347	
2.31155778894472	0.335509164680534	
2.33165829145729	0.332359433441679	
2.35175879396985	0.329247579881627	
2.37185929648241	0.326169889982048	
2.39195979899498	0.323122450232836	
2.41206030150754	0.320101233867673	
2.4321608040201	0.317102216678383	
2.45226130653266	0.314121537191402	
2.47236180904523	0.311155724282608	
2.49246231155779	0.308202028731922	
2.51256281407035	0.305258909393652	
2.53266331658291	0.302326430904483	
2.55276381909548	0.299406275055685	
2.57286432160804	0.296502260534177	
2.5929648241206	0.293621348801659	
2.61306532663317	0.290775182142561	
2.63316582914573	0.287982347152752	
2.65326633165829	0.285271377116521	
2.67336683417085	0.282683725890875	
2.69346733668342	0.280274052292959	
2.71356783919598	0.278103108043277	
2.73366834170854	0.276221487599606	
2.75376884422111	0.274653662364529	
2.77386934673367	0.27339626276	
2.79396984924623	0.272429878111057	
2.81407035175879	0.271731793735069	
2.83417085427136	0.271282661738742	
2.85427135678392	0.271068145629022	
2.87437185929648	0.271078365768951	
2.89447236180905	0.27130682807073	
2.91457286432161	0.271749457037833	
2.93467336683417	0.272403867364012	
2.95477386934673	0.273268850363582	
2.9748743718593	0.274344020258102	
2.99497487437186	0.275629571579525	
3.01507537688442	0.277126111924832	
3.03517587939698	0.278834545543105	
3.05527638190955	0.280755991356542	
3.07537688442211	0.282891724517382	
3.09547738693467	0.285243134232502	
3.11557788944724	0.28781169297179	
3.1356783919598	0.290598933739784	
3.15577889447236	0.293606433130389	
3.17587939698492	0.296835798578734	
3.19597989949749	0.300288658690784	
3.21608040201005	0.303966655857833	
3.23618090452261	0.307871440580113	
3.25628140703518	0.312004667082232	
3.27638190954774	0.316367989915632	
3.2964824120603	0.320963061316029	
3.31658291457286	0.325791529148761	
3.33668341708543	0.330855035307783	
3.35678391959799	0.336155214475997	
3.37688442211055	0.341693693164851	
3.39698492462312	0.347472088977636	
3.41708542713568	0.353492010052065	
3.43718592964824	0.359755054642316	
3.4572864321608	0.366262810816595	
3.47738693467337	0.373016856245101	
3.49748743718593	0.380018758060783	
3.51758793969849	0.387270072781498	
3.53768844221106	0.394772346275763	
3.55778894472362	0.402527113771431	
3.57788944723618	0.41053589989285	
3.59798994974874	0.418800218721272	
3.61809045226131	0.427321573879342	
3.63819095477387	0.436101458626506	
3.65829145728643	0.445141355971758	
3.67839195979899	0.454442738790819	
3.69849246231156	0.464007069954841	
3.71859296482412	0.473835802463772	
3.73869346733668	0.483930379581547	
3.75879396984925	0.494292234977499	
3.77889447236181	0.504922792867019	
3.79899497487437	0.515823468153954	
3.81909547738693	0.526995666573906	
3.8391959798995	0.538440784836018	
3.85929648241206	0.550160210764572	
3.87939698492462	0.562155323439475	
3.89949748743719	0.574427493334924	
3.91959798994975	0.586978082457375	
3.93969849246231	0.599808444478637	
3.95979899497487	0.612919924871971	
3.97989949748744	0.62631386104001	
4	0.639991582445814	


==> figures/2nd-order-smoothing-9.tsv <==
0	1	
0.0201005025125628	0.990027450836058	
0.0402010050251256	0.980214739696007	
0.0603015075376884	0.970566142080189	
0.0804020100502513	0.961082960355748	
0.100502512562814	0.951763784109929	
0.120603015075377	0.942604772453168	
0.14070351758794	0.933599958284008	
0.160804020100503	0.924741573861338	
0.180904522613065	0.916020396123573	
0.201005025125628	0.907426109098361	
0.221105527638191	0.898947679551821	
0.241206030150754	0.89057374086095	
0.261306532663317	0.882292979101694	
0.281407035175879	0.874094514662082	
0.301507537688442	0.865968272405641	
0.321608040201005	0.857905333548526	
0.341708542713568	0.849898262919487	
0.361809045226131	0.841941406022393	
0.381909547738693	0.834031151152773	
0.402010050251256	0.826166152568107	
0.422110552763819	0.818347511256432	
0.442211055276382	0.810578910167742	
0.462311557788945	0.802866701021276	
0.482412060301508	0.795219940448745	
0.50251256281407	0.787650375271591	
0.522613065326633	0.780171867141337	
0.542713567839196	0.77279645267841	
0.562814070351759	0.765531796625191	
0.582914572864322	0.758381649589792	
0.603015075376884	0.75134644093145	
0.623115577889447	0.744423811434343	
0.64321608040201	0.737609091931286	
0.663316582914573	0.730895734919759	
0.683417085427136	0.72427570572237	
0.703517587939699	0.717739838916299	
0.723618090452261	0.711278165007329	
0.743718592964824	0.704880211791139	
0.763819095477387	0.698535284544455	
0.78391959798995	0.692232729085981	
0.804020100502513	0.685962181788117	
0.824120603015075	0.679713810745253	
0.844221105527638	0.673478552457854	
0.864321608040201	0.667248348527116	
0.884422110552764	0.661016386942943	
0.904522613065327	0.65477735257788	
0.924623115577889	0.648527691483662	
0.944723618090452	0.64226589356348	
0.964824120603015	0.635992798224696	
0.984924623115578	0.629711927793605	
1.00502512562814	0.623429871292585	
1.0251256281407	0.617158234007212	
1.04522613065327	0.610912382239817	
1.06532663316583	0.604705608742739	
1.08542713567839	0.598548655715793	
1.10552763819095	0.592449860695453	
1.12562814070352	0.586415337974954	
1.14572864321608	0.580449191435415	
1.16582914572864	0.574553754644822	
1.18592964824121	0.568729853763046	
1.20603015075377	0.562977088315299	
1.22613065326633	0.557294124389484	
1.24623115577889	0.551678994393386	
1.26633165829146	0.546129397256596	
1.28643216080402	0.540642992925341	
1.30653266331658	0.535217685174291	
1.32663316582915	0.529851887093749	
1.34673366834171	0.524544764020316	
1.36683417085427	0.519296449051724	
1.38693467336683	0.514108226510972	
1.4070351758794	0.508982678710437	
1.42713567839196	0.503923791063673	
1.44723618090452	0.498937010056507	
1.46733668341709	0.49402924807154	
1.48743718592965	0.489208829241856	
1.50753768844221	0.484485368301531	
1.52763819095477	0.479868795351991	
1.54773869346734	0.475366111973437	
1.5678391959799	0.470980453885539	
1.58793969849246	0.46671164274533	
1.60804020100503	0.462556716462269	
1.62814070351759	0.458510401257996	
1.64824120603015	0.454565529761258	
1.66834170854271	0.450713410171247	
1.68844221105528	0.44694415131288	
1.70854271356784	0.443246948084511	
1.7286432160804	0.439610331682038	
1.74874371859296	0.43602238916944	
1.76884422110553	0.43247095739173	
1.78894472361809	0.428943796796177	
1.80904522613065	0.425428751290078	
1.82914572864322	0.421913900679579	
1.84924623115578	0.418387712395888	
1.86934673366834	0.414839199065534	
1.8894472361809	0.411258088012691	
1.90954773869347	0.407635008080758	
1.92964824120603	0.403961698307212	
1.94974874371859	0.400231242129621	
1.96984924623116	0.396438330077594	
1.98994974874372	0.39257955337511	
2.01005025125628	0.388653860863619	
2.03015075376884	0.384665412495873	
2.05025125628141	0.380622276190279	
2.07035175879397	0.376532914379496	
2.09045226130653	0.372405994259875	
2.1105527638191	0.368250346025256	
2.13065326633166	0.364074925212	
2.15075376884422	0.359888778305363	
2.17085427135678	0.355701010875382	
2.19095477386935	0.351520757614187	
2.21105527638191	0.34735715366372	
2.23115577889447	0.343219306638443	
2.25125628140704	0.339116268700468	
2.2713567839196	0.335057007954861	
2.29145728643216	0.331050378276071	
2.31155778894472	0.327105086426792	
2.33165829145729	0.323229654955222	
2.35175879396985	0.319432378776057	
2.37185929648241	0.315721272473018	
2.39195979899498	0.312104004018949	
2.41206030150754	0.308587808538218	
2.4321608040201	0.305179372494301	
2.45226130653266	0.301884673512391	
2.47236180904523	0.298708752763699	
2.49246231155779	0.295655383413227	
2.51256281407035	0.292726587918794	
2.53266331658291	0.28992238162859	
2.55276381909548	0.287241083201273	
2.57286432160804	0.284678873950013	
2.5929648241206	0.282228792412626	
2.61306532663317	0.279879196305169	
2.63316582914573	0.27761149903165	
2.65326633165829	0.275397167308004	
2.67336683417085	0.273194747276699	
2.69346733668342	0.270949580120993	
2.71356783919598	0.268600914120261	
2.73366834170854	0.266098154816707	
2.75376884422111	0.2634168308079	
2.77386934673367	0.260560311671611	
2.79396984924623	0.257548008083056	
2.81407035175879	0.254402634724755	
2.83417085427136	0.251143539489973	
2.85427135678392	0.247785058871716	
2.87437185929648	0.244337072507169	
2.89447236180905	0.240806074483982	
2.91457286432161	0.237196140298771	
2.93467336683417	0.233509655257315	
2.95477386934673	0.22974782804591	
2.9748743718593	0.225911044442771	
2.99497487437186	0.221999109915999	
3.01507537688442	0.218011416868501	
3.03517587939698	0.213947061051371	
3.05527638190955	0.209804923542245	
3.07537688442211	0.205583729189067	
3.09547738693467	0.201282088784532	
3.11557788944724	0.196898529859055	
3.1356783919598	0.192431519408235	
3.15577889447236	0.187879480837954	
3.17587939698492	0.183240806713451	
3.19597989949749	0.178513868428129	
3.21608040201005	0.173697023590882	
3.23618090452261	0.168788621702001	
3.25628140703518	0.163787008536181	
3.27638190954774	0.158690529542435	
3.2964824120603	0.153497532484679	
3.31658291457286	0.148206369498551	
3.33668341708543	0.142815398688765	
3.35678391959799	0.137322985372925	
3.37688442211055	0.131727503039951	
3.39698492462312	0.126027334085902	
3.41708542713568	0.120220870373736	
3.43718592964824	0.11430651364892	
3.4572864321608	0.10828267584315	
3.47738693467337	0.102147779286678	
3.49748743718593	0.0959002568456812	
3.51758793969849	0.0895385520037257	
3.53768844221106	0.0830611188908043	
3.55778894472362	0.0764664222793845	
3.57788944723618	0.0697529375463581	
3.59798994974874	0.0629191506089323	
3.61809045226131	0.0559635578455202	
3.63819095477387	0.048884665995317	
3.65829145728643	0.0416809920510902	
3.67839195979899	0.0343510631361797	
3.69849246231156	0.0268934163789812	
3.71859296482412	0.0193065987808216	
3.73869346733668	0.0115891670766186	
3.75879396984925	0.00373968759747814	
3.77889447236181	-0.00424326387183738	
3.79899497487437	-0.0123611022356701	
3.81909547738693	-0.0206152332291961	
3.8391959798995	-0.0290070535614851	
3.85929648241206	-0.0375379510569799	
3.87939698492462	-0.0462093047956199	
3.89949748743719	-0.0550224852519562	
3.91959798994975	-0.0639788544312237	
3.93969849246231	-0.0730797660070848	
3.95979899497487	-0.0823265654511956	
3.97989949748744	-0.0917205901673052	
4	-0.101263169617355	


==> figures/2nd-order-smoothing_noticks-1.tsv <==
1	0.1	
1	1	


==> figures/2nd-order-smoothing_noticks-10.tsv <==
0	1	
0.0201005025125628	0.990000252518876	
0.0402010050251256	0.980101512588066	
0.0603015075376884	0.97030378020757	
0.0804020100502513	0.960607055377389	
0.100502512562814	0.951011338097523	
0.120603015075377	0.941516628367971	
0.14070351758794	0.932122926188733	
0.160804020100503	0.922830231559809	
0.180904522613065	0.9136385444812	
0.201005025125628	0.904547864952905	
0.221105527638191	0.895558192974925	
0.241206030150754	0.886669528547259	
0.261306532663317	0.877881871669907	
0.281407035175879	0.86919522234287	
0.301507537688442	0.860609580566147	
0.321608040201005	0.852124946339739	
0.341708542713568	0.843741319663645	
0.361809045226131	0.835458700537865	
0.381909547738693	0.8272770889624	
0.402010050251256	0.819196484937249	
0.422110552763819	0.811216888462413	
0.442211055276382	0.80333829953789	
0.462311557788945	0.795560718163683	
0.482412060301508	0.787884144339789	
0.50251256281407	0.78030857806621	
0.522613065326633	0.772834019342946	
0.542713567839196	0.765460468169996	
0.562814070351759	0.75818792454736	
0.582914572864322	0.751016388475038	
0.603015075376884	0.743945859953032	
0.623115577889447	0.736976338981339	
0.64321608040201	0.730107825559961	
0.663316582914573	0.723340319688897	
0.683417085427136	0.716673821368147	
0.703517587939699	0.710108330597712	
0.723618090452261	0.703643847377591	
0.743718592964824	0.697280371707785	
0.763819095477387	0.691017903588293	
0.78391959798995	0.684856443019116	
0.804020100502513	0.678795990000252	
0.824120603015075	0.672836544531704	
0.844221105527638	0.666978106613469	
0.864321608040201	0.661220676245549	
0.884422110552764	0.655564253427944	
0.904522613065327	0.650008838160653	
0.924623115577889	0.644554430443676	
0.944723618090452	0.639201030277013	
0.964824120603015	0.633948637660665	
0.984924623115578	0.628797252594631	
1.00502512562814	0.623746875078912	
1.0251256281407	0.618797505113507	
1.04522613065327	0.613949142698417	
1.06532663316583	0.609201787833641	
1.08542713567839	0.604555440519179	
1.10552763819095	0.600010100755031	
1.12562814070352	0.595565768541198	
1.14572864321608	0.59122244387768	
1.16582914572864	0.586980126764476	
1.18592964824121	0.582838817201586	
1.20603015075377	0.57879851518901	
1.22613065326633	0.574859220726749	
1.24623115577889	0.571020933814803	
1.26633165829146	0.56728365445317	
1.28643216080402	0.563647382641852	
1.30653266331658	0.560112118380849	
1.32663316582915	0.55667786167016	
1.34673366834171	0.553344612509785	
1.36683417085427	0.550112370899725	
1.38693467336683	0.546981136839979	
1.4070351758794	0.543950910330547	
1.42713567839196	0.54102169137143	
1.44723618090452	0.538193479962627	
1.46733668341709	0.535466276104139	
1.48743718592965	0.532840079795965	
1.50753768844221	0.530314891038105	
1.52763819095477	0.52789070983056	
1.54773869346734	0.525567536173329	
1.5678391959799	0.523345370066413	
1.58793969849246	0.52122421150981	
1.60804020100503	0.519204060503523	
1.62814070351759	0.517284917047549	
1.64824120603015	0.51546678114189	
1.66834170854271	0.513749652786546	
1.68844221105528	0.512133531981516	
1.70854271356784	0.5106184187268	
1.7286432160804	0.509204313022398	
1.74874371859296	0.507891214868311	
1.76884422110553	0.506679124264539	
1.78894472361809	0.505568041211081	
1.80904522613065	0.504557965707937	
1.82914572864322	0.503648897755107	
1.84924623115578	0.502840837352592	
1.86934673366834	0.502133784500391	
1.8894472361809	0.501527739198505	
1.90954773869347	0.501022701446933	
1.92964824120603	0.500618671245675	
1.94974874371859	0.500315648594732	
1.96984924623116	0.500113633494104	
1.98994974874372	0.500012625943789	
2.01005025125628	0.50001262594379	
2.03015075376884	0.500113633494104	
2.05025125628141	0.500315648594732	
2.07035175879397	0.500618671245676	
2.09045226130653	0.501022701446933	
2.1105527638191	0.501527739198505	
2.13065326633166	0.502133784500391	
2.15075376884422	0.502840837352592	
2.17085427135678	0.503648897755107	
2.19095477386935	0.504557965707937	
2.21105527638191	0.505568041211081	
2.23115577889447	0.506679124264539	
2.25125628140704	0.507891214868311	
2.2713567839196	0.509204313022398	
2.29145728643216	0.5106184187268	
2.31155778894472	0.512133531981516	
2.33165829145729	0.513749652786545	
2.35175879396985	0.51546678114189	
2.37185929648241	0.517284917047549	
2.39195979899498	0.519204060503522	
2.41206030150754	0.52122421150981	
2.4321608040201	0.523345370066412	
2.45226130653266	0.525567536173329	
2.47236180904523	0.52789070983056	
2.49246231155779	0.530314891038105	
2.51256281407035	0.532840079795965	
2.53266331658291	0.535466276104139	
2.55276381909548	0.538193479962627	
2.57286432160804	0.54102169137143	
2.5929648241206	0.543950910330547	
2.61306532663317	0.546981136839979	
2.63316582914573	0.550112370899725	
2.65326633165829	0.553344612509785	
2.67336683417085	0.55667786167016	
2.69346733668342	0.560112118380849	
2.71356783919598	0.563647382641852	
2.73366834170854	0.567283654453171	
2.75376884422111	0.571020933814803	
2.77386934673367	0.574859220726749	
2.79396984924623	0.57879851518901	
2.81407035175879	0.582838817201586	
2.83417085427136	0.586980126764475	
2.85427135678392	0.59122244387768	
2.87437185929648	0.595565768541199	
2.89447236180905	0.600010100755032	
2.91457286432161	0.604555440519178	
2.93467336683417	0.609201787833641	
2.95477386934673	0.613949142698417	
2.9748743718593	0.618797505113507	
2.99497487437186	0.623746875078912	
3.01507537688442	0.628797252594632	
3.03517587939698	0.633948637660665	
3.05527638190955	0.639201030277013	
3.07537688442211	0.644554430443676	
3.09547738693467	0.650008838160653	
3.11557788944724	0.655564253427944	
3.1356783919598	0.661220676245549	
3.15577889447236	0.666978106613469	
3.17587939698492	0.672836544531703	
3.19597989949749	0.678795990000252	
3.21608040201005	0.684856443019116	
3.23618090452261	0.691017903588294	
3.25628140703518	0.697280371707786	
3.27638190954774	0.703643847377592	
3.2964824120603	0.710108330597711	
3.31658291457286	0.716673821368148	
3.33668341708543	0.723340319688896	
3.35678391959799	0.73010782555996	
3.37688442211055	0.736976338981338	
3.39698492462312	0.743945859953032	
3.41708542713568	0.751016388475039	
3.43718592964824	0.758187924547359	
3.4572864321608	0.765460468169995	
3.47738693467337	0.772834019342945	
3.49748743718593	0.780308578066211	
3.51758793969849	0.78788414433979	
3.53768844221106	0.795560718163683	
3.55778894472362	0.803338299537891	
3.57788944723618	0.811216888462413	
3.59798994974874	0.819196484937249	
3.61809045226131	0.827277088962401	
3.63819095477387	0.835458700537865	
3.65829145728643	0.843741319663645	
3.67839195979899	0.852124946339739	
3.69849246231156	0.860609580566147	
3.71859296482412	0.86919522234287	
3.73869346733668	0.877881871669907	
3.75879396984925	0.88666952854726	
3.77889447236181	0.895558192974925	
3.79899497487437	0.904547864952905	
3.81909547738693	0.913638544481199	
3.8391959798995	0.92283023155981	
3.85929648241206	0.932122926188732	
3.87939698492462	0.94151662836797	
3.89949748743719	0.951011338097523	
3.91959798994975	0.96060705537739	
3.93969849246231	0.97030378020757	
3.95979899497487	0.980101512588066	
3.97989949748744	0.990000252518875	
4	1	


==> figures/2nd-order-smoothing_noticks-11.tsv <==
0	1	
0.0201005025125628	0.99004032860693	
0.0402010050251256	0.980257179559922	
0.0603015075376884	0.970643603930156	
0.0804020100502513	0.961192663516779	
0.100502512562814	0.951897432598621	
0.120603015075377	0.942751000038091	
0.14070351758794	0.933746471822051	
0.160804020100503	0.924876974148379	
0.180904522613065	0.916135657198686	
0.201005025125628	0.907515699780105	
0.221105527638191	0.899010315076328	
0.241206030150754	0.890612757826046	
0.261306532663317	0.882316333354198	
0.281407035175879	0.874114409030438	
0.301507537688442	0.866000428938539	
0.321608040201005	0.857967932837879	
0.341708542713568	0.85001058092574	
0.361809045226131	0.842122186531719	
0.381909547738693	0.834296759793506	
0.402010050251256	0.826528566734591	
0.422110552763819	0.818812210239813	
0.442211055276382	0.811142742604823	
0.462311557788945	0.803515824263428	
0.482412060301508	0.795927950998261	
0.50251256281407	0.788376784004805	
0.522613065326633	0.780861543436231	
0.542713567839196	0.773382906712656	
0.562814070351759	0.765942990326131	
0.582914572864322	0.758545922347426	
0.603015075376884	0.751198750929469	
0.623115577889447	0.743912814248734	
0.64321608040201	0.736705757204613	
0.663316582914573	0.729604300781108	
0.683417085427136	0.722647415903349	
0.703517587939699	0.715888251934163	
0.723618090452261	0.709391005703454	
0.743718592964824	0.703218627550858	
0.763819095477387	0.697414328621786	
0.78391959798995	0.691990308023957	
0.804020100502513	0.686932924950683	
0.824120603015075	0.682216902910274	
0.844221105527638	0.677816711227684	
0.864321608040201	0.673711538753055	
0.884422110552764	0.669886067697413	
0.904522613065327	0.66632961858076	
0.924623115577889	0.663035000914964	
0.944723618090452	0.659997529263548	
0.964824120603015	0.657214287972068	
0.984924623115578	0.654683609787545	
1.00502512562814	0.6524047129433	
1.0251256281407	0.650377449200253	
1.04522613065327	0.648602127981674	
1.06532663316583	0.647079392473344	
1.08542713567839	0.645810131358457	
1.10552763819095	0.644795415195089	
1.12562814070352	0.644036450015481	
1.14572864321608	0.643534543100112	
1.16582914572864	0.643291077460259	
1.18592964824121	0.643307492622373	
1.20603015075377	0.643585270024219	
1.22613065326633	0.644125921822492	
1.24623115577889	0.644930982249837	
1.26633165829146	0.646002000895485	
1.28643216080402	0.647340537450462	
1.30653266331658	0.64894815757735	
1.32663316582915	0.650826429650334	
1.34673366834171	0.652976922173731	
1.36683417085427	0.655401201733077	
1.38693467336683	0.658100831366871	
1.4070351758794	0.661077369272523	
1.42713567839196	0.664332367779245	
1.44723618090452	0.667867372535196	
1.46733668341709	0.671683921867344	
1.48743718592965	0.675783546281142	
1.50753768844221	0.680167768073741	
1.52763819095477	0.684838101039723	
1.54773869346734	0.689796050252398	
1.5678391959799	0.695043111906962	
1.58793969849246	0.700580773214379	
1.60804020100503	0.706410512336898	
1.62814070351759	0.712533798357762	
1.64824120603015	0.718952091279004	
1.66834170854271	0.725666842042282	
1.68844221105528	0.73267949256859	
1.70854271356784	0.739991475813397	
1.7286432160804	0.747604215834338	
1.74874371859296	0.755519127869071	
1.76884422110553	0.763737618421307	
1.78894472361809	0.772261085353355	
1.80904522613065	0.781090917983775	
1.82914572864322	0.790228497188978	
1.84924623115578	0.799675195507815	
1.86934673366834	0.809432377248298	
1.8894472361809	0.819501398595796	
1.90954773869347	0.829883607722131	
1.92964824120603	0.840580344895062	
1.94974874371859	0.851592942587797	
1.96984924623116	0.862922725588164	
1.98994974874372	0.874571011107176	
2.01005025125628	0.886539108886761	
2.03015075376884	0.898828321306458	
2.05025125628141	0.911439943488929	
2.07035175879397	0.924375263404162	
2.09045226130653	0.937635561972255	
2.1105527638191	0.951222113164707	
2.13065326633166	0.965136184104154	
2.15075376884422	0.979379035162497	
2.17085427135678	0.993951920057389	
2.19095477386935	1.00885608594707	
2.21105527638191	1.0240927735235	
2.23115577889447	1.03966321710385	
2.25125628140704	1.05556864472026	
2.2713567839196	1.07181027820798	
2.29145728643216	1.08838933329177	
2.31155778894472	1.10530701967072	
2.33165829145729	1.12256454110139	
2.35175879396985	1.14016309547938	
2.37185929648241	1.15810387491925	
2.39195979899498	1.17638806583294	
2.41206030150754	1.19501684900659	
2.4321608040201	1.2139913996759	
2.45226130653266	1.2333128876	
2.47236180904523	1.25298247713378	
2.49246231155779	1.27300132729894	
2.51256281407035	1.29337059185353	
2.53266331658291	1.31409141936013	
2.55276381909548	1.33516495325276	
2.57286432160804	1.35659233190241	
2.5929648241206	1.37837468868133	
2.61306532663317	1.40051315202604	
2.63316582914573	1.42300884549913	
2.65326633165829	1.44586288784988	
2.67336683417085	1.46907639307367	
2.69346733668342	1.49265047047029	
2.71356783919598	1.51658622470112	
2.73366834170854	1.54088475584521	
2.75376884422111	1.56554715945431	
2.77386934673367	1.59057452660686	
2.79396984924623	1.61596794396097	
2.81407035175879	1.64172849380638	
2.83417085427136	1.66785725411551	
2.85427135678392	1.69435529859351	
2.87437185929648	1.72122369672743	
2.89447236180905	1.74846351383447	
2.91457286432161	1.77607581110933	
2.93467336683417	1.80406164567074	
2.95477386934673	1.83242207060718	
2.9748743718593	1.86115813502165	
2.99497487437186	1.89027088407583	
3.01507537688442	1.91976135903327	
3.03517587939698	1.94963059730198	
3.05527638190955	1.97987963247617	
3.07537688442211	2.01050949437727	
3.09547738693467	2.04152120909433	
3.11557788944724	2.07291579902359	
3.1356783919598	2.10469428290748	
3.15577889447236	2.13685767587293	
3.17587939698492	2.16940698946897	
3.19597989949749	2.2023432317038	
3.21608040201005	2.23566740708113	
3.23618090452261	2.26938051663603	
3.25628140703518	2.30348355797009	
3.27638190954774	2.33797752528604	
3.2964824120603	2.37286340942183	
3.31658291457286	2.4081421978841	
3.33668341708543	2.44381487488114	
3.35678391959799	2.47988242135535	
3.37688442211055	2.51634581501513	
3.39698492462312	2.55320603036627	
3.41708542713568	2.59046403874286	
3.43718592964824	2.62812080833773	
3.4572864321608	2.6661773042324	
3.47738693467337	2.70463448842651	
3.49748743718593	2.74349331986692	
3.51758793969849	2.78275475447622	
3.53768844221106	2.82241974518092	
3.55778894472362	2.86248924193913	
3.57788944723618	2.9029641917679	
3.59798994974874	2.94384553877005	
3.61809045226131	2.98513422416072	
3.63819095477387	3.02683118629339	
3.65829145728643	3.06893736068565	
3.67839195979899	3.11145368004449	
3.69849246231156	3.15438107429127	
3.71859296482412	3.19772047058631	
3.73869346733668	3.24147279335315	
3.75879396984925	3.28563896430239	
3.77889447236181	3.33021990245531	
3.79899497487437	3.37521652416703	
3.81909547738693	3.42062974314941	
3.8391959798995	3.46646047049364	
3.85929648241206	3.51270961469244	
3.87939698492462	3.55937808166203	
3.89949748743719	3.60646677476378	
3.91959798994975	3.65397659482551	
3.93969849246231	3.70190844016253	
3.95979899497487	3.75026320659844	
3.97989949748744	3.79904178748558	
4	3.84824507372522	


==> figures/2nd-order-smoothing_noticks-12.tsv <==
0	1	
0.0201005025125628	0.989960176430821	
0.0402010050251256	0.979945845616209	
0.0603015075376884	0.969963956484985	
0.0804020100502513	0.960021447238	
0.100502512562814	0.950125243596425	
0.120603015075377	0.94028225669785	
0.14070351758794	0.930499380555414	
0.160804020100503	0.920783488971239	
0.180904522613065	0.911141431763714	
0.201005025125628	0.901580030125705	
0.221105527638191	0.892106070873521	
0.241206030150754	0.882726299268472	
0.261306532663317	0.873447409985616	
0.281407035175879	0.864276035655302	
0.301507537688442	0.855218732193756	
0.321608040201005	0.846281959841598	
0.341708542713568	0.83747205840155	
0.361809045226131	0.828795214544011	
0.381909547738693	0.820257418131293	
0.402010050251256	0.811864403139907	
0.422110552763819	0.803621566685012	
0.442211055276382	0.795533856470958	
0.462311557788945	0.787605612063938	
0.482412060301508	0.779840337681318	
0.50251256281407	0.772240372127616	
0.522613065326633	0.764806495249661	
0.542713567839196	0.757538029627336	
0.562814070351759	0.750432858768588	
0.582914572864322	0.743486854602651	
0.603015075376884	0.736692968976594	
0.623115577889447	0.730039863713944	
0.64321608040201	0.723509893915309	
0.663316582914573	0.717076338596686	
0.683417085427136	0.710700226832945	
0.703517587939699	0.704328409261261	
0.723618090452261	0.697896689051729	
0.743718592964824	0.691342115864713	
0.763819095477387	0.6846214785548	
0.78391959798995	0.677722578014274	
0.804020100502513	0.670659055049822	
0.824120603015075	0.663456186153134	
0.844221105527638	0.656139501999254	
0.864321608040201	0.648729813738044	
0.884422110552764	0.641242439158474	
0.904522613065327	0.633688057740545	
0.924623115577889	0.626073859972387	
0.944723618090452	0.618404531290479	
0.964824120603015	0.610682987349262	
0.984924623115578	0.602910895401718	
1.00502512562814	0.595089037214524	
1.0251256281407	0.587217561026761	
1.04522613065327	0.579296157415159	
1.06532663316583	0.571324183193937	
1.08542713567839	0.563300749679901	
1.10552763819095	0.555224786314974	
1.12562814070352	0.547095087066916	
1.14572864321608	0.538910344655248	
1.16582914572864	0.530669176068692	
1.18592964824121	0.522370141780799	
1.20603015075377	0.514011760353802	
1.22613065326633	0.505592519631007	
1.24623115577889	0.497110885379768	
1.26633165829146	0.488565308010856	
1.28643216080402	0.479954227833243	
1.30653266331658	0.471276079184348	
1.32663316582915	0.462529293689986	
1.34673366834171	0.45371230284584	
1.36683417085427	0.444823540066373	
1.38693467336683	0.435861442313087	
1.4070351758794	0.426824451388572	
1.42713567839196	0.417711014963615	
1.44723618090452	0.408519587390059	
1.46733668341709	0.399248630340934	
1.48743718592965	0.389896613310788	
1.50753768844221	0.380462014002469	
1.52763819095477	0.370943318621396	
1.54773869346734	0.36133902209426	
1.5678391959799	0.351647628225863	
1.58793969849246	0.341867649805241	
1.60804020100503	0.331997608670147	
1.62814070351759	0.322036035737337	
1.64824120603015	0.311981471004776	
1.66834170854271	0.30183246353081	
1.68844221105528	0.291587571394441	
1.70854271356784	0.281245361640202	
1.7286432160804	0.270804410210459	
1.74874371859296	0.260263301867552	
1.76884422110553	0.24962063010777	
1.78894472361809	0.238874997068806	
1.80904522613065	0.228025013432099	
1.82914572864322	0.217069298321236	
1.84924623115578	0.206006479197369	
1.86934673366834	0.194835191752485	
1.8894472361809	0.183554079801214	
1.90954773869347	0.172161795171736	
1.92964824120603	0.160656997596289	
1.94974874371859	0.149038354601668	
1.96984924623116	0.137304541400044	
1.98994974874372	0.125454240780402	
2.01005025125628	0.113486143000818	
2.03015075376884	0.10139894568175	
2.05025125628141	0.0891913537005363	
2.07035175879397	0.0768620790871893	
2.09045226130653	0.0644098409216114	
2.1105527638191	0.0518333652323032	
2.13065326633166	0.0391313848966285	
2.15075376884422	0.0263026395426875	
2.17085427135678	0.0133458754528256	
2.19095477386935	0.000259845468806086	
2.21105527638191	-0.012956691101337	
2.23115577889447	-0.02630496857477	
2.25125628140704	-0.0397862149836408	
2.2713567839196	-0.0534016521631844	
2.29145728643216	-0.0671524958381686	
2.31155778894472	-0.0810399557076842	
2.33165829145729	-0.0950652355282975	
2.35175879396985	-0.109229533195598	
2.37185929648241	-0.123534040824152	
2.39195979899498	-0.137979944825891	
2.41206030150754	-0.152568425986966	
2.4321608040201	-0.167300659543079	
2.45226130653266	-0.182177815253339	
2.47236180904523	-0.19720105747266	
2.49246231155779	-0.212371545222733	
2.51256281407035	-0.227690432261598	
2.53266331658291	-0.243158867151851	
2.55276381909548	-0.258777993327504	
2.57286432160804	-0.274548949159552	
2.5929648241206	-0.29047286802024	
2.61306532663317	-0.306550878346086	
2.63316582914573	-0.322784103699685	
2.65326633165829	-0.339173662830312	
2.67336683417085	-0.355720669733351	
2.69346733668342	-0.372426233708594	
2.71356783919598	-0.389291459417417	
2.73366834170854	-0.40631744693887	
2.75376884422111	-0.423505291824706	
2.77386934673367	-0.440856085153364	
2.79396984924623	-0.458370913582947	
2.81407035175879	-0.476050859403204	
2.83417085427136	-0.493897000586554	
2.85427135678392	-0.511910410838149	
2.87437185929648	-0.530092159645037	
2.89447236180905	-0.548443312324407	
2.91457286432161	-0.566964930070969	
2.93467336683417	-0.585658070003462	
2.95477386934673	-0.604523785210343	
2.9748743718593	-0.623563124794637	
2.99497487437186	-0.642777133918002	
3.01507537688442	-0.662166853844008	
3.03517587939698	-0.681733321980653	
3.05527638190955	-0.701477571922141	
3.07537688442211	-0.72140063348992	
3.09547738693467	-0.741503532773022	
3.11557788944724	-0.761787292167698	
3.1356783919598	-0.782252930416385	
3.15577889447236	-0.802901462645993	
3.17587939698492	-0.823733900405567	
3.19597989949749	-0.844751251703294	
3.21608040201005	-0.865954521042902	
3.23618090452261	-0.887344709459447	
3.25628140703518	-0.908922814554521	
3.27638190954774	-0.930689830530861	
3.2964824120603	-0.952646748226408	
3.31658291457286	-0.9747945551478	
3.33668341708543	-0.997134235503345	
3.35678391959799	-1.01966677023543	
3.37688442211055	-1.04239313705246	
3.39698492462312	-1.06531431046021	
3.41708542713568	-1.08843126179278	
3.43718592964824	-1.11174495924301	
3.4572864321608	-1.13525636789241	
3.47738693467337	-1.15896644974062	
3.49748743718593	-1.1828761637345	
3.51758793969849	-1.20698646579664	
3.53768844221106	-1.23129830885355	
3.55778894472362	-1.25581264286335	
3.57788944723618	-1.28053041484307	
3.59798994974874	-1.30545256889555	
3.61809045226131	-1.33058004623592	
3.63819095477387	-1.35591378521766	
3.65829145728643	-1.38145472135836	
3.67839195979899	-1.40720378736501	
3.69849246231156	-1.43316191315898	
3.71859296482412	-1.45933002590057	
3.73869346733668	-1.48570905001333	
3.75879396984925	-1.51229990720787	
3.77889447236181	-1.53910351650546	
3.79899497487437	-1.56612079426122	
3.81909547738693	-1.59335265418701	
3.8391959798995	-1.62080000737402	
3.85929648241206	-1.64846376231497	
3.87939698492462	-1.67634482492609	
3.89949748743719	-1.70444409856874	
3.91959798994975	-1.73276248407073	
3.93969849246231	-1.76130087974739	
3.95979899497487	-1.79006018142231	
3.97989949748744	-1.81904128244783	
4	-1.84824507372522	


==> figures/2nd-order-smoothing_noticks-13.tsv <==
0	1	
0.0201005025125628	0.990059403201085	
0.0402010050251256	0.980336734566694	
0.0603015075376884	0.970828005988627	
0.0804020100502513	0.961526897588644	
0.100502512562814	0.952425037977409	
0.120603015075377	0.943512284513436	
0.14070351758794	0.934777003562022	
0.160804020100503	0.926206350754195	
0.180904522613065	0.917786551245653	
0.201005025125628	0.909503179975705	
0.221105527638191	0.901341441926211	
0.241206030150754	0.893286452380529	
0.261306532663317	0.885323517182449	
0.281407035175879	0.877438412995139	
0.301507537688442	0.869617667560084	
0.321608040201005	0.861848839956031	
0.341708542713568	0.854120800857926	
0.361809045226131	0.846424012795855	
0.381909547738693	0.838750810413993	
0.402010050251256	0.831095680729535	
0.422110552763819	0.823455543391644	
0.442211055276382	0.81583003094039	
0.462311557788945	0.808221769065692	
0.482412060301508	0.800636656866261	
0.50251256281407	0.79308414703188	
0.522613065326633	0.785577023515819	
0.542713567839196	0.778127793111268	
0.562814070351759	0.770746005080099	
0.582914572864322	0.763438347349959	
0.603015075376884	0.75620892677312	
0.623115577889447	0.749059549385481	
0.64321608040201	0.741990000665449	
0.663316582914573	0.734998325792956	
0.683417085427136	0.72808110990837	
0.703517587939699	0.721233758371386	
0.723618090452261	0.714450777020067	
0.743718592964824	0.707726052429673	
0.763819095477387	0.701053132171692	
0.78391959798995	0.694425505072734	
0.804020100502513	0.687836881473458	
0.824120603015075	0.68128147348763	
0.844221105527638	0.674754275260888	
0.864321608040201	0.668251343229791	
0.884422110552764	0.661770076380759	
0.904522613065327	0.655309496508986	
0.924623115577889	0.648870528477373	
0.944723618090452	0.642456280475533	
0.964824120603015	0.636072324278658	
0.984924623115578	0.629726975506442	
1.00502512562814	0.623431572731937	
1.0251256281407	0.617200044490359	
1.04522613065327	0.611045224223567	
1.06532663316583	0.604976830511384	
1.08542713567839	0.599001649342735	
1.10552763819095	0.5931238095436	
1.12562814070352	0.587345058205321	
1.14572864321608	0.581665036112552	
1.16582914572864	0.576081553171388	
1.18592964824121	0.570590863837655	
1.20603015075377	0.565187942544611	
1.22613065326633	0.559866759131499	
1.24623115577889	0.554620554271349	
1.26633165829146	0.549442114899204	
1.28643216080402	0.544324049640173	
1.30653266331658	0.539259064237633	
1.32663316582915	0.534240236981262	
1.34673366834171	0.529261294135056	
1.36683417085427	0.524316885365593	
1.38693467336683	0.519402859170121	
1.4070351758794	0.514516538304418	
1.42713567839196	0.509656995211341	
1.44723618090452	0.504825327448563	
1.46733668341709	0.500024933116755	
1.48743718592965	0.495261786287679	
1.50753768844221	0.490544706907531	
1.52763819095477	0.485884665186168	
1.54773869346734	0.481291105889215	
1.5678391959799	0.4767704887747	
1.58793969849246	0.47232652139018	
1.60804020100503	0.467960434500593	
1.62814070351759	0.463671257516559	
1.64824120603015	0.459456093922126	
1.66834170854271	0.455310396703296	
1.68844221105528	0.451228243775908	
1.70854271356784	0.447202613413786	
1.7286432160804	0.443225659676726	
1.74874371859296	0.43928898783908	
1.76884422110553	0.435383929817089	
1.78894472361809	0.431501819597579	
1.80904522613065	0.427634268665884	
1.82914572864322	0.423773441433827	
1.84924623115578	0.419912330668182	
1.86934673366834	0.416045032918405	
1.8894472361809	0.41216702394469	
1.90954773869347	0.408275434146784	
1.92964824120603	0.404369323990863	
1.94974874371859	0.400449959439	
1.96984924623116	0.396521087376139	
1.98994974874372	0.392589211038903	
2.01005025125628	0.388663850306492	
2.03015075376884	0.384756662389988	
2.05025125628141	0.38087819070659	
2.07035175879397	0.377036895976059	
2.09045226130653	0.373239314293663	
2.1105527638191	0.369490230287771	
2.13065326633166	0.365792850277669	
2.15075376884422	0.362148975430014	
2.17085427135678	0.358559174917014	
2.19095477386935	0.355022959073048	
2.21105527638191	0.351538952552556	
2.23115577889447	0.348105067486942	
2.25125628140704	0.344718676642776	
2.2713567839196	0.341376786577645	
2.29145728643216	0.338076210798855	
2.31155778894472	0.33481374292005	
2.33165829145729	0.331586329818782	
2.35175879396985	0.328391244794221	
2.37185929648241	0.325226260723288	
2.39195979899498	0.322089823219738	
2.41206030150754	0.318981223789522	
2.4321608040201	0.315900772990281	
2.45226130653266	0.312849973587017	
2.47236180904523	0.309831693709719	
2.49246231155779	0.306850340011414	
2.51256281407035	0.303912004051817	
2.53266331658291	0.301023545860672	
2.55276381909548	0.298190285734913	
2.57286432160804	0.295415567572484	
2.5929648241206	0.292700928560522	
2.61306532663317	0.290046272332794	
2.63316582914573	0.287450042125293	
2.65326633165829	0.284909393936413	
2.67336683417085	0.282420369681777	
2.69346733668342	0.279978070352636	
2.71356783919598	0.27757682917325	
2.73366834170854	0.275210384758487	
2.75376884422111	0.272872054270222	
2.77386934673367	0.270554906575675	
2.79396984924623	0.268251935403959	
2.81407035175879	0.265956232503774	
2.83417085427136	0.263661160801189	
2.85427135678392	0.261360527555907	
2.87437185929648	0.259048757519623	
2.89447236180905	0.256721066093298	
2.91457286432161	0.25437363248315	
2.93467336683417	0.252003772859628	
2.95477386934673	0.24961011351491	
2.9748743718593	0.247192764017607	
2.99497487437186	0.24475349037369	
3.01507537688442	0.242295858183337	
3.03517587939698	0.239824653048815	
3.05527638190955	0.237344680128602	
3.07537688442211	0.234860541536167	
3.09547738693467	0.232376635977263	
3.11557788944724	0.229897158749194	
3.1356783919598	0.227426101741339	
3.15577889447236	0.224967253434008	
3.17587939698492	0.222524198899698	
3.19597989949749	0.220100319801846	
3.21608040201005	0.217698794396224	
3.23618090452261	0.21532259753063	
3.25628140703518	0.21297450064288	
3.27638190954774	0.210657071764524	
3.2964824120603	0.208372675516984	
3.31658291457286	0.206123473114396	
3.33668341708543	0.203911422361948	
3.35678391959799	0.201738277656678	
3.37688442211055	0.199605589987984	
3.39698492462312	0.197514706934874	
3.41708542713568	0.195466772670727	
3.43718592964824	0.19346272795815	
3.4572864321608	0.19150331015341	
3.47738693467337	0.189589053203117	
3.49748743718593	0.187720287645027	
3.51758793969849	0.185897145578517	
3.53768844221106	0.184119640572264	
3.55778894472362	0.182387772629341	
3.57788944723618	0.180701541749317	
3.59798994974874	0.179060947931835	
3.61809045226131	0.177465991177608	
3.63819095477387	0.175916671486223	
3.65829145728643	0.174412988857782	
3.67839195979899	0.172954943292375	
3.69849246231156	0.171542534789592	
3.71859296482412	0.170175763349741	
3.73869346733668	0.168854628972674	
3.75879396984925	0.167579131658366	
3.77889447236181	0.166349271407353	
3.79899497487437	0.165165048218911	
3.81909547738693	0.164026462093543	
3.8391959798995	0.162933513031181	
3.85929648241206	0.16188620103125	
3.87939698492462	0.160884526095178	
3.89949748743719	0.159928488221259	
3.91959798994975	0.159018087410203	
3.93969849246231	0.1581533236616	
3.95979899497487	0.157334196976365	
3.97989949748744	0.156560707353717	
4	0.155832854794626	


==> figures/2nd-order-smoothing_noticks-14.tsv <==
0	1	
0.0201005025125628	0.990089238892175	
0.0402010050251256	0.980450299492578	
0.0603015075376884	0.971071047862715	
0.0804020100502513	0.961937737039934	
0.100502512562814	0.953035299460324	
0.120603015075377	0.944347617345663	
0.14070351758794	0.935857771009813	
0.160804020100503	0.927548265707118	
0.180904522613065	0.919401238556796	
0.201005025125628	0.911398648184539	
0.221105527638191	0.903522450933293	
0.241206030150754	0.895754768679991	
0.261306532663317	0.888078054305741	
0.281407035175879	0.880475261566218	
0.301507537688442	0.87293002640254	
0.321608040201005	0.865426866595325	
0.341708542713568	0.857951406150453	
0.361809045226131	0.85049063003892	
0.381909547738693	0.843033174061787	
0.402010050251256	0.835569653842966	
0.422110552763819	0.82809303639054	
0.442211055276382	0.820599057334994	
0.462311557788945	0.81308668669705	
0.482412060301508	0.805558645388226	
0.50251256281407	0.79802197245697	
0.522613065326633	0.790488159372126	
0.542713567839196	0.782969953230168	
0.562814070351759	0.77547860081786	
0.582914572864322	0.768023577868703	
0.603015075376884	0.760612547453032	
0.623115577889447	0.753251378852404	
0.64321608040201	0.74594422066695	
0.663316582914573	0.738693621039536	
0.683417085427136	0.731500688388024	
0.703517587939699	0.724365286880275	
0.723618090452261	0.71728626164788	
0.743718592964824	0.710261689276335	
0.763819095477387	0.703289149417367	
0.78391959798995	0.696366013475653	
0.804020100502513	0.689489746284261	
0.824120603015075	0.682658216558203	
0.844221105527638	0.675870011759017	
0.864321608040201	0.669124752862593	
0.884422110552764	0.66242340442438	
0.904522613065327	0.655768575293319	
0.924623115577889	0.649164805323562	
0.944723618090452	0.642618833432073	
0.964824120603015	0.636139842285016	
0.984924623115578	0.629739674671486	
1.00502512562814	0.623432996373304	
1.0251256281407	0.617234517394943	
1.04522613065327	0.611153231934167	
1.06532663316583	0.605194450852578	
1.08542713567839	0.599360626792517	
1.10552763819095	0.593651726729607	
1.12562814070352	0.588065566776772	
1.14572864321608	0.582598113073396	
1.16582914572864	0.577243752656143	
1.18592964824121	0.571995538640468	
1.20603015075377	0.56684541469367	
1.22613065326633	0.561784424503217	
1.24623115577889	0.556802912578109	
1.26633165829146	0.551890723155471	
1.28643216080402	0.547037404130564	
1.30653266331658	0.542232422776669	
1.32663316582915	0.537465399616106	
1.34673366834171	0.53272636625086	
1.36683417085427	0.528006052396169	
1.38693467336683	0.523296206928504	
1.4070351758794	0.518589957582248	
1.42713567839196	0.513882214074611	
1.44723618090452	0.509170119858233	
1.46733668341709	0.504453558148664	
1.48743718592965	0.499735717643837	
1.50753768844221	0.49502371525092	
1.52763819095477	0.490328277988059	
1.54773869346734	0.485660147507644	
1.5678391959799	0.481028285092185	
1.58793969849246	0.476439733797263	
1.60804020100503	0.471899585540167	
1.62814070351759	0.467411009550855	
1.64824120603015	0.462975336739844	
1.66834170854271	0.458592193991083	
1.68844221105528	0.454259682816809	
1.70854271356784	0.449974597343619	
1.7286432160804	0.445732676895842	
1.74874371859296	0.441528888417891	
1.76884422110553	0.437357733673436	
1.78894472361809	0.433213575682031	
1.80904522613065	0.429090978324103	
1.82914572864322	0.42498505260994	
1.84924623115578	0.420891802867191	
1.86934673366834	0.416808466114036	
1.8894472361809	0.412733838176422	
1.90954773869347	0.40866858059253	
1.92964824120603	0.404615502948392	
1.94974874371859	0.40057981585659	
1.96984924623116	0.396569350140215	
1.98994974874372	0.392594737828165	
2.01005025125628	0.388669382376383	
2.03015075376884	0.384805063605212	
2.05025125628141	0.381008666487078	
2.07035175879397	0.377284711520635	
2.09045226130653	0.373635798008676	
2.1105527638191	0.370062867959988	
2.13065326633166	0.366565433118607	
2.15075376884422	0.363141769898304	
2.17085427135678	0.359789086924202	
2.19095477386935	0.356503670094016	
2.21105527638191	0.353281010487509	
2.23115577889447	0.350115920852263	
2.25125628140704	0.34700264671879	
2.2713567839196	0.343934978345539	
2.29145728643216	0.340906369642492	
2.31155778894472	0.337910069978732	
2.33165829145729	0.334939274411364	
2.35175879396985	0.331987297476934	
2.37185929648241	0.32904777535372	
2.39195979899498	0.326114901074004	
2.41206030150754	0.323183697579169	
2.4321608040201	0.320250333836907	
2.45226130653266	0.317312489858814	
2.47236180904523	0.314369776952265	
2.49246231155779	0.311424219041631	
2.51256281407035	0.3084807688927	
2.53266331658291	0.305546697014843	
2.55276381909548	0.302629140640247	
2.57286432160804	0.299734286847077	
2.5929648241206	0.296867201694071	
2.61306532663317	0.294031722358656	
2.63316582914573	0.291230406831772	
2.65326633165829	0.288464536646856	
2.67336683417085	0.285734167729233	
2.69346733668342	0.283038224723082	
2.71356783919598	0.280374634404956	
2.73366834170854	0.277740493790863	
2.75376884422111	0.275132268226046	
2.77386934673367	0.272546014210897	
2.79396984924623	0.269977621076956	
2.81407035175879	0.267423065043791	
2.83417085427136	0.264878668817552	
2.85427135678392	0.262341359804067	
2.87437185929648	0.259808920304889	
2.89447236180905	0.25728022362681	
2.91457286432161	0.25475545089236	
2.93467336683417	0.252236284220701	
2.95477386934673	0.249726072887428	
2.9748743718593	0.247229969761349	
2.99497487437186	0.244755035790065	
3.01507537688442	0.242309810230562	
3.03517587939698	0.239899871217609	
3.05527638190955	0.237528240611237	
3.07537688442211	0.235197203985796	
3.09547738693467	0.232908373179758	
3.11557788944724	0.230662727475289	
3.1356783919598	0.228460650740978	
3.15577889447236	0.22630196544603	
3.17587939698492	0.224185964257665	
3.19597989949749	0.222111439845744	
3.21608040201005	0.220076713515745	
3.23618090452261	0.218079663272283	
3.25628140703518	0.21611775198367	
3.27638190954774	0.214188056407265	
3.2964824120603	0.212287298028611	
3.31658291457286	0.210411876932408	
3.33668341708543	0.208557910346052	
3.35678391959799	0.206721278133877	
3.37688442211055	0.204897678495205	
3.39698492462312	0.203082698606163	
3.41708542713568	0.201271907265814	
3.43718592964824	0.199460980249255	
3.4572864321608	0.197645874891333	
3.47738693467337	0.195823079774003	
3.49748743718593	0.193989980577321	
3.51758793969849	0.192145376120855	
3.53768844221106	0.19028972223839	
3.55778894472362	0.18842516514091	
3.57788944723618	0.186556202221707	
3.59798994974874	0.184690804685512	
3.61809045226131	0.18284212306974	
3.63819095477387	0.181030953482039	
3.65829145728643	0.179288859553014	
3.67839195979899	0.177660817154222	
3.69849246231156	0.176204094105967	
3.71859296482412	0.17497864299441	
3.73869346733668	0.174029532534848	
3.75879396984925	0.173373590300818	
3.77889447236181	0.173001978311915	
3.79899497487437	0.172893443763607	
3.81909547738693	0.173025759108186	
3.8391959798995	0.173380840073517	
3.85929648241206	0.17394558940839	
3.87939698492462	0.174711102927804	
3.89949748743719	0.175671593483681	
3.91959798994975	0.176823482227947	
3.93969849246231	0.178164729988428	
3.95979899497487	0.179694370008558	
3.97989949748744	0.181412186922718	
4	0.183318496452919	


==> figures/2nd-order-smoothing_noticks-15.tsv <==
0	1	
0.0201005025125628	0.990029567509994	
0.0402010050251256	0.980223169640811	
0.0603015075376884	0.970584964114539	
0.0804020100502513	0.961116058137353	
0.100502512562814	0.951814776494495	
0.120603015075377	0.942676951681208	
0.14070351758794	0.93369623611423	
0.160804020100503	0.924864435801273	
0.180904522613065	0.91617186393451	
0.201005025125628	0.90760771176687	
0.221105527638191	0.89916043291913	
0.241206030150754	0.890818136081067	
0.261306532663317	0.882568980059156	
0.281407035175879	0.874401564424059	
0.301507537688442	0.866305308717629	
0.321608040201005	0.858270813316737	
0.341708542713568	0.850290195565398	
0.361809045226131	0.842357395552791	
0.381909547738693	0.834468446766199	
0.402010050251256	0.826621707616104	
0.422110552763819	0.818818050392747	
0.442211055276382	0.811061004545785	
0.462311557788945	0.803356851434335	
0.482412060301508	0.795714668344295	
0.50251256281407	0.788146321606789	
0.522613065326633	0.780665887659513	
0.542713567839196	0.773285632992369	
0.562814070351759	0.766013409342338	
0.582914572864322	0.758853116831216	
0.603015075376884	0.751805306093207	
0.623115577889447	0.744867719918557	
0.64321608040201	0.738035780663947	
0.663316582914573	0.731303030546376	
0.683417085427136	0.724661531428717	
0.703517587939699	0.718102229862498	
0.723618090452261	0.711615292392254	
0.743718592964824	0.705190415583012	
0.763819095477387	0.698817114926017	
0.78391959798995	0.692484996669815	
0.804020100502513	0.686184016662655	
0.824120603015075	0.679904730417057	
0.844221105527638	0.673638538762759	
0.864321608040201	0.667377933596988	
0.884422110552764	0.661116748337137	
0.904522613065327	0.654850417724653	
0.924623115577889	0.648576251631184	
0.944723618090452	0.642293727518992	
0.964824120603015	0.6360048062723	
0.984924623115578	0.629714276341398	
1.00502512562814	0.62343014909057	
1.0251256281407	0.617165571585776	
1.04522613065327	0.610937216512967	
1.06532663316583	0.604759210170189	
1.08542713567839	0.598642671892952	
1.10552763819095	0.592595892357592	
1.12562814070352	0.58662454963387	
1.14572864321608	0.580731959151707	
1.16582914572864	0.574919353686634	
1.18592964824121	0.569186189034842	
1.20603015075377	0.563530470395552	
1.22613065326633	0.557949093759781	
1.24623115577889	0.552438195964589	
1.26633165829146	0.546993506642936	
1.28643216080402	0.541610695149782	
1.30653266331658	0.536285705698598	
1.32663316582915	0.531015074346417	
1.34673366834171	0.525796222019252	
1.36683417085427	0.520627718335017	
1.38693467336683	0.515509511411739	
1.4070351758794	0.510443119026587	
1.42713567839196	0.505431776348071	
1.44723618090452	0.500480535038892	
1.46733668341709	0.495596308084845	
1.48743718592965	0.490787854931521	
1.50753768844221	0.486065698564141	
1.52763819095477	0.481441052384276	
1.54773869346734	0.476922064270785	
1.5678391959799	0.472512692457215	
1.58793969849246	0.468213308983097	
1.60804020100503	0.464021283461019	
1.62814070351759	0.459931505482263	
1.64824120603015	0.455936851104409	
1.66834170854271	0.452028599415509	
1.68844221105528	0.448196804735006	
1.70854271356784	0.444430629483953	
1.7286432160804	0.440718642457609	
1.74874371859296	0.437049087260269	
1.76884422110553	0.433410125960742	
1.78894472361809	0.429790063513128	
1.80904522613065	0.426177559007665	
1.82914572864322	0.422561830257715	
1.84924623115578	0.418932858469174	
1.86934673366834	0.415281599722774	
1.8894472361809	0.411600209712958	
1.90954773869347	0.407882287701039	
1.92964824120603	0.404123145033334	
1.94974874371859	0.400320103021409	
1.96984924623116	0.396472824612063	
1.98994974874372	0.392583684249641	
2.01005025125628	0.388658318236601	
2.03015075376884	0.384708261174763	
2.05025125628141	0.380747714926101	
2.07035175879397	0.376789080431483	
2.09045226130653	0.372842830578651	
2.1105527638191	0.368917592615554	
2.13065326633166	0.36502026743673	
2.15075376884422	0.361156180961725	
2.17085427135678	0.357329262909827	
2.19095477386935	0.353542248052079	
2.21105527638191	0.349796894617604	
2.23115577889447	0.34609421412162	
2.25125628140704	0.342434706566762	
2.2713567839196	0.338818594809752	
2.29145728643216	0.335246051955217	
2.31155778894472	0.331717415861368	
2.33165829145729	0.328233385226201	
2.35175879396985	0.324795192111508	
2.37185929648241	0.321404746092856	
2.39195979899498	0.318064745365471	
2.41206030150754	0.314778749999876	
2.4321608040201	0.311551212143655	
2.45226130653266	0.308387457315219	
2.47236180904523	0.305293610467173	
2.49246231155779	0.302276460981197	
2.51256281407035	0.299343239210934	
2.53266331658291	0.2965003947065	
2.55276381909548	0.293751430829578	
2.57286432160804	0.291096848297891	
2.5929648241206	0.288534655426974	
2.61306532663317	0.286060822306932	
2.63316582914573	0.283669677418813	
2.65326633165829	0.281354251225969	
2.67336683417085	0.279106571634322	
2.69346733668342	0.276917915982189	
2.71356783919598	0.274779023941544	
2.73366834170854	0.272680275726111	
2.75376884422111	0.270611840314399	
2.77386934673367	0.268563798940453	
2.79396984924623	0.266526249730963	
2.81407035175879	0.264489399963758	
2.83417085427136	0.262443652784826	
2.85427135678392	0.260379695307746	
2.87437185929648	0.258288594734357	
2.89447236180905	0.256161908559786	
2.91457286432161	0.25399181407394	
2.93467336683417	0.251771261498555	
2.95477386934673	0.249494154142391	
2.9748743718593	0.247155558273865	
2.99497487437186	0.244751944957316	
3.01507537688442	0.242281906136112	
3.03517587939698	0.23974943488002	
3.05527638190955	0.237161119645967	
3.07537688442211	0.234523879086538	
3.09547738693467	0.231844898774767	
3.11557788944724	0.229131590023099	
3.1356783919598	0.2263915527417	
3.15577889447236	0.223632541421985	
3.17587939698492	0.220862433541731	
3.19597989949749	0.218089199757949	
3.21608040201005	0.215320875276704	
3.23618090452261	0.212565531788976	
3.25628140703518	0.209831249302089	
3.27638190954774	0.207126087121783	
3.2964824120603	0.204458053005358	
3.31658291457286	0.201835069296385	
3.33668341708543	0.199264934377844	
3.35678391959799	0.196755277179478	
3.37688442211055	0.194313501480763	
3.39698492462312	0.191946715263585	
3.41708542713568	0.18966163807564	
3.43718592964824	0.187464475667044	
3.4572864321608	0.185360745415487	
3.47738693467337	0.183355026632231	
3.49748743718593	0.181450594712734	
3.51758793969849	0.179648915036179	
3.53768844221106	0.177949558906137	
3.55778894472362	0.176350380117772	
3.57788944723618	0.174846881276927	
3.59798994974874	0.173431091178158	
3.61809045226131	0.172089859285476	
3.63819095477387	0.170802389490408	
3.65829145728643	0.16953711816255	
3.67839195979899	0.168249069430527	
3.69849246231156	0.166880975473217	
3.71859296482412	0.165372883705071	
3.73869346733668	0.1636797254105	
3.75879396984925	0.161784673015915	
3.77889447236181	0.15969656450279	
3.79899497487437	0.157436652674215	
3.81909547738693	0.1550271650789	
3.8391959798995	0.152486185988845	
3.85929648241206	0.149826812654109	
3.87939698492462	0.147057949262552	
3.89949748743719	0.144185382958837	
3.91959798994975	0.141212692592458	
3.93969849246231	0.138141917334771	
3.95979899497487	0.134974023944171	
3.97989949748744	0.131709227784716	
4	0.128347213136333	


==> figures/2nd-order-smoothing_noticks-16.tsv <==
0	1	


==> figures/2nd-order-smoothing_noticks-17.tsv <==
0.5	0.75	


==> figures/2nd-order-smoothing_noticks-18.tsv <==
1	0.625	


==> figures/2nd-order-smoothing_noticks-19.tsv <==
1.5	0.46875	


==> figures/2nd-order-smoothing_noticks-2.tsv <==
2	0.1	
2	1	


==> figures/2nd-order-smoothing_noticks-20.tsv <==
2	0.390625	


==> figures/2nd-order-smoothing_noticks-21.tsv <==
2.5	0.29296875	


==> figures/2nd-order-smoothing_noticks-22.tsv <==
3	0.244140625	


==> figures/2nd-order-smoothing_noticks-23.tsv <==
3.5	0.18310546875	


==> figures/2nd-order-smoothing_noticks-24.tsv <==
0	1	
0.0201005025125628	0.990000083751251	
0.0402010050251256	0.980100165827485	
0.0603015075376884	0.970299246253825	
0.0804020100502513	0.960596335055063	
0.100502512562814	0.950990452155658	
0.120603015075377	0.941480627280741	
0.14070351758794	0.932065899858115	
0.160804020100503	0.922745318921219	
0.180904522613065	0.913517943013082	
0.201005025125628	0.904382840091222	
0.221105527638191	0.895339087433504	
0.241206030150754	0.886385771544938	
0.261306532663317	0.877521988065406	
0.281407035175879	0.868746841678317	
0.301507537688442	0.860059446020169	
0.321608040201005	0.851458923591022	
0.341708542713568	0.842944405665862	
0.361809045226131	0.834515032206853	
0.381909547738693	0.826169951776462	
0.402010050251256	0.817908321451465	
0.422110552763819	0.809729306737796	
0.442211055276382	0.80163208148626	
0.462311557788945	0.793615827809088	
0.482412060301508	0.785679735997316	
0.50251256281407	0.777823004439004	
0.522613065326633	0.770044839538264	
0.542713567839196	0.7623444556351	
0.562814070351759	0.754721074926051	
0.582914572864322	0.747173927385625	
0.603015075376884	0.73970225068852	
0.623115577889447	0.732305290132624	
0.64321608040201	0.724982298562782	
0.663316582914573	0.717732536295329	
0.683417085427136	0.710555271043374	
0.703517587939699	0.703449777842833	
0.723618090452261	0.696415338979204	
0.743718592964824	0.689451243915068	
0.763819095477387	0.682556789218322	
0.78391959798995	0.675731278491124	
0.804020100502513	0.668974022299553	
0.824120603015075	0.662284338103969	
0.844221105527638	0.655661550190071	
0.864321608040201	0.649104989600646	
0.884422110552764	0.642613994067994	
0.904522613065327	0.636187907947041	
0.924623115577889	0.629826082149104	
0.944723618090452	0.623527874076335	
0.964824120603015	0.617292647556812	
0.984924623115578	0.611119772780275	
1.00502512562814	0.605008626234518	
1.0251256281407	0.598958590642403	
1.04522613065327	0.59296905489951	
1.06532663316583	0.587039414012415	
1.08542713567839	0.581169069037577	
1.10552763819095	0.575357427020838	
1.12562814070352	0.569603900937534	
1.14572864321608	0.563907909633198	
1.16582914572864	0.558268877764859	
1.18592964824121	0.552686235742928	
1.20603015075377	0.547159419673662	
1.22613065326633	0.541687871302212	
1.24623115577889	0.536271037956227	
1.26633165829146	0.530908372490035	
1.28643216080402	0.525599333229375	
1.30653266331658	0.520343383916683	
1.32663316582915	0.515139993656926	
1.34673366834171	0.509988636863976	
1.36683417085427	0.504888793207523	
1.38693467336683	0.499839947560516	
1.4070351758794	0.494841589947131	
1.42713567839196	0.489893215491263	
1.44723618090452	0.48499432436552	
1.46733668341709	0.480144421740746	
1.48743718592965	0.475343017736035	
1.50753768844221	0.470589627369247	
1.52763819095477	0.465883770508025	
1.54773869346734	0.461224971821293	
1.5678391959799	0.456612760731249	
1.58793969849246	0.452046671365827	
1.60804020100503	0.447526242511643	
1.62814070351759	0.443051017567409	
1.64824120603015	0.438620544497812	
1.66834170854271	0.434234375787854	
1.68844221105528	0.429892068397647	
1.70854271356784	0.42559318371767	
1.7286432160804	0.421337287524455	
1.74874371859296	0.417123949936735	
1.76884422110553	0.41295274537202	
1.78894472361809	0.40882325250361	
1.80904522613065	0.404735054218032	
1.82914572864322	0.400687737572919	
1.84924623115578	0.39668089375529	
1.86934673366834	0.392714118040258	
1.8894472361809	0.388787009750154	
1.90954773869347	0.384899172214051	
1.92964824120603	0.381050212727698	
1.94974874371859	0.377239742513853	
1.96984924623116	0.373467376683015	
1.98994974874372	0.369732734194545	
2.01005025125628	0.366035437818179	
2.03015075376884	0.362375114095923	
2.05025125628141	0.358751393304333	
2.07035175879397	0.355163909417168	
2.09045226130653	0.351612300068418	
2.1105527638191	0.348096206515704	
2.13065326633166	0.34461527360404	
2.15075376884422	0.34116914972996	
2.17085427135678	0.337757486806003	
2.19095477386935	0.334379940225556	
2.21105527638191	0.331036168828039	
2.23115577889447	0.327725834864452	
2.25125628140704	0.324448603963256	
2.2713567839196	0.3212041450966	
2.29145728643216	0.317992130546883	
2.31155778894472	0.314812235873653	
2.33165829145729	0.311664139880835	
2.35175879396985	0.308547524584289	
2.37185929648241	0.305462075179687	
2.39195979899498	0.302407480010721	
2.41206030150754	0.299383430537619	
2.4321608040201	0.29638962130598	
2.45226130653266	0.293425749915921	
2.47236180904523	0.290491516991536	
2.49246231155779	0.287586626150649	
2.51256281407035	0.284710783974882	
2.53266331658291	0.281863699980018	
2.55276381909548	0.279045086586655	
2.57286432160804	0.276254659091164	
2.5929648241206	0.273492135636925	
2.61306532663317	0.270757237185865	
2.63316582914573	0.268049687490264	
2.65326633165829	0.265369213064858	
2.67336683417085	0.262715543159213	
2.69346733668342	0.260088409730376	
2.71356783919598	0.257487547415802	
2.73366834170854	0.254912693506548	
2.75376884422111	0.25236358792074	
2.77386934673367	0.249839973177299	
2.79396984924623	0.247341594369936	
2.81407035175879	0.244868199141405	
2.83417085427136	0.242419537658009	
2.85427135678392	0.239995362584369	
2.87437185929648	0.237595429058437	
2.89447236180905	0.235219494666767	
2.91457286432161	0.232867319420026	
2.93467336683417	0.230538665728756	
2.95477386934673	0.22823329837937	
2.9748743718593	0.2259509845104	
2.99497487437186	0.223691493588974	
3.01507537688442	0.221454597387527	
3.03517587939698	0.219240069960751	
3.05527638190955	0.217047687622774	
3.07537688442211	0.214877228924562	
3.09547738693467	0.212728474631553	
3.11557788944724	0.210601207701513	
3.1356783919598	0.208495213262613	
3.15577889447236	0.206410278591722	
3.17587939698492	0.204346193092924	
3.19597989949749	0.202302748276244	
3.21608040201005	0.20027973773659	
3.23618090452261	0.198276957132902	
3.25628140703518	0.196294204167517	
3.27638190954774	0.194331278565727	
3.2964824120603	0.192387982055557	
3.31658291457286	0.190464118347736	
3.33668341708543	0.188559493115867	
3.35678391959799	0.186673913976802	
3.37688442211055	0.184807190471207	
3.39698492462312	0.182959134044329	
3.41708542713568	0.181129558026942	
3.43718592964824	0.1793182776165	
3.4572864321608	0.177525109858465	
3.47738693467337	0.17574987362783	
3.49748743718593	0.173992389610824	
3.51758793969849	0.172252480286796	
3.53768844221106	0.170529969910289	
3.55778894472362	0.168824684493284	
3.57788944723618	0.16713645178763	
3.59798994974874	0.165465101267641	
3.61809045226131	0.163810464112874	
3.63819095477387	0.162172373191076	
3.65829145728643	0.160550663041305	
3.67839195979899	0.158945169857211	
3.69849246231156	0.157355731470495	
3.71859296482412	0.15578218733453	
3.73869346733668	0.154224378508138	
3.75879396984925	0.152682147639541	
3.77889447236181	0.151155338950466	
3.79899497487437	0.149643798220411	
3.81909547738693	0.148147372771062	
3.8391959798995	0.146665911450879	
3.85929648241206	0.145199264619824	
3.87939698492462	0.143747284134246	
3.89949748743719	0.142309823331918	
3.91959798994975	0.140886737017225	
3.93969849246231	0.139477881446493	
3.95979899497487	0.138083114313475	
3.97989949748744	0.136702294734974	
4	0.135335283236613	


==> figures/2nd-order-smoothing_noticks-3.tsv <==
3	0.1	
3	1	


==> figures/2nd-order-smoothing_noticks-4.tsv <==
0	1	
0.0201005025125628	0.99004687274943	
0.0402010050251256	0.98028687521611	
0.0603015075376884	0.97071677974659	
0.0804020100502513	0.961331476798323	
0.100502512562814	0.952124206265254	
0.120603015075377	0.943086788803422	
0.14070351758794	0.934209857156553	
0.160804020100503	0.925483087481663	
0.180904522613065	0.916895430674647	
0.201005025125628	0.908435343695881	
0.221105527638191	0.90009102089582	
0.241206030150754	0.89185062534059	
0.261306532663317	0.88370252013759	
0.281407035175879	0.875635499761087	
0.301507537688442	0.867639021377811	
0.321608040201005	0.859703436172554	
0.341708542713568	0.851820220673769	
0.361809045226131	0.843982208079162	
0.381909547738693	0.836183819581294	
0.402010050251256	0.828421295693173	
0.422110552763819	0.820692927573855	
0.442211055276382	0.812999288354041	
0.462311557788945	0.805343464461669	
0.482412060301508	0.797731286947517	
0.50251256281407	0.790171562744043	
0.522613065326633	0.782675868346486	
0.542713567839196	0.775255394934296	
0.562814070351759	0.767918601626209	
0.582914572864322	0.760671286527561	
0.603015075376884	0.753516818055887	
0.623115577889447	0.746456366266514	
0.64321608040201	0.739489134178164	
0.663316582914573	0.732612589098541	
0.683417085427136	0.725822693949942	
0.703517587939699	0.71911413859484	
0.723618090452261	0.712480571161489	
0.743718592964824	0.70591482936952	
0.763819095477387	0.699409171855537	
0.78391959798995	0.692955509498713	
0.804020100502513	0.686545636746388	
0.824120603015075	0.680171462939667	
0.844221105527638	0.673825243639013	
0.864321608040201	0.667499811949852	
0.884422110552764	0.661188809848159	
0.904522613065327	0.654886919506065	
0.924623115577889	0.648590094617449	
0.944723618090452	0.642295791723534	
0.964824120603015	0.636003201538486	
0.984924623115578	0.629713480275011	
1.00502512562814	0.62342998050278	
1.0251256281407	0.617158188120133	
1.04522613065327	0.610904268521166	
1.06532663316583	0.604674167227454	
1.08542713567839	0.598473572656934	
1.10552763819095	0.592307916123903	
1.12562814070352	0.58618237183903	
1.14572864321608	0.580101856909342	
1.16582914572864	0.574071031338238	
1.18592964824121	0.568094298025472	
1.20603015075377	0.562175802767171	
1.22613065326633	0.556319434255823	
1.24623115577889	0.550528824080279	
1.26633165829146	0.544807346725753	
1.28643216080402	0.539158119573831	
1.30653266331658	0.533584002902452	
1.32663316582915	0.528087599885935	
1.34673366834171	0.522671256594946	
1.36683417085427	0.51733706199653	
1.38693467336683	0.512086847954085	
1.4070351758794	0.506922189227384	
1.42713567839196	0.501844403472557	
1.44723618090452	0.496854551242099	
1.46733668341709	0.491953435984875	
1.48743718592965	0.487141604046106	
1.50753768844221	0.482419344879232	
1.52763819095477	0.47778672827864	
1.54773869346734	0.473243755878954	
1.5678391959799	0.468790427680173	
1.58793969849246	0.464426743682294	
1.60804020100503	0.460152703885318	
1.62814070351759	0.455968308289247	
1.64824120603015	0.451873556894077	
1.66834170854271	0.44786844969982	
1.68844221105528	0.443952986706459	
1.70854271356784	0.440127167914005	
1.7286432160804	0.436390993322455	
1.74874371859296	0.432744462931803	
1.76884422110553	0.429187576742068	
1.78894472361809	0.425720334753228	
1.80904522613065	0.422342736965292	
1.82914572864322	0.419054783378264	
1.84924623115578	0.415856473992129	
1.86934673366834	0.412747808806911	
1.8894472361809	0.409728787822596	
1.90954773869347	0.406799411039174	
1.92964824120603	0.403959678456667	
1.94974874371859	0.401209590075058	
1.96984924623116	0.398549145894362	
1.98994974874372	0.395978345914558	
2.01005025125628	0.393497190135664	
2.03015075376884	0.39110567855767	
2.05025125628141	0.388803811180591	
2.07035175879397	0.386591588004415	
2.09045226130653	0.384469009029122	
2.1105527638191	0.38243607425475	
2.13065326633166	0.380492783681289	
2.15075376884422	0.378639137308714	
2.17085427135678	0.376875135137051	
2.19095477386935	0.375200777166289	
2.21105527638191	0.373616063396431	
2.23115577889447	0.372120993827502	
2.25125628140704	0.370715568459437	
2.2713567839196	0.369399787292294	
2.29145728643216	0.36817365032605	
2.31155778894472	0.367037157560722	
2.33165829145729	0.365990308996307	
2.35175879396985	0.36503310463277	
2.37185929648241	0.364165544470144	
2.39195979899498	0.363387628508417	
2.41206030150754	0.362699356747621	
2.4321608040201	0.362100729187719	
2.45226130653266	0.3615917458287	
2.47236180904523	0.361172406670589	
2.49246231155779	0.360842711713391	
2.51256281407035	0.360602660957089	
2.53266331658291	0.360452254401722	
2.55276381909548	0.360391492047225	
2.57286432160804	0.360420373893642	
2.5929648241206	0.360538899940967	
2.61306532663317	0.360747070189201	
2.63316582914573	0.36104488463834	
2.65326633165829	0.361432343288353	
2.67336683417085	0.361909446139288	
2.69346733668342	0.362476193191131	
2.71356783919598	0.363132584443882	
2.73366834170854	0.36387861989754	
2.75376884422111	0.364714299552086	
2.77386934673367	0.36563962340754	
2.79396984924623	0.36665459146393	
2.81407035175879	0.367759203721164	
2.83417085427136	0.368953460179358	
2.85427135678392	0.370237360838456	
2.87437185929648	0.371610905698411	
2.89447236180905	0.373074094759292	
2.91457286432161	0.374626928021074	
2.93467336683417	0.37626940548377	
2.95477386934673	0.378001527147361	
2.9748743718593	0.379823293011832	
2.99497487437186	0.381734703077275	
3.01507537688442	0.383735757343558	
3.03517587939698	0.385826455810763	
3.05527638190955	0.388006798478879	
3.07537688442211	0.390276785347907	
3.09547738693467	0.392636416417832	
3.11557788944724	0.395085691688653	
3.1356783919598	0.39762461116041	
3.15577889447236	0.400253174833004	
3.17587939698492	0.402971382706543	
3.19597989949749	0.405779234781004	
3.21608040201005	0.408676731056368	
3.23618090452261	0.411663871532581	
3.25628140703518	0.414740656209769	
3.27638190954774	0.417907085087804	
3.2964824120603	0.421163158166767	
3.31658291457286	0.42450887544666	
3.33668341708543	0.427944236927398	
3.35678391959799	0.431469242609078	
3.37688442211055	0.435083892491665	
3.39698492462312	0.438788186575131	
3.41708542713568	0.442582124859538	
3.43718592964824	0.446465707344818	
3.4572864321608	0.450438934031013	
3.47738693467337	0.4545018049181	
3.49748743718593	0.458654320006144	
3.51758793969849	0.462896479295026	
3.53768844221106	0.46722828278484	
3.55778894472362	0.471649730475515	
3.57788944723618	0.47616082236716	
3.59798994974874	0.480761558459648	
3.61809045226131	0.485451938753092	
3.63819095477387	0.490231963247442	
3.65829145728643	0.495101631942738	
3.67839195979899	0.500060944838835	
3.69849246231156	0.505109901935875	
3.71859296482412	0.510248503233767	
3.73869346733668	0.515476748732645	
3.75879396984925	0.52079463843248	
3.77889447236181	0.526202172333109	
3.79899497487437	0.531699350434646	
3.81909547738693	0.537286172737087	
3.8391959798995	0.542962639240497	
3.85929648241206	0.548728749944732	
3.87939698492462	0.554584504849907	
3.89949748743719	0.560529903955983	
3.91959798994975	0.566564947263025	
3.93969849246231	0.572689634770869	
3.95979899497487	0.578903966479721	
3.97989949748744	0.585207942389421	
4	0.591601562499944	


==> figures/2nd-order-smoothing_noticks-5.tsv <==
0	1	
0.0201005025125628	0.990077341603669	
0.0402010050251256	0.980403071313187	
0.0603015075376884	0.970965933975879	
0.0804020100502513	0.96175346734163	
0.100502512562814	0.952752240516546	
0.120603015075377	0.943948071739452	
0.14070351758794	0.935326225884926	
0.160804020100503	0.926871592740386	
0.180904522613065	0.918568847924259	
0.201005025125628	0.910402599254256	
0.221105527638191	0.902357522357523	
0.241206030150754	0.894418490235221	
0.261306532663317	0.886570702245826	
0.281407035175879	0.878799818463647	
0.301507537688442	0.871092105548267	
0.321608040201005	0.86343460012561	
0.341708542713568	0.855815295286149	
0.361809045226131	0.848223355250772	
0.381909547738693	0.840649362665418	
0.402010050251256	0.833085602483701	
0.422110552763819	0.825526386065088	
0.442211055276382	0.817968418952424	
0.462311557788945	0.810411215636146	
0.482412060301508	0.802857564004097	
0.50251256281407	0.795314040011292	
0.522613065326633	0.787791144432269	
0.542713567839196	0.780300484929791	
0.562814070351759	0.772852313621218	
0.582914572864322	0.765455248888369	
0.603015075376884	0.758116201446076	
0.623115577889447	0.750840357063134	
0.64321608040201	0.743631210937308	
0.663316582914573	0.736490647649626	
0.683417085427136	0.729419060881803	
0.703517587939699	0.722415507702928	
0.723618090452261	0.715477892814308	
0.743718592964824	0.708603178544464	
0.763819095477387	0.701787616589176	
0.78391959798995	0.695026997526783	
0.804020100502513	0.688316914061566	
0.824120603015075	0.681653033819411	
0.844221105527638	0.675031377398123	
0.864321608040201	0.668448597307451	
0.884422110552764	0.661902253452528	
0.904522613065327	0.655391080930497	
0.924623115577889	0.64891524611434	
0.944723618090452	0.642476587260934	
0.964824120603015	0.636078836157165	
0.984924623115578	0.629727817551232	
1.00502512562814	0.623431606323571	
1.0251256281407	0.617198372796945	
1.04522613065327	0.611032761846192	
1.06532663316583	0.604938281209477	
1.08542713567839	0.598917740690639	
1.10552763819095	0.592973288506442	
1.12562814070352	0.587106444453087	
1.14572864321608	0.581318130529339	
1.16582914572864	0.575608699576921	
1.18592964824121	0.569977962452546	
1.20603015075377	0.564425214228	
1.22613065326633	0.55894925992874	
1.24623115577889	0.553548440368966	
1.26633165829146	0.548220658732807	
1.28643216080402	0.542963408699727	
1.30653266331658	0.537773805141571	
1.32663316582915	0.532648618764225	
1.34673366834171	0.527584316586271	
1.36683417085427	0.522577110929737	
1.38693467336683	0.517623020789534	
1.4070351758794	0.51271795128185	
1.42713567839196	0.507857799731782	
1.44723618090452	0.503038601479406	
1.46733668341709	0.498256735708758	
1.48743718592965	0.493509223254849	
1.50753768844221	0.488794166206596	
1.52763819095477	0.484111223263807	
1.54773869346734	0.479461632686026	
1.5678391959799	0.474848556139711	
1.58793969849246	0.470277957917485	
1.60804020100503	0.465759961715837	
1.62814070351759	0.461310875523196	
1.64824120603015	0.456955988534242	
1.66834170854271	0.452732708769119	
1.68844221105528	0.448692094444023	
1.70854271356784	0.44489453621631	
1.7286432160804	0.441396004180158	
1.74874371859296	0.438230357238539	
1.76884422110553	0.435402243067541	
1.78894472361809	0.432895738743015	
1.80904522613065	0.430688020308726	
1.82914572864322	0.428758143383808	
1.84924623115578	0.427090005530024	
1.86934673366834	0.425672267332819	
1.8894472361809	0.424497347691812	
1.90954773869347	0.423560393355847	
1.92964824120603	0.422858468894847	
1.94974874371859	0.422389975712079	
1.96984924623116	0.422154249316239	
1.98994974874372	0.422151282739712	
2.01005025125628	0.422381536102466	
2.03015075376884	0.422845804390348	
2.05025125628141	0.423545124632626	
2.07035175879397	0.424480709946364	
2.09045226130653	0.425653902095637	
2.1105527638191	0.427066136962387	
2.13065326633166	0.428718919132816	
2.15075376884422	0.430613802998874	
2.17085427135678	0.432752378571723	
2.19095477386935	0.43513626074175	
2.21105527638191	0.437767081087074	
2.23115577889447	0.440646481585359	
2.25125628140704	0.443776109760395	
2.2713567839196	0.447157614920326	
2.29145728643216	0.450792645232219	
2.31155778894472	0.454682845443345	
2.33165829145729	0.458829855104988	
2.35175879396985	0.46323530718989	
2.37185929648241	0.467900827019436	
2.39195979899498	0.472828031435838	
2.41206030150754	0.47801852816925	
2.4321608040201	0.483473915360127	
2.45226130653266	0.489195781206318	
2.47236180904523	0.495185703709966	
2.49246231155779	0.501445250504875	
2.51256281407035	0.507975978748703	
2.53266331658291	0.514779435067625	
2.55276381909548	0.521857155542887	
2.57286432160804	0.529210665731898	
2.5929648241206	0.536841480716202	
2.61306532663317	0.544751105171748	
2.63316582914573	0.552941033456604	
2.65326633165829	0.561412749712573	
2.67336683417085	0.570167727977922	
2.69346733668342	0.579207432308348	
2.71356783919598	0.588533316904679	
2.73366834170854	0.598146826245292	
2.75376884422111	0.608049395221997	
2.77386934673367	0.618242449278349	
2.79396984924623	0.628727404549257	
2.81407035175879	0.639505668001128	
2.83417085427136	0.65057863757252	
2.85427135678392	0.661947702313521	
2.87437185929648	0.673614242524809	
2.89447236180905	0.685579629895346	
2.91457286432161	0.697845227638192	
2.93467336683417	0.71041239062494	
2.95477386934673	0.723282465517961	
2.9748743718593	0.736456790900686	
2.99497487437186	0.749936697405782	
3.01507537688442	0.763723507840626	
3.03517587939698	0.77781853731121	
3.05527638190955	0.792223093342982	
3.07537688442211	0.80693847599971	
3.09547738693467	0.821965977999822	
3.11557788944724	0.837306884830439	
3.1356783919598	0.852962474859044	
3.15577889447236	0.868934019442586	
3.17587939698492	0.885222783034813	
3.19597989949749	0.901830023290613	
3.21608040201005	0.918756991168599	
3.23618090452261	0.936004931031276	
3.25628140703518	0.953575080743323	
3.27638190954774	0.971468671767087	
3.2964824120603	0.989686929256853	
3.31658291457286	1.00823107215038	
3.33668341708543	1.02710231325868	
3.35678391959799	1.04630185935413	
3.37688442211055	1.06583091125611	
3.39698492462312	1.08569066391522	
3.41708542713568	1.10588230649563	
3.43718592964824	1.12640702245537	
3.4572864321608	1.14726598962535	
3.47738693467337	1.16846038028623	
3.49748743718593	1.18999136124411	
3.51758793969849	1.21186009390405	
3.53768844221106	1.23406773434279	
3.55778894472362	1.25661543337916	
3.57788944723618	1.27950433664373	
3.59798994974874	1.3027355846463	
3.61809045226131	1.32631031284276	
3.63819095477387	1.3502296516999	
3.65829145728643	1.37449472675937	
3.67839195979899	1.39910665869992	
3.69849246231156	1.42406656339908	
3.71859296482412	1.44937555199263	
3.73869346733668	1.4750347309339	
3.75879396984925	1.50104520205096	
3.77889447236181	1.5274080626032	
3.79899497487437	1.55412440533709	
3.81909547738693	1.58119531854011	
3.8391959798995	1.60862188609425	
3.85929648241206	1.63640518752792	
3.87939698492462	1.66454629806768	
3.89949748743719	1.69304628868811	
3.91959798994975	1.72190622616139	
3.93969849246231	1.75112717310536	
3.95979899497487	1.78071018803164	
3.97989949748744	1.81065632539148	
4	1.8409666356221	


==> figures/2nd-order-smoothing_noticks-6.tsv <==
0	1	
0.0201005025125628	0.990016403895192	
0.0402010050251256	0.980170679119032	
0.0603015075376884	0.970467625517301	
0.0804020100502513	0.960909486255015	
0.100502512562814	0.951496172013962	
0.120603015075377	0.942225505867391	
0.14070351758794	0.933093488428181	
0.160804020100503	0.92409458222294	
0.180904522613065	0.915222013425034	
0.201005025125628	0.906468088137507	
0.221105527638191	0.897824519434116	
0.241206030150754	0.889282760445959	
0.261306532663317	0.880834338029355	
0.281407035175879	0.872471181058528	
0.301507537688442	0.864185937207354	
0.321608040201005	0.855972272219499	
0.341708542713568	0.84782514606139	
0.361809045226131	0.839741060907552	
0.381909547738693	0.83171827649717	
0.402010050251256	0.823756988902645	
0.422110552763819	0.815859469082623	
0.442211055276382	0.808030157755658	
0.462311557788945	0.800275713287192	
0.482412060301508	0.792605009890938	
0.50251256281407	0.785029085476793	
0.522613065326633	0.777560592260703	
0.542713567839196	0.770210304938801	
0.562814070351759	0.762984889631199	
0.582914572864322	0.755887324166752	
0.603015075376884	0.748917434665698	
0.623115577889447	0.742072375469895	
0.64321608040201	0.735347057419019	
0.663316582914573	0.728734530547456	
0.683417085427136	0.722226327018081	
0.703517587939699	0.715812769486751	
0.723618090452261	0.709483249508669	
0.743718592964824	0.703226480194577	
0.763819095477387	0.697030727121898	
0.78391959798995	0.690884021470643	
0.804020100502513	0.684774359431209	
0.824120603015075	0.678689892059923	
0.844221105527638	0.672619109879903	
0.864321608040201	0.666551026592252	
0.884422110552764	0.660475366243789	
0.904522613065327	0.654382758081633	
0.924623115577889	0.648264943120558	
0.944723618090452	0.642114996186133	
0.964824120603015	0.635927566919807	
0.984924623115578	0.62969914299879	
1.00502512562814	0.623428354681989	
1.0251256281407	0.617118003443322	
1.04522613065327	0.610775775196139	
1.06532663316583	0.604410053245431	
1.08542713567839	0.598029404623228	
1.10552763819095	0.591642543741364	
1.12562814070352	0.585258299224974	
1.14572864321608	0.578885583289344	
1.16582914572864	0.572533363099556	
1.18592964824121	0.566210633598398	
1.20603015075377	0.559926391306341	
1.22613065326633	0.553689608582906	
1.24623115577889	0.547509207791593	
1.26633165829146	0.541394034718699	
1.28643216080402	0.535352830447935	
1.30653266331658	0.529394200663334	
1.32663316582915	0.523526581007646	
1.34673366834171	0.51775819660362	
1.36683417085427	0.512097013063322	
1.38693467336683	0.506550675118636	
1.4070351758794	0.501126427172918	
1.42713567839196	0.495831007213331	
1.44723618090452	0.490670501004793	
1.46733668341709	0.485650136260992	
1.48743718592965	0.480773984837363	
1.50753768844221	0.476044523551868	
1.52763819095477	0.471462233293473	
1.54773869346734	0.467025879071881	
1.5678391959799	0.462732299220635	
1.58793969849246	0.458575529447104	
1.60804020100503	0.4545454460548	
1.62814070351759	0.450625741055299	
1.64824120603015	0.446791125253912	
1.66834170854271	0.443004190630522	
1.68844221105528	0.439213878968896	
1.70854271356784	0.4353597996117	
1.7286432160804	0.431385982464752	
1.74874371859296	0.427258568625067	
1.76884422110553	0.422972910416595	
1.78894472361809	0.418544930763441	
1.80904522613065	0.413997453621857	
1.82914572864322	0.409351423372721	
1.84924623115578	0.404622942454233	
1.86934673366834	0.399823350281003	
1.8894472361809	0.394960227953379	
1.90954773869347	0.3900384287225	
1.92964824120603	0.385060888018486	
1.94974874371859	0.380029204438038	
1.96984924623116	0.374944042472485	
1.98994974874372	0.369805409089405	
2.01005025125628	0.364612844168862	
2.03015075376884	0.359365552724993	
2.05025125628141	0.354062497728557	
2.07035175879397	0.348702466062465	
2.09045226130653	0.343284115962607	
2.1105527638191	0.337806011547113	
2.13065326633166	0.332266648229763	
2.15075376884422	0.326664471618554	
2.17085427135678	0.320997891702379	
2.19095477386935	0.315265293590828	
2.21105527638191	0.309465045705788	
2.23115577889447	0.303595506069645	
2.25125628140704	0.297655027158479	
2.2713567839196	0.291641959664263	
2.29145728643216	0.285554655419881	
2.31155778894472	0.279391469678099	
2.33165829145729	0.273150762887625	
2.35175879396985	0.266830902075649	
2.37185929648241	0.260430261920853	
2.39195979899498	0.253947225580996	
2.41206030150754	0.247380185325993	
2.4321608040201	0.240727543015312	
2.45226130653266	0.233987710451082	
2.47236180904523	0.227159109631212	
2.49246231155779	0.220240172921907	
2.51256281407035	0.213229343165475	
2.53266331658291	0.206125073735819	
2.55276381909548	0.198925828551563	
2.57286432160804	0.191630082055387	
2.5929648241206	0.184236319165731	
2.61306532663317	0.176743035206653	
2.63316582914573	0.169148735820075	
2.65326633165829	0.161451936864133	
2.67336683417085	0.153651164300655	
2.69346733668342	0.145744954073914	
2.71356783919598	0.137731851983084	
2.73366834170854	0.129610413549787	
2.75376884422111	0.121379203882174	
2.77386934673367	0.113036797536731	
2.79396984924623	0.104581778378603	
2.81407035175879	0.0960127394412003	
2.83417085427136	0.0873282827861948	
2.85427135678392	0.0785270193633906	
2.87437185929648	0.0696075688720122	
2.89447236180905	0.0605685596232386	
2.91457286432161	0.0514086284039551	
2.93467336683417	0.0421264203426002	
2.95477386934673	0.0327205887767604	
2.9748743718593	0.0231897951229779	
2.99497487437186	0.0135327087487682	
3.01507537688442	0.00374800684649029	
3.03517587939698	-0.00616562568968337	
3.05527638190955	-0.0162094963852236	
3.07537688442211	-0.026384905303896	
3.09547738693467	-0.0366931451641589	
3.11557788944724	-0.0471355014531333	
3.1356783919598	-0.0577132525382231	
3.15577889447236	-0.0684276697765768	
3.17587939698492	-0.0792800176217278	
3.19597989949749	-0.0902715537286061	
3.21608040201005	-0.101403529055864	
3.23618090452261	-0.112677187966113	
3.25628140703518	-0.124093768323786	
3.27638190954774	-0.135654501591479	
3.2964824120603	-0.14736061292332	
3.31658291457286	-0.159213321257056	
3.33668341708543	-0.171213839403881	
3.35678391959799	-0.183363374135969	
3.37688442211055	-0.195663126272776	
3.39698492462312	-0.208114290764957	
3.41708542713568	-0.220718056776556	
3.43718592964824	-0.233475607765735	
3.4572864321608	-0.246388121563323	
3.47738693467337	-0.259456770450035	
3.49748743718593	-0.272682721231825	
3.51758793969849	-0.286067135314002	
3.53768844221106	-0.299611168773113	
3.55778894472362	-0.313315972428129	
3.57788944723618	-0.327182691909413	
3.59798994974874	-0.341212467727	
3.61809045226131	-0.355406435336581	
3.63819095477387	-0.369765725205015	
3.65829145728643	-0.384291462873894	
3.67839195979899	-0.398984769022249	
3.69849246231156	-0.413846759527325	
3.71859296482412	-0.428878545525099	
3.73869346733668	-0.444081233468612	
3.75879396984925	-0.459455925186005	
3.77889447236181	-0.475003717936986	
3.79899497487437	-0.490725704467794	
3.81909547738693	-0.506622973065939	
3.8391959798995	-0.522696607613257	
3.85929648241206	-0.538947687638458	
3.87939698492462	-0.555377288367863	
3.89949748743719	-0.571986480776147	
3.91959798994975	-0.588776331635341	
3.93969849246231	-0.605747903563619	
3.95979899497487	-0.622902255072196	
3.97989949748744	-0.640240440612643	
4	-0.657763510622207	


==> figures/2nd-order-smoothing_noticks-7.tsv <==
0	1	
0.0201005025125628	0.99005732859496	
0.0402010050251256	0.980328479595769	
0.0603015075376884	0.970809590799031	
0.0804020100502513	0.961494542715919	
0.100502512562814	0.952375230729458	
0.120603015075377	0.943441837251813	
0.14070351758794	0.934683103881568	
0.160804020100503	0.926086603561019	
0.180904522613065	0.917639012733452	
0.201005025125628	0.909326383500429	
0.221105527638191	0.901134415779075	
0.241206030150754	0.893048729459363	
0.261306532663317	0.885055136561394	
0.281407035175879	0.877139913392689	
0.301507537688442	0.869290072705467	
0.321608040201005	0.861493635853933	
0.341708542713568	0.853739904951565	
0.361809045226131	0.846019735028392	
0.381909547738693	0.838325806188287	
0.402010050251256	0.830652895766247	
0.422110552763819	0.822998150485676	
0.442211055276382	0.815361358615675	
0.462311557788945	0.807745222128323	
0.482412060301508	0.800155628855964	
0.50251256281407	0.792601924573467	
0.522613065326633	0.785096693321151	
0.542713567839196	0.777652224072389	
0.562814070351759	0.770277885599367	
0.582914572864322	0.762980218506141	
0.603015075376884	0.755763207385932	
0.623115577889447	0.748628552978418	
0.64321608040201	0.741575944326999	
0.663316582914573	0.734603330936092	
0.683417085427136	0.727707194928426	
0.703517587939699	0.720882823202309	
0.723618090452261	0.714124579588929	
0.743718592964824	0.707426177009615	
0.763819095477387	0.700780949633151	
0.78391959798995	0.694182125033044	
0.804020100502513	0.687623096344817	
0.824120603015075	0.681097694423276	
0.844221105527638	0.674600459999813	
0.864321608040201	0.668126915839695	
0.884422110552764	0.661673838899327	
0.904522613065327	0.655239532483547	
0.924623115577889	0.648824098402929	
0.944723618090452	0.642429709131028	
0.964824120603015	0.636060879961723	
0.984924623115578	0.629724741166417	
1.00502512562814	0.623431309109151	
1.0251256281407	0.617193111441751	
1.04522613065327	0.611021855496964	
1.06532663316583	0.604926588176701	
1.08542713567839	0.598913846546426	
1.10552763819095	0.592987892755067	
1.12562814070352	0.587150948954807	
1.14572864321608	0.581403432220933	
1.16582914572864	0.575744189471619	
1.18592964824121	0.570170732387745	
1.20603015075377	0.564679472332775	
1.22613065326633	0.559265955272545	
1.24623115577889	0.55392509669503	
1.26633165829146	0.548651416530284	
1.28643216080402	0.543439274070116	
1.30653266331658	0.538283102888066	
1.32663316582915	0.533177645759119	
1.34673366834171	0.528118189579559	
1.36683417085427	0.523100800286827	
1.38693467336683	0.51812255777923	
1.4070351758794	0.513181790835862	
1.42713567839196	0.508278312036482	
1.44723618090452	0.503413652681151	
1.46733668341709	0.498591297710255	
1.48743718592965	0.493816920624106	
1.50753768844221	0.489098613542224	
1.52763819095477	0.484446267822844	
1.54773869346734	0.47986833285273	
1.5678391959799	0.475370524556689	
1.58793969849246	0.470956022811149	
1.60804020100503	0.466625706364129	
1.62814070351759	0.462378387754915	
1.64824120603015	0.458211048233938	
1.66834170854271	0.454119072682609	
1.68844221105528	0.450096484533053	
1.70854271356784	0.446136180688205	
1.7286432160804	0.442230166441232	
1.74874371859296	0.438369790395656	
1.76884422110553	0.434545979385067	
1.78894472361809	0.430749473392894	
1.80904522613065	0.426971060472362	
1.82914572864322	0.423201811666212	
1.84924623115578	0.419433315926483	
1.86934673366834	0.415657915034522	
1.8894472361809	0.411868938520568	
1.90954773869347	0.40806093858375	
1.92964824120603	0.404229925011942	
1.94974874371859	0.400373600101201	
1.96984924623116	0.396491593576105	
1.98994974874372	0.392585697509398	
2.01005025125628	0.388660093308802	
2.03015075376884	0.384720973834301	
2.05025125628141	0.380774850387119	
2.07035175879397	0.376827969026924	
2.09045226130653	0.372886302761706	
2.1105527638191	0.368955551547809	
2.13065326633166	0.365041142289423	
2.15075376884422	0.361148228839347	
2.17085427135678	0.357281691998201	
2.19095477386935	0.353446139515104	
2.21105527638191	0.349645906087236	
2.23115577889447	0.345885053360049	
2.25125628140704	0.342167369927141	
2.2713567839196	0.33849637133034	
2.29145728643216	0.33487530005977	
2.31155778894472	0.331307125553663	
2.33165829145729	0.32779454419845	
2.35175879396985	0.324339979328842	
2.37185929648241	0.320945581227533	
2.39195979899498	0.317613227125892	
2.41206030150754	0.314344521202945	
2.4321608040201	0.311140794586342	
2.45226130653266	0.308003105351896	
2.47236180904523	0.304932238523153	
2.49246231155779	0.301928706072574	
2.51256281407035	0.298992748656223	
2.53266331658291	0.296124406266537	
2.55276381909548	0.293323679128479	
2.57286432160804	0.290590567242095	
2.5929648241206	0.287925070607143	
2.61306532663317	0.285327189223865	
2.63316582914573	0.282796923092201	
2.65326633165829	0.280334272212262	
2.67336683417085	0.277939236583787	
2.69346733668342	0.275611816206976	
2.71356783919598	0.273352011081769	
2.73366834170854	0.271159821208156	
2.75376884422111	0.269035246586214	
2.77386934673367	0.266978287215806	
2.79396984924623	0.264988943097057	
2.81407035175879	0.263067214229912	
2.83417085427136	0.261213100614357	
2.85427135678392	0.259426602250369	
2.87437185929648	0.25770771913806	
2.89447236180905	0.256056451277356	
2.91457286432161	0.254472798668302	
2.93467336683417	0.252956761310663	
2.95477386934673	0.251508339204746	
2.9748743718593	0.250127532350436	
2.99497487437186	0.248814340747762	
3.01507537688442	0.247568764396666	
3.03517587939698	0.246390803297238	
3.05527638190955	0.245280457449394	
3.07537688442211	0.244237726853225	
3.09547738693467	0.243262611508517	
3.11557788944724	0.242355111415422	
3.1356783919598	0.24151522657401	
3.15577889447236	0.240742956984172	
3.17587939698492	0.240038302646093	
3.19597989949749	0.239401263559456	
3.21608040201005	0.238831839724357	
3.23618090452261	0.238330031141057	
3.25628140703518	0.237895837809206	
3.27638190954774	0.237529259729033	
3.2964824120603	0.237230296900354	
3.31658291457286	0.236998949323656	
3.33668341708543	0.236835216998274	
3.35678391959799	0.236739099924461	
3.37688442211055	0.236710598102401	
3.39698492462312	0.236749711531769	
3.41708542713568	0.2368564402129	
3.43718592964824	0.237030784145618	
3.4572864321608	0.237272743329872	
3.47738693467337	0.237582317765889	
3.49748743718593	0.237959507453232	
3.51758793969849	0.238404312392612	
3.53768844221106	0.238916732583283	
3.55778894472362	0.239496768025408	
3.57788944723618	0.240144418719604	
3.59798994974874	0.240859684665102	
3.61809045226131	0.241642565862431	
3.63819095477387	0.242493062310911	
3.65829145728643	0.243411174011424	
3.67839195979899	0.244396900963499	
3.69849246231156	0.245450243166911	
3.71859296482412	0.246571200622297	
3.73869346733668	0.247759773329083	
3.75879396984925	0.249015961287488	
3.77889447236181	0.250339764497591	
3.79899497487437	0.251731182959142	
3.81909547738693	0.253190216672355	
3.8391959798995	0.254716865637266	
3.85929648241206	0.256311129853796	
3.87939698492462	0.257973009321928	
3.89949748743719	0.259702504041484	
3.91959798994975	0.261499614013076	
3.93969849246231	0.263364339235776	
3.95979899497487	0.265296679710388	
3.97989949748744	0.267296635436352	
4	0.269364206414229	


==> figures/2nd-order-smoothing_noticks-8.tsv <==
0	1	
0.0201005025125628	0.990087206353862	
0.0402010050251256	0.980442219495531	
0.0603015075376884	0.971053039517873	
0.0804020100502513	0.96190612507609	
0.100502512562814	0.952986677348987	
0.120603015075377	0.944278902050457	
0.14070351758794	0.935766249479128	
0.160804020100503	0.9274316332607	
0.180904522613065	0.91925762934333	
0.201005025125628	0.911226657902496	
0.221105527638191	0.903321152006329	
0.241206030150754	0.895523718057776	
0.261306532663317	0.887817294021094	
0.281407035175879	0.880185312123296	
0.301507537688442	0.872611873005293	
0.321608040201005	0.86508193815934	
0.341708542713568	0.857581546983642	
0.361809045226131	0.850098064034392	
0.381909547738693	0.842620461223802	
0.402010050251256	0.835139638964386	
0.422110552763819	0.82764878971492	
0.442211055276382	0.820143807063607	
0.462311557788945	0.81262374323537	
0.482412060301508	0.805091317263182	
0.50251256281407	0.797553473875343	
0.522613065326633	0.790021519500965	
0.542713567839196	0.782507995466369	
0.562814070351759	0.775023974573543	
0.582914572864322	0.767578787422489	
0.603015075376884	0.760179973840413	
0.623115577889447	0.752833294522494	
0.64321608040201	0.745542796722713	
0.663316582914573	0.738310926952426	
0.683417085427136	0.731138684134481	
0.703517587939699	0.724025807488318	
0.723618090452261	0.716970994170529	
0.743718592964824	0.709972142228091	
0.763819095477387	0.703026614721847	
0.78391959798995	0.696131520980106	
0.804020100502513	0.689284010901518	
0.824120603015075	0.682481578101299	
0.844221105527638	0.675722367541772	
0.864321608040201	0.669005483152274	
0.884422110552764	0.66233129085571	
0.904522613065327	0.655701712389214	
0.924623115577889	0.649120505322196	
0.944723618090452	0.642593524698575	
0.964824120603015	0.63612896169875	
0.984924623115578	0.62973755453923	
1.00502512562814	0.623432746925717	
1.0251256281407	0.61722798887629	
1.04522613065327	0.61113132875411	
1.06532663316583	0.605147567610663	
1.08542713567839	0.599279037377059	
1.10552763819095	0.593525924814682	
1.12562814070352	0.587886559934661	
1.14572864321608	0.58235767300645	
1.16582914572864	0.576934624298415	
1.18592964824121	0.571611611012444	
1.20603015075377	0.566381856350251	
1.22613065326633	0.561237786155605	
1.24623115577889	0.556171198996673	
1.26633165829146	0.551173435803971	
1.28643216080402	0.54623555521489	
1.30653266331658	0.54134852060184	
1.32663316582915	0.536503404424489	
1.34673366834171	0.531691615138801	
1.36683417085427	0.526905151521929	
1.38693467336683	0.522136889047487	
1.4070351758794	0.517380902961287	
1.42713567839196	0.512632833009292	
1.44723618090452	0.507890295305796	
1.46733668341709	0.50315334734897	
1.48743718592965	0.498425012006357	
1.50753768844221	0.493711858782917	
1.52763819095477	0.489023740293698	
1.54773869346734	0.484370553732024	
1.5678391959799	0.479760595227839	
1.58793969849246	0.475200402876968	
1.60804020100503	0.470694696265989	
1.62814070351759	0.466246374251835	
1.64824120603015	0.461856566706619	
1.66834170854271	0.45752473519397	
1.68844221105528	0.453248817753226	
1.70854271356784	0.449025413291898	
1.7286432160804	0.444850001200427	
1.74874371859296	0.440717191621873	
1.76884422110553	0.436621001378403	
1.78894472361809	0.43255514998961	
1.80904522613065	0.428513369654646	
1.82914572864322	0.424489722652844	
1.84924623115578	0.420478919457078	
1.86934673366834	0.41647663100351	
1.8894472361809	0.412479789028445	
1.90954773869347	0.408486869086743	
1.92964824120603	0.404498151716672	
1.94974874371859	0.400515958072781	
1.96984924623116	0.396544857074615	
1.98994974874372	0.392591841643686	
2.01005025125628	0.388666325753985	
2.03015075376884	0.38477653517273	
2.05025125628141	0.38092742458396	
2.07035175879397	0.377123023674351	
2.09045226130653	0.373366611263536	
2.1105527638191	0.369660757070363	
2.13065326633166	0.366007359366846	
2.15075376884422	0.362407679373332	
2.17085427135678	0.358862373121019	
2.19095477386935	0.355371521416021	
2.21105527638191	0.351934658510751	
2.23115577889447	0.348550800081654	
2.25125628140704	0.345218471153815	
2.2713567839196	0.341935734705818	
2.29145728643216	0.33870022184347	
2.31155778894472	0.335509164680534	
2.33165829145729	0.332359433441679	
2.35175879396985	0.329247579881627	
2.37185929648241	0.326169889982048	
2.39195979899498	0.323122450232836	
2.41206030150754	0.320101233867673	
2.4321608040201	0.317102216678383	
2.45226130653266	0.314121537191402	
2.47236180904523	0.311155724282608	
2.49246231155779	0.308202028731922	
2.51256281407035	0.305258909393652	
2.53266331658291	0.302326430904483	
2.55276381909548	0.299406275055685	
2.57286432160804	0.296502260534177	
2.5929648241206	0.293621348801659	
2.61306532663317	0.290775182142561	
2.63316582914573	0.287982347152752	
2.65326633165829	0.285271377116521	
2.67336683417085	0.282683725890875	
2.69346733668342	0.280274052292959	
2.71356783919598	0.278103108043277	
2.73366834170854	0.276221487599606	
2.75376884422111	0.274653662364529	
2.77386934673367	0.27339626276	
2.79396984924623	0.272429878111057	
2.81407035175879	0.271731793735069	
2.83417085427136	0.271282661738742	
2.85427135678392	0.271068145629022	
2.87437185929648	0.271078365768951	
2.89447236180905	0.27130682807073	
2.91457286432161	0.271749457037833	
2.93467336683417	0.272403867364012	
2.95477386934673	0.273268850363582	
2.9748743718593	0.274344020258102	
2.99497487437186	0.275629571579525	
3.01507537688442	0.277126111924832	
3.03517587939698	0.278834545543105	
3.05527638190955	0.280755991356542	
3.07537688442211	0.282891724517382	
3.09547738693467	0.285243134232502	
3.11557788944724	0.28781169297179	
3.1356783919598	0.290598933739784	
3.15577889447236	0.293606433130389	
3.17587939698492	0.296835798578734	
3.19597989949749	0.300288658690784	
3.21608040201005	0.303966655857833	
3.23618090452261	0.307871440580113	
3.25628140703518	0.312004667082232	
3.27638190954774	0.316367989915632	
3.2964824120603	0.320963061316029	
3.31658291457286	0.325791529148761	
3.33668341708543	0.330855035307783	
3.35678391959799	0.336155214475997	
3.37688442211055	0.341693693164851	
3.39698492462312	0.347472088977636	
3.41708542713568	0.353492010052065	
3.43718592964824	0.359755054642316	
3.4572864321608	0.366262810816595	
3.47738693467337	0.373016856245101	
3.49748743718593	0.380018758060783	
3.51758793969849	0.387270072781498	
3.53768844221106	0.394772346275763	
3.55778894472362	0.402527113771431	
3.57788944723618	0.41053589989285	
3.59798994974874	0.418800218721272	
3.61809045226131	0.427321573879342	
3.63819095477387	0.436101458626506	
3.65829145728643	0.445141355971758	
3.67839195979899	0.454442738790819	
3.69849246231156	0.464007069954841	
3.71859296482412	0.473835802463772	
3.73869346733668	0.483930379581547	
3.75879396984925	0.494292234977499	
3.77889447236181	0.504922792867019	
3.79899497487437	0.515823468153954	
3.81909547738693	0.526995666573906	
3.8391959798995	0.538440784836018	
3.85929648241206	0.550160210764572	
3.87939698492462	0.562155323439475	
3.89949748743719	0.574427493334924	
3.91959798994975	0.586978082457375	
3.93969849246231	0.599808444478637	
3.95979899497487	0.612919924871971	
3.97989949748744	0.62631386104001	
4	0.639991582445814	


==> figures/2nd-order-smoothing_noticks-9.tsv <==
0	1	
0.0201005025125628	0.990027450836058	
0.0402010050251256	0.980214739696007	
0.0603015075376884	0.970566142080189	
0.0804020100502513	0.961082960355748	
0.100502512562814	0.951763784109929	
0.120603015075377	0.942604772453168	
0.14070351758794	0.933599958284008	
0.160804020100503	0.924741573861338	
0.180904522613065	0.916020396123573	
0.201005025125628	0.907426109098361	
0.221105527638191	0.898947679551821	
0.241206030150754	0.89057374086095	
0.261306532663317	0.882292979101694	
0.281407035175879	0.874094514662082	
0.301507537688442	0.865968272405641	
0.321608040201005	0.857905333548526	
0.341708542713568	0.849898262919487	
0.361809045226131	0.841941406022393	
0.381909547738693	0.834031151152773	
0.402010050251256	0.826166152568107	
0.422110552763819	0.818347511256432	
0.442211055276382	0.810578910167742	
0.462311557788945	0.802866701021276	
0.482412060301508	0.795219940448745	
0.50251256281407	0.787650375271591	
0.522613065326633	0.780171867141337	
0.542713567839196	0.77279645267841	
0.562814070351759	0.765531796625191	
0.582914572864322	0.758381649589792	
0.603015075376884	0.75134644093145	
0.623115577889447	0.744423811434343	
0.64321608040201	0.737609091931286	
0.663316582914573	0.730895734919759	
0.683417085427136	0.72427570572237	
0.703517587939699	0.717739838916299	
0.723618090452261	0.711278165007329	
0.743718592964824	0.704880211791139	
0.763819095477387	0.698535284544455	
0.78391959798995	0.692232729085981	
0.804020100502513	0.685962181788117	
0.824120603015075	0.679713810745253	
0.844221105527638	0.673478552457854	
0.864321608040201	0.667248348527116	
0.884422110552764	0.661016386942943	
0.904522613065327	0.65477735257788	
0.924623115577889	0.648527691483662	
0.944723618090452	0.64226589356348	
0.964824120603015	0.635992798224696	
0.984924623115578	0.629711927793605	
1.00502512562814	0.623429871292585	
1.0251256281407	0.617158234007212	
1.04522613065327	0.610912382239817	
1.06532663316583	0.604705608742739	
1.08542713567839	0.598548655715793	
1.10552763819095	0.592449860695453	
1.12562814070352	0.586415337974954	
1.14572864321608	0.580449191435415	
1.16582914572864	0.574553754644822	
1.18592964824121	0.568729853763046	
1.20603015075377	0.562977088315299	
1.22613065326633	0.557294124389484	
1.24623115577889	0.551678994393386	
1.26633165829146	0.546129397256596	
1.28643216080402	0.540642992925341	
1.30653266331658	0.535217685174291	
1.32663316582915	0.529851887093749	
1.34673366834171	0.524544764020316	
1.36683417085427	0.519296449051724	
1.38693467336683	0.514108226510972	
1.4070351758794	0.508982678710437	
1.42713567839196	0.503923791063673	
1.44723618090452	0.498937010056507	
1.46733668341709	0.49402924807154	
1.48743718592965	0.489208829241856	
1.50753768844221	0.484485368301531	
1.52763819095477	0.479868795351991	
1.54773869346734	0.475366111973437	
1.5678391959799	0.470980453885539	
1.58793969849246	0.46671164274533	
1.60804020100503	0.462556716462269	
1.62814070351759	0.458510401257996	
1.64824120603015	0.454565529761258	
1.66834170854271	0.450713410171247	
1.68844221105528	0.44694415131288	
1.70854271356784	0.443246948084511	
1.7286432160804	0.439610331682038	
1.74874371859296	0.43602238916944	
1.76884422110553	0.43247095739173	
1.78894472361809	0.428943796796177	
1.80904522613065	0.425428751290078	
1.82914572864322	0.421913900679579	
1.84924623115578	0.418387712395888	
1.86934673366834	0.414839199065534	
1.8894472361809	0.411258088012691	
1.90954773869347	0.407635008080758	
1.92964824120603	0.403961698307212	
1.94974874371859	0.400231242129621	
1.96984924623116	0.396438330077594	
1.98994974874372	0.39257955337511	
2.01005025125628	0.388653860863619	
2.03015075376884	0.384665412495873	
2.05025125628141	0.380622276190279	
2.07035175879397	0.376532914379496	
2.09045226130653	0.372405994259875	
2.1105527638191	0.368250346025256	
2.13065326633166	0.364074925212	
2.15075376884422	0.359888778305363	
2.17085427135678	0.355701010875382	
2.19095477386935	0.351520757614187	
2.21105527638191	0.34735715366372	
2.23115577889447	0.343219306638443	
2.25125628140704	0.339116268700468	
2.2713567839196	0.335057007954861	
2.29145728643216	0.331050378276071	
2.31155778894472	0.327105086426792	
2.33165829145729	0.323229654955222	
2.35175879396985	0.319432378776057	
2.37185929648241	0.315721272473018	
2.39195979899498	0.312104004018949	
2.41206030150754	0.308587808538218	
2.4321608040201	0.305179372494301	
2.45226130653266	0.301884673512391	
2.47236180904523	0.298708752763699	
2.49246231155779	0.295655383413227	
2.51256281407035	0.292726587918794	
2.53266331658291	0.28992238162859	
2.55276381909548	0.287241083201273	
2.57286432160804	0.284678873950013	
2.5929648241206	0.282228792412626	
2.61306532663317	0.279879196305169	
2.63316582914573	0.27761149903165	
2.65326633165829	0.275397167308004	
2.67336683417085	0.273194747276699	
2.69346733668342	0.270949580120993	
2.71356783919598	0.268600914120261	
2.73366834170854	0.266098154816707	
2.75376884422111	0.2634168308079	
2.77386934673367	0.260560311671611	
2.79396984924623	0.257548008083056	
2.81407035175879	0.254402634724755	
2.83417085427136	0.251143539489973	
2.85427135678392	0.247785058871716	
2.87437185929648	0.244337072507169	
2.89447236180905	0.240806074483982	
2.91457286432161	0.237196140298771	
2.93467336683417	0.233509655257315	
2.95477386934673	0.22974782804591	
2.9748743718593	0.225911044442771	
2.99497487437186	0.221999109915999	
3.01507537688442	0.218011416868501	
3.03517587939698	0.213947061051371	
3.05527638190955	0.209804923542245	
3.07537688442211	0.205583729189067	
3.09547738693467	0.201282088784532	
3.11557788944724	0.196898529859055	
3.1356783919598	0.192431519408235	
3.15577889447236	0.187879480837954	
3.17587939698492	0.183240806713451	
3.19597989949749	0.178513868428129	
3.21608040201005	0.173697023590882	
3.23618090452261	0.168788621702001	
3.25628140703518	0.163787008536181	
3.27638190954774	0.158690529542435	
3.2964824120603	0.153497532484679	
3.31658291457286	0.148206369498551	
3.33668341708543	0.142815398688765	
3.35678391959799	0.137322985372925	
3.37688442211055	0.131727503039951	
3.39698492462312	0.126027334085902	
3.41708542713568	0.120220870373736	
3.43718592964824	0.11430651364892	
3.4572864321608	0.10828267584315	
3.47738693467337	0.102147779286678	
3.49748743718593	0.0959002568456812	
3.51758793969849	0.0895385520037257	
3.53768844221106	0.0830611188908043	
3.55778894472362	0.0764664222793845	
3.57788944723618	0.0697529375463581	
3.59798994974874	0.0629191506089323	
3.61809045226131	0.0559635578455202	
3.63819095477387	0.048884665995317	
3.65829145728643	0.0416809920510902	
3.67839195979899	0.0343510631361797	
3.69849246231156	0.0268934163789812	
3.71859296482412	0.0193065987808216	
3.73869346733668	0.0115891670766186	
3.75879396984925	0.00373968759747814	
3.77889447236181	-0.00424326387183738	
3.79899497487437	-0.0123611022356701	
3.81909547738693	-0.0206152332291961	
3.8391959798995	-0.0290070535614851	
3.85929648241206	-0.0375379510569799	
3.87939698492462	-0.0462093047956199	
3.89949748743719	-0.0550224852519562	
3.91959798994975	-0.0639788544312237	
3.93969849246231	-0.0730797660070848	
3.95979899497487	-0.0823265654511956	
3.97989949748744	-0.0917205901673052	
4	-0.101263169617355	


==> figures/WP1-theorem-1.tsv <==
1	-1	
1	9	


==> figures/WP1-theorem-10.tsv <==
0.5	1.16369325296955	
0.510050251256281	1.19788957993005	
0.520100502512563	1.23216909060264	
0.530150753768844	1.26651554658905	
0.540201005025126	1.3009129224784	
0.550251256281407	1.33534540692956	
0.560301507537688	1.36979740419956	
0.57035175879397	1.40425353613116	
0.580402010050251	1.43869864461715	
0.590452261306533	1.47311779456344	
0.600502512562814	1.50749627737787	
0.610552763819096	1.54181961501733	
0.620603015075377	1.57607356463195	
0.630653266331658	1.61024412385198	
0.64070351758794	1.64431753677127	
0.650753768844221	1.67828030069021	
0.660804020100503	1.71211917369203	
0.670854271356784	1.74582118313881	
0.680904522613065	1.77937363518844	
0.690954773869347	1.81276412545153	
0.701005025125628	1.84598055092844	
0.71105527638191	1.87901112339197	
0.721105527638191	1.91184438441243	
0.731155778894472	1.94446922225931	
0.741206030150754	1.97687489096076	
0.751256281407035	2.00905103185944	
0.761306532663317	2.04098769807599	
0.771356783919598	2.0726753823825	
0.781407035175879	2.10410504910483	
0.791457286432161	2.13526817082244	
0.801507537688442	2.16615677082956	
0.811557788944724	2.19676347257841	
0.821608040201005	2.2270815576682	
0.831658291457286	2.25710503440793	
0.841708542713568	2.28682871961922	
0.851758793969849	2.31624833723869	
0.861809045226131	2.34536063855323	
0.871859296482412	2.37416355075856	
0.881909547738693	2.40265636330547	
0.891959798994975	2.43083996575946	
0.902010050251256	2.45871715765912	
0.912060301507538	2.48629306199077	
0.922110552763819	2.51357569305724	
0.9321608040201	2.54057676429403	
0.942211055276382	2.56731288894034	
0.952261306532663	2.5938074680483	
0.962311557788945	2.62009389144716	
0.972361809045226	2.64622157435548	
0.982412060301508	2.67226938095302	
0.992462311557789	2.69838611974163	
1.00251256281407	2.72525710920393	
1.01256281407035	2.75405701988252	
1.02261306532663	2.78367703944546	
1.03266331658291	2.81388640247979	
1.0427135678392	2.84458272204664	
1.05276381909548	2.87570378486979	
1.06281407035176	2.90720653753855	
1.07286432160804	2.93905887743509	
1.08291457286432	2.97123566599506	
1.0929648241206	3.00371652161368	
1.10301507537688	3.03648448394686	
1.11306532663317	3.06952515126434	
1.12311557788945	3.10282609490235	
1.13316582914573	3.13637644584083	
1.14321608040201	3.17016659331773	
1.15326633165829	3.20418795920996	
1.16331658291457	3.23843282531146	
1.17336683417085	3.27289419855193	
1.18341708542714	3.30756570406621	
1.19346733668342	3.34244149912326	
1.2035175879397	3.37751620295606	
1.21356783919598	3.41278483890313	
1.22361809045226	3.4482427862157	
1.23366834170854	3.48388573954813	
1.24371859296482	3.51970967462478	
1.25376884422111	3.55571081892262	
1.26381909547739	3.59188562646492	
1.27386934673367	3.6282307560132	
1.28391959798995	3.66474305209002	
1.29396984924623	3.70141952837699	
1.30402010050251	3.73825735311885	
1.31407035175879	3.77525383623225	
1.32412060301508	3.81240641787161	
1.33417085427136	3.84971265824665	
1.34422110552764	3.88717022852105	
1.35427135678392	3.92477690264861	
1.3643216080402	3.96253055002666	
1.37437185929648	4.00042912886408	
1.38442211055276	4.03847068017726	
1.39447236180905	4.07665332233937	
1.40452261306533	4.11497524611915	
1.41457286432161	4.15343471015401	
1.42462311557789	4.19203003680989	
1.43467336683417	4.23075960838627	
1.44472361809045	4.26962186363021	
1.45477386934673	4.30861529452789	
1.46482412060302	4.34773844334578	
1.4748743718593	4.38698989989705	
1.48492462311558	4.42636829901159	
1.49497487437186	4.4658723181907	
1.50502512562814	4.50550067542922	
1.51507537688442	4.54525212719031	
1.5251256281407	4.58512546651918	
1.53517587939698	4.62511952128384	
1.54522613065327	4.66523315253209	
1.55527638190955	4.70546525295503	
1.56532663316583	4.74581474544837	
1.57537688442211	4.78628058176368	
1.58542713567839	4.82686174124249	
1.59547738693467	4.86755722962684	
1.60552763819095	4.90836607794032	
1.61557788944724	4.94928734143449	
1.62562814070352	4.99032009859573	
1.6356783919598	5.03146345020815	
1.64572864321608	5.07271651846861	
1.65577889447236	5.11407844615013	
1.66582914572864	5.15554839581037	
1.67587939698492	5.19712554904206	
1.68592964824121	5.23880910576264	
1.69597989949749	5.28059828354043	
1.70603015075377	5.32249231695502	
1.71608040201005	5.36449045698964	
1.72613065326633	5.40659197045345	
1.73618090452261	5.44879613943199	
1.74623115577889	5.49110226076392	
1.75628140703518	5.53350964554253	
1.76633165829146	5.57601761864053	
1.77638190954774	5.61862551825675	
1.78643216080402	5.66133269548338	
1.7964824120603	5.70413851389268	
1.80653266331658	5.747042349142	
1.81658291457286	5.79004358859607	
1.82663316582915	5.83314163096566	
1.83668341708543	5.87633588596156	
1.84673366834171	5.91962577396325	
1.85678391959799	5.96301072570138	
1.86683417085427	6.00649018195322	
1.87688442211055	6.05006359325064	
1.88693467336683	6.09373041959977	
1.89698492462312	6.13749013021178	
1.9070351758794	6.18134220324431	
1.91708542713568	6.22528612555296	
1.92713567839196	6.26932139245228	
1.93718592964824	6.31344750748589	
1.94723618090452	6.35766398220527	
1.9572864321608	6.40197033595674	
1.96733668341709	6.44636609567634	
1.97738693467337	6.49085079569216	
1.98743718592965	6.5354239775338	
1.99748743718593	6.58008518974863	
2.00753768844221	6.62483398772461	
2.01758793969849	6.6696699335192	
2.02763819095477	6.71459259569432	
2.03768844221106	6.75960154915685	
2.04773869346734	6.8046963750047	
2.05778894472362	6.84987666037789	
2.0678391959799	6.89514199831474	
2.07788944723618	6.94049198761273	
2.08793969849246	6.98592623269393	
2.09798994974874	7.03144434347479	
2.10804020100502	7.07704593524013	
2.11809045226131	7.12273062852109	
2.12814070351759	7.16849804897701	
2.13819095477387	7.21434782728094	
2.14824120603015	7.26027959900866	
2.15829145728643	7.30629300453123	
2.16834170854271	7.35238768891071	
2.17839195979899	7.39856330179904	
2.18844221105528	7.44481949733998	
2.19849246231156	7.49115593407393	
2.20854271356784	7.53757227484557	
2.21859296482412	7.58406818671416	
2.2286432160804	7.63064334086649	
2.23869346733668	7.67729741253226	
2.24874371859296	7.72403008090194	
2.25879396984925	7.77084102904687	
2.26884422110553	7.81772994384168	
2.27889447236181	7.86469651588881	
2.28894472361809	7.91174043944509	
2.29899497487437	7.95886141235043	
2.30904522613065	8.00605913595831	
2.31909547738693	8.05333331506827	
2.32914572864322	8.10068365786007	
2.3391959798995	8.14810987582974	
2.34924623115578	8.1956116837272	
2.35929648241206	8.24318879949557	
2.36934673366834	8.29084094421201	
2.37939698492462	8.33856784203014	
2.3894472361809	8.38636922012385	
2.39949748743719	8.43424480863265	
2.40954773869347	8.48219434060827	
2.41959798994975	8.53021755196269	
2.42964824120603	8.57831418141738	
2.43969849246231	8.62648397045392	
2.44974874371859	8.67472666326563	
2.45979899497487	8.7230420067106	
2.46984924623116	8.77142975026567	
2.47989949748744	8.81988964598161	
2.48994974874372	8.86842144843935	
2.5	8.91702491470726	


==> figures/WP1-theorem-11.tsv <==
0.5	0.875018118374736	
0.510050251256281	0.909389377871845	
0.520100502512563	0.944193474027317	
0.530150753768844	0.979413531632754	
0.540201005025126	1.01503246249239	
0.550251256281407	1.05103296434069	
0.560301507537688	1.08739751931396	
0.57035175879397	1.12410839196279	
0.580402010050251	1.16114762678772	
0.590452261306533	1.19849704527618	
0.600502512562814	1.23613824241368	
0.610552763819096	1.27405258263665	
0.620603015075377	1.31222119518832	
0.630653266331658	1.35062496883177	
0.64070351758794	1.38924454586649	
0.650753768844221	1.42806031538544	
0.660804020100503	1.46705240569871	
0.670854271356784	1.50620067583758	
0.680904522613065	1.54548470603749	
0.690954773869347	1.58488378708117	
0.701005025125628	1.62437690836161	
0.71105527638191	1.66394274449932	
0.721105527638191	1.70355964031738	
0.731155778894472	1.74320559393959	
0.741206030150754	1.78285823773117	
0.751256281407035	1.82249481674278	
0.761306532663317	1.86209216424714	
0.771356783919598	1.90162667386549	
0.781407035175879	1.94107426766531	
0.791457286432161	1.98041035946048	
0.801507537688442	2.01960981235011	
0.811557788944724	2.05864688927532	
0.821608040201005	2.09749519503024	
0.831658291457286	2.13612760769921	
0.841708542713568	2.17451619685395	
0.851758793969849	2.21263212495118	
0.861809045226131	2.25044552709735	
0.871859296482412	2.28792536249009	
0.881909547738693	2.32503922807192	
0.891959798994975	2.36175312067071	
0.902010050251256	2.3980311271412	
0.912060301507538	2.43383501089041	
0.922110552763819	2.46912364400884	
0.9321608040201	2.50385219945434	
0.942211055276382	2.53797095038105	
0.952261306532663	2.57142338213019	
0.962311557788945	2.60414299126583	
0.972361809045226	2.63604724896275	
0.982412060301508	2.66702417743455	
0.992462311557789	2.69689185457271	
1.00251256281407	2.72496625539486	
1.01256281407035	2.75080517543906	
1.02261306532663	2.77582398659892	
1.03266331658291	2.80025345428738	
1.0427135678392	2.82419596544333	
1.05276381909548	2.84771373334297	
1.06281407035176	2.87084981139701	
1.07286432160804	2.89363630222326	
1.08291457286432	2.91609834438609	
1.0929648241206	2.93825631949026	
1.10301507537688	2.96012718787988	
1.11306532663317	2.98172535128519	
1.12311557788945	3.00306323836998	
1.13316582914573	3.02415171815429	
1.14321608040201	3.04500040140019	
1.15326633165829	3.06561786623075	
1.16331658291457	3.08601183085205	
1.17336683417085	3.10618928833437	
1.18341708542714	3.12615661354289	
1.19346733668342	3.14591964920864	
1.2035175879397	3.16548377609863	
1.21356783919598	3.18485397087435	
1.22361809045226	3.20403485428458	
1.23366834170854	3.22303073167494	
1.24371859296482	3.24184562732109	
1.25376884422111	3.26048331374605	
1.26381909547739	3.27894733692654	
1.27386934673367	3.29724103810106	
1.28391959798995	3.31536757274703	
1.29396984924623	3.33332992718285	
1.30402010050251	3.35113093316379	
1.31407035175879	3.36877328077318	
1.32412060301508	3.38625952985662	
1.33417085427136	3.40359212020437	
1.34422110552764	3.42077338065277	
1.35427135678392	3.437805537248	
1.3643216080402	3.45469072059275	
1.37437185929648	3.47143097247812	
1.38442211055276	3.48802825188774	
1.39447236180905	3.50448444044842	
1.40452261306533	3.52080134739144	
1.41457286432161	3.53698071407937	
1.42462311557789	3.55302421814628	
1.43467336683417	3.5689334772927	
1.44472361809045	3.58471005277156	
1.45477386934673	3.60035545259667	
1.46482412060302	3.61587113450157	
1.4748743718593	3.6312585086731	
1.48492462311558	3.64651894028135	
1.49497487437186	3.66165375182504	
1.50502512562814	3.67666422530931	
1.51507537688442	3.69155160427102	
1.5251256281407	3.70631709566494	
1.53517587939698	3.72096187162308	
1.54522613065327	3.73548707109762	
1.55527638190955	3.74989380139748	
1.56532663316583	3.76418313962693	
1.57537688442211	3.77835613403442	
1.58542713567839	3.7924138052784	
1.59547738693467	3.80635714761685	
1.60552763819095	3.82018713002616	
1.61557788944724	3.83390469725479	
1.62562814070352	3.84751077081635	
1.6356783919598	3.86100624992672	
1.64572864321608	3.87439201238906	
1.65577889447236	3.88766891543033	
1.66582914572864	3.90083779649288	
1.67587939698492	3.91389947398398	
1.68592964824121	3.9268547479862	
1.69597989949749	3.93970440093121	
1.70603015075377	3.95244919823941	
1.71608040201005	3.96508988892759	
1.72613065326633	3.97762720618657	
1.73618090452261	3.99006186793083	
1.74623115577889	4.00239457732169	
1.75628140703518	4.01462602326588	
1.76633165829146	4.02675688089067	
1.77638190954774	4.03878781199724	
1.78643216080402	4.05071946549341	
1.7964824120603	4.06255247780691	
1.80653266331658	4.07428747328039	
1.81658291457286	4.0859250645491	
1.82663316582915	4.09746585290231	
1.83668341708543	4.10891042862921	
1.84673366834171	4.12025937135031	
1.85678391959799	4.13151325033498	
1.86683417085427	4.14267262480594	
1.87688442211055	4.1537380442313	
1.88693467336683	4.16471004860497	
1.89698492462312	4.17558916871576	
1.9070351758794	4.18637592640602	
1.91708542713568	4.19707083482016	
1.92713567839196	4.20767439864364	
1.93718592964824	4.21818711433283	
1.94723618090452	4.22860947033624	
1.9572864321608	4.23894194730757	
1.96733668341709	4.24918501831076	
1.97738693467337	4.25933914901773	
1.98743718592965	4.26940479789889	
1.99748743718593	4.27938241640685	
2.00753768844221	4.28927244915367	
2.01758793969849	4.29907533408187	
2.02763819095477	4.30879150262955	
2.03768844221106	4.31842137988981	
2.04773869346734	4.32796538476476	
2.05778894472362	4.33742393011436	
2.0678391959799	4.3467974229003	
2.07788944723618	4.35608626432511	
2.08793969849246	4.3652908499667	
2.09798994974874	4.37441156990864	
2.10804020100502	4.3834488088661	
2.11809045226131	4.39240294630793	
2.12814070351759	4.4012743565748	
2.13819095477387	4.41006340899368	
2.14824120603015	4.41877046798875	
2.15829145728643	4.42739589318897	
2.16834170854271	4.43594003953228	
2.17839195979899	4.44440325736675	
2.18844221105528	4.4527858925486	
2.19849246231156	4.46108828653745	
2.20854271356784	4.4693107764886	
2.21859296482412	4.47745369534281	
2.2286432160804	4.48551737191328	
2.23869346733668	4.4935021309703	
2.24874371859296	4.50140829332342	
2.25879396984925	4.50923617590128	
2.26884422110553	4.51698609182926	
2.27889447236181	4.52465835050493	
2.28894472361809	4.53225325767144	
2.29899497487437	4.5397711154889	
2.30904522613065	4.54721222260381	
2.31909547738693	4.55457687421665	
2.32914572864322	4.56186536214764	
2.3391959798995	4.56907797490077	
2.34924623115578	4.5762149977261	
2.35929648241206	4.58327671268053	
2.36934673366834	4.59026339868688	
2.37939698492462	4.59717533159155	
2.3894472361809	4.60401278422063	
2.39949748743719	4.61077602643462	
2.40954773869347	4.6174653251818	
2.41959798994975	4.62408094455018	
2.42964824120603	4.63062314581828	
2.43969849246231	4.63709218750454	
2.44974874371859	4.64348832541562	
2.45979899497487	4.64981181269345	
2.46984924623116	4.65606289986118	
2.47989949748744	4.66224183486803	
2.48994974874372	4.66834886313308	
2.5	4.67438422758797	


==> figures/WP1-theorem-12.tsv <==
0.5	1.11619780227433	
0.510050251256281	1.14791672361836	
0.520100502512563	1.18123636855372	
0.530150753768844	1.21473310270022	
0.540201005025126	1.24713707587592	
0.550251256281407	1.27895715823045	
0.560301507537688	1.31159849317092	
0.57035175879397	1.3453994086731	
0.580402010050251	1.37959904565424	
0.590452261306533	1.41407052355092	
0.600502512562814	1.44906741560698	
0.610552763819096	1.48301589864141	
0.620603015075377	1.51625182328647	
0.630653266331658	1.54807786860364	
0.64070351758794	1.57943310935184	
0.650753768844221	1.61170463958361	
0.660804020100503	1.644903798507	
0.670854271356784	1.68005473759427	
0.680904522613065	1.71564161248178	
0.690954773869347	1.74942992197125	
0.701005025125628	1.78402522416724	
0.71105527638191	1.81976282087923	
0.721105527638191	1.85499456523388	
0.731155778894472	1.88997681874245	
0.741206030150754	1.92527220747694	
0.751256281407035	1.9606054741327	
0.761306532663317	1.99606507548473	
0.771356783919598	2.03103377806315	
0.781407035175879	2.06541715364323	
0.791457286432161	2.09934907624494	
0.801507537688442	2.13222782619758	
0.811557788944724	2.16560442341367	
0.821608040201005	2.19871247836549	
0.831658291457286	2.23173056132955	
0.841708542713568	2.26361373900609	
0.851758793969849	2.29408260710069	
0.861809045226131	2.32405433768116	
0.871859296482412	2.35367718983679	
0.881909547738693	2.3839586835391	
0.891959798994975	2.4144907698297	
0.902010050251256	2.44492105456468	
0.912060301507538	2.47382447116313	
0.922110552763819	2.50163755986555	
0.9321608040201	2.52960238493583	
0.942211055276382	2.55752830971357	
0.952261306532663	2.58628865655801	
0.962311557788945	2.61546843678993	
0.972361809045226	2.64339678252732	
0.982412060301508	2.67100648758545	
0.992462311557789	2.69825411336983	
1.00251256281407	2.72513524192749	
1.01256281407035	2.75362828466415	
1.02261306532663	2.78337841097763	
1.03266331658291	2.81352878336107	
1.0427135678392	2.84442194988637	
1.05276381909548	2.87565583790853	
1.06281407035176	2.90660117879176	
1.07286432160804	2.93774353252602	
1.08291457286432	2.96899071468852	
1.0929648241206	2.9999556790821	
1.10301507537688	3.0322515555813	
1.11306532663317	3.06509920871518	
1.12311557788945	3.10016521071229	
1.13316582914573	3.1355752093255	
1.14321608040201	3.17137141655361	
1.15326633165829	3.20854583031036	
1.16331658291457	3.24822645154123	
1.17336683417085	3.2887278951562	
1.18341708542714	3.32866570392087	
1.19346733668342	3.36907467065529	
1.2035175879397	3.40860447037943	
1.21356783919598	3.44763648531097	
1.22361809045226	3.48682640060122	
1.23366834170854	3.5272584563102	
1.24371859296482	3.56914947687909	
1.25376884422111	3.61132377704146	
1.26381909547739	3.6542271080088	
1.27386934673367	3.69707104569001	
1.28391959798995	3.74037263214681	
1.29396984924623	3.78533751029764	
1.30402010050251	3.83083361349445	
1.31407035175879	3.876124243988	
1.32412060301508	3.9209534885744	
1.33417085427136	3.96624630128265	
1.34422110552764	4.0127545064847	
1.35427135678392	4.06123693464817	
1.3643216080402	4.11021364689103	
1.37437185929648	4.15933174102589	
1.38442211055276	4.20798132245552	
1.39447236180905	4.2577784801868	
1.40452261306533	4.3078576801006	
1.41457286432161	4.35754475731794	
1.42462311557789	4.408868271578	
1.43467336683417	4.46129930228189	
1.44472361809045	4.51447211863791	
1.45477386934673	4.56699744984334	
1.46482412060302	4.61965455694478	
1.4748743718593	4.6728172560303	
1.48492462311558	4.72522186107232	
1.49497487437186	4.7772151721163	
1.50502512562814	4.82883843566001	
1.51507537688442	4.88079548061953	
1.5251256281407	4.93206377853977	
1.53517587939698	4.98398441364732	
1.54522613065327	5.03755536123096	
1.55527638190955	5.0912637129115	
1.56532663316583	5.14490090686824	
1.57537688442211	5.19893908723434	
1.58542713567839	5.2540416032321	
1.59547738693467	5.30981465512661	
1.60552763819095	5.36601437416052	
1.61557788944724	5.42191449949816	
1.62562814070352	5.47752812251348	
1.6356783919598	5.5335803103094	
1.64572864321608	5.59110083285026	
1.65577889447236	5.64943056885873	
1.66582914572864	5.7069221278126	
1.67587939698492	5.76450216372439	
1.68592964824121	5.82210070428302	
1.69597989949749	5.87948567859174	
1.70603015075377	5.93664454851728	
1.71608040201005	5.99305728836728	
1.72613065326633	6.04902818527582	
1.73618090452261	6.10430712832998	
1.74623115577889	6.15912933828206	
1.75628140703518	6.2139672447128	
1.76633165829146	6.26896862683981	
1.77638190954774	6.32383553685299	
1.78643216080402	6.37853534450223	
1.7964824120603	6.43322952433567	
1.80653266331658	6.48829525544292	
1.81658291457286	6.54447739171289	
1.82663316582915	6.60142467842489	
1.83668341708543	6.65827577010741	
1.84673366834171	6.71554163332408	
1.85678391959799	6.77273913436588	
1.86683417085427	6.82846857887073	
1.87688442211055	6.88195356387252	
1.88693467336683	6.93357753225805	
1.89698492462312	6.98464896323768	
1.9070351758794	7.03517713320114	
1.91708542713568	7.08500110512042	
1.92713567839196	7.13470448747961	
1.93718592964824	7.18389239364159	
1.94723618090452	7.23243906908117	
1.9572864321608	7.28133661240959	
1.96733668341709	7.33098556270544	
1.97738693467337	7.38273817065829	
1.98743718592965	7.43524847136178	
1.99748743718593	7.48786963455624	
2.00753768844221	7.54004666849866	
2.01758793969849	7.59194662897862	
2.02763819095477	7.64376490487244	
2.03768844221106	7.69417625978089	
2.04773869346734	7.74401032721389	
2.05778894472362	7.7943855811361	
2.0678391959799	7.8444660149819	
2.07788944723618	7.89481841676769	
2.08793969849246	7.94606402137471	
2.09798994974874	7.99837663382799	
2.10804020100502	8.05153571120524	
2.11809045226131	8.10306279651615	
2.12814070351759	8.15366158111725	
2.13819095477387	8.20485715779721	
2.14824120603015	8.25655783109627	
2.15829145728643	8.30834624108313	
2.16834170854271	8.36048316363863	
2.17839195979899	8.41361143610025	
2.18844221105528	8.46710187886865	
2.19849246231156	8.52002184743166	
2.20854271356784	8.57263756603871	
2.21859296482412	8.62504972082546	
2.2286432160804	8.67813083464745	
2.23869346733668	8.73173010355934	
2.24874371859296	8.78585237184751	
2.25879396984925	8.84020845042392	
2.26884422110553	8.89430790265277	
2.27889447236181	8.94837910731833	
2.28894472361809	9.00263556435943	
2.29899497487437	9.0558262503526	
2.30904522613065	9.1088624716174	
2.31909547738693	9.16267408351314	
2.32914572864322	9.2165949696026	
2.3391959798995	9.27174294159294	
2.34924623115578	9.32767031001322	
2.35929648241206	9.38338257758357	
2.36934673366834	9.4388832890522	
2.37939698492462	9.49413244064785	
2.3894472361809	9.54951490286065	
2.39949748743719	9.60554862207437	
2.40954773869347	9.66151041755217	
2.41959798994975	9.71777490552007	
2.42964824120603	9.77553243920962	
2.43969849246231	9.83440327121791	
2.44974874371859	9.89412825769542	
2.45979899497487	9.95338058438099	
2.46984924623116	10.0120352929463	
2.47989949748744	10.0707693976069	
2.48994974874372	10.1294748784285	
2.5	10.1868668092375	


==> figures/WP1-theorem-13.tsv <==
0.5	0.91006160779184	
0.510050251256281	0.947018709215203	
0.520100502512563	0.983749215230346	
0.530150753768844	1.02224742093527	
0.540201005025126	1.0596593490233	
0.550251256281407	1.09723896939537	
0.560301507537688	1.1351744994007	
0.57035175879397	1.17277009650805	
0.580402010050251	1.21078481170245	
0.590452261306533	1.24850661796939	
0.600502512562814	1.28697315416567	
0.610552763819096	1.3258437595213	
0.620603015075377	1.36362441259544	
0.630653266331658	1.39948713387912	
0.64070351758794	1.43509304200205	
0.650753768844221	1.47198703059778	
0.660804020100503	1.50959856175753	
0.670854271356784	1.54756031784098	
0.680904522613065	1.58627668194454	
0.690954773869347	1.62422026543585	
0.701005025125628	1.66316373813729	
0.71105527638191	1.7017995918508	
0.721105527638191	1.74038228549414	
0.731155778894472	1.77878564307362	
0.741206030150754	1.81731309489718	
0.751256281407035	1.85448191193428	
0.761306532663317	1.892614419437	
0.771356783919598	1.93149589296121	
0.781407035175879	1.97183734050067	
0.791457286432161	2.01316800668407	
0.801507537688442	2.05407285521347	
0.811557788944724	2.09354893137845	
0.821608040201005	2.13099675489388	
0.831658291457286	2.16782811296928	
0.841708542713568	2.20456027158719	
0.851758793969849	2.24173261793991	
0.861809045226131	2.27787225766711	
0.871859296482412	2.31393727745926	
0.881909547738693	2.34960852763574	
0.891959798994975	2.3841159244038	
0.902010050251256	2.41851324062989	
0.912060301507538	2.45255293136069	
0.922110552763819	2.48569149733986	
0.9321608040201	2.51920566827646	
0.942211055276382	2.55203218680513	
0.952261306532663	2.58329959066735	
0.962311557788945	2.61335738714463	
0.972361809045226	2.6423072925883	
0.982412060301508	2.67039454083619	
0.992462311557789	2.69791473535895	
1.00251256281407	2.7250673853667	
1.01256281407035	2.75161846372948	
1.02261306532663	2.77823953524446	
1.03266331658291	2.80643540038909	
1.0427135678392	2.83478800704388	
1.05276381909548	2.86227042621962	
1.06281407035176	2.88934818333214	
1.07286432160804	2.91599030287149	
1.08291457286432	2.94226936793971	
1.0929648241206	2.96885702525397	
1.10301507537688	2.99544218359834	
1.11306532663317	3.02152718755781	
1.12311557788945	3.04713315549845	
1.13316582914573	3.07159320644157	
1.14321608040201	3.09508903591308	
1.15326633165829	3.11727867814748	
1.16331658291457	3.13875802086433	
1.17336683417085	3.15926481920813	
1.18341708542714	3.17897893475624	
1.19346733668342	3.19830295928683	
1.2035175879397	3.21660829743068	
1.21356783919598	3.23464342796769	
1.22361809045226	3.25294495697095	
1.23366834170854	3.27055277123607	
1.24371859296482	3.28884197732781	
1.25376884422111	3.30610622065031	
1.26381909547739	3.32272242964134	
1.27386934673367	3.33807468209875	
1.28391959798995	3.35283774241358	
1.29396984924623	3.36647471215016	
1.30402010050251	3.37937355785642	
1.31407035175879	3.39156123672818	
1.32412060301508	3.40264934113585	
1.33417085427136	3.41184390311149	
1.34422110552764	3.42104941377052	
1.35427135678392	3.43196507917407	
1.3643216080402	3.44507327626255	
1.37437185929648	3.45826221434483	
1.38442211055276	3.47131039472182	
1.39447236180905	3.48397839322592	
1.40452261306533	3.49660793160822	
1.41457286432161	3.50852293496184	
1.42462311557789	3.51871661706664	
1.43467336683417	3.52847383042589	
1.44472361809045	3.537248862148	
1.45477386934673	3.54425108345431	
1.46482412060302	3.55273736647608	
1.4748743718593	3.56154175019844	
1.48492462311558	3.57061807015033	
1.49497487437186	3.58072831481426	
1.50502512562814	3.58975199061582	
1.51507537688442	3.59874678598225	
1.5251256281407	3.60822803521131	
1.53517587939698	3.61788187506838	
1.54522613065327	3.62767888620646	
1.55527638190955	3.63708958394742	
1.56532663316583	3.64696322424714	
1.57537688442211	3.65631439168402	
1.58542713567839	3.66485198902074	
1.59547738693467	3.67379724060421	
1.60552763819095	3.68423745325264	
1.61557788944724	3.69472844122705	
1.62562814070352	3.70473600322146	
1.6356783919598	3.71496081797341	
1.64572864321608	3.72612490116051	
1.65577889447236	3.73828635377501	
1.66582914572864	3.75086819571676	
1.67587939698492	3.76300302042817	
1.68592964824121	3.77550401754023	
1.69597989949749	3.78807558559981	
1.70603015075377	3.8017253509227	
1.71608040201005	3.81454754594389	
1.72613065326633	3.82718335085264	
1.73618090452261	3.84087452264162	
1.74623115577889	3.8544458655161	
1.75628140703518	3.86741547520714	
1.76633165829146	3.87950999901003	
1.77638190954774	3.89118465745108	
1.78643216080402	3.9026405887437	
1.7964824120603	3.91416266196677	
1.80653266331658	3.92501130214336	
1.81658291457286	3.93573811699603	
1.82663316582915	3.94600214368852	
1.83668341708543	3.95584481014717	
1.84673366834171	3.96494264095207	
1.85678391959799	3.97363791710605	
1.86683417085427	3.98511185497512	
1.87688442211055	4.00005303123866	
1.88693467336683	4.01662986289965	
1.89698492462312	4.03407655494315	
1.9070351758794	4.05067411312092	
1.91708542713568	4.06653564576245	
1.92713567839196	4.08178040353249	
1.93718592964824	4.09731929471106	
1.94723618090452	4.11335578222491	
1.9572864321608	4.12958110096626	
1.96733668341709	4.14555891194316	
1.97738693467337	4.16072829296169	
1.98743718592965	4.17570536739911	
1.99748743718593	4.19158929336348	
2.00753768844221	4.20805481776495	
2.01758793969849	4.22475514023452	
2.02763819095477	4.24201675772671	
2.03768844221106	4.25988252220768	
2.04773869346734	4.27658698213836	
2.05778894472362	4.29296338047977	
2.0678391959799	4.30900484097954	
2.07788944723618	4.32333846597369	
2.08793969849246	4.33618390014283	
2.09798994974874	4.34849274655129	
2.10804020100502	4.36138990838754	
2.11809045226131	4.37427988254539	
2.12814070351759	4.38732983584774	
2.13819095477387	4.39972135559544	
2.14824120603015	4.41020686531236	
2.15829145728643	4.42030909290086	
2.16834170854271	4.42967461291509	
2.17839195979899	4.43977070266696	
2.18844221105528	4.45149526319167	
2.19849246231156	4.46329264730298	
2.20854271356784	4.47595991522333	
2.21859296482412	4.48963863137058	
2.2286432160804	4.5023946659825	
2.23869346733668	4.51482397690293	
2.24874371859296	4.5274536683808	
2.25879396984925	4.54055465267898	
2.26884422110553	4.55430483956126	
2.27889447236181	4.56873500031117	
2.28894472361809	4.58384783016998	
2.29899497487437	4.59885616364519	
2.30904522613065	4.61409981299726	
2.31909547738693	4.62763243242303	
2.32914572864322	4.63975790131765	
2.3391959798995	4.65259091356475	
2.34924623115578	4.66515346389705	
2.35929648241206	4.67783640604278	
2.36934673366834	4.69178802914769	
2.37939698492462	4.70535291756903	
2.3894472361809	4.71796652782813	
2.39949748743719	4.72998462977144	
2.40954773869347	4.742248762922	
2.41959798994975	4.75444361469834	
2.42964824120603	4.76581752343856	
2.43969849246231	4.77573309461316	
2.44974874371859	4.78502028404826	
2.45979899497487	4.79405284161661	
2.46984924623116	4.8026128232243	
2.47989949748744	4.81085087000105	
2.48994974874372	4.81816218902832	
2.5	4.82567773610513	


==> figures/WP1-theorem-14.tsv <==
0.5	0.862415962998456	
0.510050251256281	0.897245749509559	
0.520100502512563	0.933205391600075	
0.530150753768844	0.969167105077067	
0.540201005025126	1.00544619061305	
0.550251256281407	1.0424562284992	
0.560301507537688	1.07952857799521	
0.57035175879397	1.11694245225759	
0.580402010050251	1.15512275615956	
0.590452261306533	1.19307079941528	
0.600502512562814	1.23188563320451	
0.610552763819096	1.27204208095747	
0.620603015075377	1.31287377150452	
0.630653266331658	1.3539172362382	
0.64070351758794	1.39418836670723	
0.650753768844221	1.4347697536657	
0.660804020100503	1.47466357920439	
0.670854271356784	1.51569796970367	
0.680904522613065	1.55748694969048	
0.690954773869347	1.59950597244978	
0.701005025125628	1.64114916959838	
0.71105527638191	1.68097150109406	
0.721105527638191	1.71955963327182	
0.731155778894472	1.75841455293334	
0.741206030150754	1.79930130746432	
0.751256281407035	1.84105819167254	
0.761306532663317	1.88284975340522	
0.771356783919598	1.92388798784198	
0.781407035175879	1.96453468290847	
0.791457286432161	2.00551027506442	
0.801507537688442	2.04594043866173	
0.811557788944724	2.08712322909343	
0.821608040201005	2.12695615199488	
0.831658291457286	2.16557904348311	
0.841708542713568	2.20357347893863	
0.851758793969849	2.23961779218215	
0.861809045226131	2.27544742458479	
0.871859296482412	2.31113150153362	
0.881909547738693	2.34649102951116	
0.891959798994975	2.3819414426118	
0.902010050251256	2.41753215268225	
0.912060301507538	2.45280493695933	
0.922110552763819	2.48664868314294	
0.9321608040201	2.51929898214505	
0.942211055276382	2.55119777283273	
0.952261306532663	2.5814447625111	
0.962311557788945	2.61058335074323	
0.972361809045226	2.63957014279855	
0.982412060301508	2.66870596177072	
0.992462311557789	2.69773646873527	
1.00251256281407	2.72517019970786	
1.01256281407035	2.75255090603517	
1.02261306532663	2.77932550504023	
1.03266331658291	2.80718176212801	
1.0427135678392	2.83753738461763	
1.05276381909548	2.86860655122302	
1.06281407035176	2.8993308101182	
1.07286432160804	2.92883013304528	
1.08291457286432	2.95880488328169	
1.0929648241206	2.98921676164579	
1.10301507537688	3.02061696971179	
1.11306532663317	3.05154196002898	
1.12311557788945	3.08246554212505	
1.13316582914573	3.11291997780394	
1.14321608040201	3.14424946267574	
1.15326633165829	3.17541115224892	
1.16331658291457	3.20638651482697	
1.17336683417085	3.23706667434908	
1.18341708542714	3.26846339147126	
1.19346733668342	3.30041170394715	
1.2035175879397	3.33165255315474	
1.21356783919598	3.36217722895239	
1.22361809045226	3.39173596475075	
1.23366834170854	3.42147481924251	
1.24371859296482	3.45158483568439	
1.25376884422111	3.48046490609291	
1.26381909547739	3.50748163252805	
1.27386934673367	3.5340613343828	
1.28391959798995	3.56118662258631	
1.29396984924623	3.58859410296137	
1.30402010050251	3.61480988747668	
1.31407035175879	3.63946407344418	
1.32412060301508	3.66447821192325	
1.33417085427136	3.6895605788124	
1.34422110552764	3.71430506688951	
1.35427135678392	3.74001419378741	
1.3643216080402	3.7653692748387	
1.37437185929648	3.79066318687331	
1.38442211055276	3.81631797871563	
1.39447236180905	3.84271341870516	
1.40452261306533	3.86860354476929	
1.41457286432161	3.89459658761499	
1.42462311557789	3.92285090665993	
1.43467336683417	3.95048548396154	
1.44472361809045	3.97814439844814	
1.45477386934673	4.00571251867045	
1.46482412060302	4.03257423965473	
1.4748743718593	4.05859881380787	
1.48492462311558	4.08484263374906	
1.49497487437186	4.11303337887441	
1.50502512562814	4.14108439773765	
1.51507537688442	4.1693973966337	
1.5251256281407	4.19738054601944	
1.53517587939698	4.22681685467189	
1.54522613065327	4.25710569310672	
1.55527638190955	4.28740071408133	
1.56532663316583	4.31815945338324	
1.57537688442211	4.34904529401837	
1.58542713567839	4.3808104598007	
1.59547738693467	4.41266302993017	
1.60552763819095	4.44358461246876	
1.61557788944724	4.47446414366693	
1.62562814070352	4.50663715732944	
1.6356783919598	4.53818996574469	
1.64572864321608	4.56929629775044	
1.65577889447236	4.60115007337761	
1.66582914572864	4.63169021430607	
1.67587939698492	4.66232031490598	
1.68592964824121	4.69368165964941	
1.69597989949749	4.725372645828	
1.70603015075377	4.75649655372993	
1.71608040201005	4.78745134602728	
1.72613065326633	4.8184786281104	
1.73618090452261	4.85026938750681	
1.74623115577889	4.88278627152234	
1.75628140703518	4.91516559253926	
1.76633165829146	4.94875877391997	
1.77638190954774	4.98265528073013	
1.78643216080402	5.01589495545372	
1.7964824120603	5.04861351624033	
1.80653266331658	5.08192168441224	
1.81658291457286	5.11556725623824	
1.82663316582915	5.1499611802091	
1.83668341708543	5.18459881895548	
1.84673366834171	5.22122875223111	
1.85678391959799	5.25706197944004	
1.86683417085427	5.29221127393988	
1.87688442211055	5.32720511092827	
1.88693467336683	5.36225199251332	
1.89698492462312	5.39847571713066	
1.9070351758794	5.43518300227368	
1.91708542713568	5.47184569675183	
1.92713567839196	5.50853858999205	
1.93718592964824	5.54584360848269	
1.94723618090452	5.58275990316298	
1.9572864321608	5.61988845496832	
1.96733668341709	5.65586810803442	
1.97738693467337	5.69145301039606	
1.98743718592965	5.72627209075481	
1.99748743718593	5.76037213398632	
2.00753768844221	5.7945581640632	
2.01758793969849	5.82790942419037	
2.02763819095477	5.86023552025193	
2.03768844221106	5.891146188556	
2.04773869346734	5.91996293152781	
2.05778894472362	5.94818603225041	
2.0678391959799	5.97730129571223	
2.07788944723618	6.00651863913921	
2.08793969849246	6.0355114787767	
2.09798994974874	6.06362229202156	
2.10804020100502	6.0927699612983	
2.11809045226131	6.12205520068391	
2.12814070351759	6.15231669440753	
2.13819095477387	6.18314063265515	
2.14824120603015	6.21383238145503	
2.15829145728643	6.24532885610492	
2.16834170854271	6.27783618461543	
2.17839195979899	6.31046353514964	
2.18844221105528	6.34409788222669	
2.19849246231156	6.37942372397644	
2.20854271356784	6.41507560198913	
2.21859296482412	6.45051046391934	
2.2286432160804	6.48621281727228	
2.23869346733668	6.52228072892379	
2.24874371859296	6.55906546930896	
2.25879396984925	6.59581839175944	
2.26884422110553	6.63308582087823	
2.27889447236181	6.67133882089022	
2.28894472361809	6.70995564231699	
2.29899497487437	6.74873217779323	
2.30904522613065	6.78654384608485	
2.31909547738693	6.82315672699673	
2.32914572864322	6.85835842152001	
2.3391959798995	6.89226035902711	
2.34924623115578	6.92577470060594	
2.35929648241206	6.95797180772297	
2.36934673366834	6.99161220247351	
2.37939698492462	7.02631695096511	
2.3894472361809	7.05953471400964	
2.39949748743719	7.09139566227018	
2.40954773869347	7.1229260790994	
2.41959798994975	7.15307153945675	
2.42964824120603	7.18248775409533	
2.43969849246231	7.21267369928373	
2.44974874371859	7.24296081706043	
2.45979899497487	7.2731598224109	
2.46984924623116	7.30254808177178	
2.47989949748744	7.33128190618498	
2.48994974874372	7.35882293301683	
2.5	7.38636666179883	


==> figures/WP1-theorem-15.tsv <==
1	2.71828182845905	


==> figures/WP1-theorem-16.tsv <==
0.7	1.90279727992133	
1.3	3.53376637699676	


==> figures/WP1-theorem-17.tsv <==
0.5	1.64872127070013	
0.510050251256281	1.66537488002313	
0.520100502512563	1.68219670619904	
0.530150753768844	1.69918844837362	
0.540201005025126	1.71635182285556	
0.550251256281407	1.73368856328987	
0.560301507537688	1.75120042083298	
0.57035175879397	1.76888916432959	
0.580402010050251	1.7867565804914	
0.590452261306533	1.80480447407755	
0.600502512562814	1.82303466807688	
0.610552763819096	1.84144900389214	
0.620603015075377	1.86004934152594	
0.630653266331658	1.87883755976863	
0.64070351758794	1.89781555638809	
0.650753768844221	1.91698524832139	
0.660804020100503	1.93634857186846	
0.670854271356784	1.95590748288763	
0.680904522613065	1.97566395699324	
0.690954773869347	1.99561998975512	
0.701005025125628	2.01577759690022	
0.71105527638191	2.03613881451621	
0.721105527638191	2.05670569925711	
0.731155778894472	2.07748032855104	
0.741206030150754	2.09846480081009	
0.751256281407035	2.11966123564223	
0.761306532663317	2.14107177406544	
0.771356783919598	2.16269857872397	
0.781407035175879	2.18454383410676	
0.791457286432161	2.20660974676811	
0.801507537688442	2.22889854555057	
0.811557788944724	2.25141248181006	
0.821608040201005	2.27415382964327	
0.831658291457286	2.29712488611735	
0.841708542713568	2.320327971502	
0.851758793969849	2.34376542950375	
0.861809045226131	2.36743962750275	
0.871859296482412	2.39135295679187	
0.881909547738693	2.41550783281824	
0.891959798994975	2.43990669542728	
0.902010050251256	2.46455200910905	
0.912060301507538	2.48944626324729	
0.922110552763819	2.51459197237077	
0.9321608040201	2.53999167640736	
0.942211055276382	2.56564794094054	
0.952261306532663	2.59156335746855	
0.962311557788945	2.61774054366617	
0.972361809045226	2.6441821436491	
0.982412060301508	2.67089082824106	
0.992462311557789	2.69786929524356	
1.00251256281407	2.72512026970842	
1.01256281407035	2.75264650421296	
1.02261306532663	2.78045077913811	
1.03266331658291	2.8085359029492	
1.0427135678392	2.83690471247968	
1.05276381909548	2.86556007321761	
1.06281407035176	2.89450487959516	
1.07286432160804	2.92374205528091	
1.08291457286432	2.95327455347522	
1.0929648241206	2.9831053572085	
1.10301507537688	3.01323747964252	
1.11306532663317	3.04367396437476	
1.12311557788945	3.07441788574588	
1.13316582914573	3.10547234915018	
1.14321608040201	3.13684049134936	
1.15326633165829	3.16852548078928	
1.16331658291457	3.20053051792004	
1.17336683417085	3.23285883551926	
1.18341708542714	3.26551369901859	
1.19346733668342	3.29849840683356	
1.2035175879397	3.33181629069674	
1.21356783919598	3.3654707159943	
1.22361809045226	3.3994650821059	
1.23366834170854	3.4338028227481	
1.24371859296482	3.46848740632115	
1.25376884422111	3.50352233625936	
1.26381909547739	3.53891115138498	
1.27386934673367	3.5746574262656	
1.28391959798995	3.61076477157528	
1.29396984924623	3.64723683445923	
1.30402010050251	3.68407729890217	
1.31407035175879	3.72128988610049	
1.32412060301508	3.7588783548381	
1.33417085427136	3.79684650186612	
1.34422110552764	3.83519816228633	
1.35427135678392	3.87393720993863	
1.3643216080402	3.91306755779225	
1.37437185929648	3.95259315834104	
1.38442211055276	3.99251800400268	
1.39447236180905	4.03284612752199	
1.40452261306533	4.07358160237822	
1.41457286432161	4.11472854319652	
1.42462311557789	4.15629110616358	
1.43467336683417	4.19827348944739	
1.44472361809045	4.24067993362135	
1.45477386934673	4.28351472209256	
1.46482412060302	4.32678218153448	
1.4748743718593	4.37048668232399	
1.48492462311558	4.41463263898282	
1.49497487437186	4.45922451062342	
1.50502512562814	4.50426680139943	
1.51507537688442	4.5497640609606	
1.5251256281407	4.59572088491235	
1.53517587939698	4.64214191527996	
1.54522613065327	4.68903184097745	
1.55527638190955	4.73639539828122	
1.56532663316583	4.78423737130843	
1.57537688442211	4.83256259250027	
1.58542713567839	4.88137594311003	
1.59547738693467	4.93068235369617	
1.60552763819095	4.98048680462037	
1.61557788944724	5.03079432655056	
1.62562814070352	5.08161000096905	
1.6356783919598	5.13293896068585	
1.64572864321608	5.18478639035707	
1.65577889447236	5.23715752700866	
1.66582914572864	5.29005766056537	
1.67587939698492	5.34349213438507	
1.68592964824121	5.39746634579849	
1.69597989949749	5.4519857466544	
1.70603015075377	5.50705584387029	
1.71608040201005	5.56268219998858	
1.72613065326633	5.61887043373854	
1.73618090452261	5.67562622060377	
1.74623115577889	5.73295529339555	
1.75628140703518	5.79086344283181	
1.76633165829146	5.8493565181221	
1.77638190954774	5.90844042755841	
1.78643216080402	5.96812113911191	
1.7964824120603	6.02840468103583	
1.80653266331658	6.08929714247432	
1.81658291457286	6.15080467407751	
1.82663316582915	6.21293348862278	
1.83668341708543	6.27568986164233	
1.84673366834171	6.339080132057	
1.85678391959799	6.40311070281663	
1.86683417085427	6.46778804154676	
1.87688442211055	6.53311868120191	
1.88693467336683	6.59910922072551	
1.89698492462312	6.66576632571641	
1.9070351758794	6.73309672910215	
1.91708542713568	6.8011072318191	
1.92713567839196	6.86980470349935	
1.93718592964824	6.93919608316464	
1.94723618090452	7.00928837992724	
1.9572864321608	7.08008867369794	
1.96733668341709	7.15160411590115	
1.97738693467337	7.22384193019733	
1.98743718592965	7.29680941321253	
1.99748743718593	7.37051393527552	
2.00753768844221	7.44496294116218	
2.01758793969849	7.52016395084751	
2.02763819095477	7.59612456026523	
2.03768844221106	7.67285244207499	
2.04773869346734	7.7503553464374	
2.05778894472362	7.82864110179688	
2.0678391959799	7.90771761567236	
2.07788944723618	7.98759287545602	
2.08793969849246	8.0682749492201	
2.09798994974874	8.14977198653181	
2.10804020100502	8.23209221927655	
2.11809045226131	8.31524396248936	
2.12814070351759	8.39923561519482	
2.13819095477387	8.48407566125542	
2.14824120603015	8.56977267022852	
2.15829145728643	8.65633529823192	
2.16834170854271	8.74377228881823	
2.17839195979899	8.83209247385802	
2.18844221105528	8.9213047744319	
2.19849246231156	9.01141820173166	
2.20854271356784	9.10244185797047	
2.21859296482412	9.19438493730225	
2.2286432160804	9.28725672675038	
2.23869346733668	9.38106660714577	
2.24874371859296	9.47582405407439	
2.25879396984925	9.5715386388344	
2.26884422110553	9.6682200294029	
2.27889447236181	9.76587799141252	
2.28894472361809	9.86452238913781	
2.29899497487437	9.96416318649159	
2.30904522613065	10.0648104480314	
2.31909547738693	10.1664743399762	
2.32914572864322	10.2691651312331	
2.3391959798995	10.3728931944347	
2.34924623115578	10.4776690069867	
2.35929648241206	10.5835031521263	
2.36934673366834	10.6904063199913	
2.37939698492462	10.7983893086997	
2.3894472361809	10.9074630254404	
2.39949748743719	11.0176384875752	
2.40954773869347	11.1289268237511	
2.41959798994975	11.2413392750252	
2.42964824120603	11.3548871959991	
2.43969849246231	11.469582055967	
2.44974874371859	11.585435440073	
2.45979899497487	11.7024590504822	
2.46984924623116	11.8206647075624	
2.47989949748744	11.9400643510778	
2.48994974874372	12.0606700413956	
2.5	12.1824939607035	


==> figures/WP1-theorem-18.tsv <==
0.5	1.64872127070013	
0.510050251256281	1.66537488002313	
0.520100502512563	1.68219670619904	
0.530150753768844	1.69918844837362	
0.540201005025126	1.71635182285556	
0.550251256281407	1.73368856328987	
0.560301507537688	1.75120042083298	
0.57035175879397	1.76888916432959	
0.580402010050251	1.7867565804914	
0.590452261306533	1.80480447407755	
0.600502512562814	1.82303466807688	
0.610552763819096	1.84144900389214	
0.620603015075377	1.86004934152594	
0.630653266331658	1.87883755976863	
0.64070351758794	1.89781555638809	
0.650753768844221	1.91698524832139	
0.660804020100503	1.93634857186846	
0.670854271356784	1.95590748288763	
0.680904522613065	1.97566395699324	
0.690954773869347	1.99561998975512	
0.701005025125628	2.01577759690022	
0.71105527638191	2.03613881451621	
0.721105527638191	2.05670569925711	
0.731155778894472	2.07748032855104	
0.741206030150754	2.09846480081009	
0.751256281407035	2.11966123564223	
0.761306532663317	2.14107177406544	
0.771356783919598	2.16269857872397	
0.781407035175879	2.18454383410676	
0.791457286432161	2.20660974676811	
0.801507537688442	2.22889854555057	
0.811557788944724	2.25141248181006	
0.821608040201005	2.27415382964327	
0.831658291457286	2.29712488611735	
0.841708542713568	2.320327971502	
0.851758793969849	2.34376542950375	
0.861809045226131	2.36743962750275	
0.871859296482412	2.39135295679187	
0.881909547738693	2.41550783281824	
0.891959798994975	2.43990669542728	
0.902010050251256	2.46455200910905	
0.912060301507538	2.48944626324729	
0.922110552763819	2.51459197237077	
0.9321608040201	2.53999167640736	
0.942211055276382	2.56564794094054	
0.952261306532663	2.59156335746855	
0.962311557788945	2.61774054366617	
0.972361809045226	2.6441821436491	
0.982412060301508	2.67089082824106	
0.992462311557789	2.69786929524356	
1.00251256281407	2.72512026970842	
1.01256281407035	2.75264650421296	
1.02261306532663	2.78045077913811	
1.03266331658291	2.8085359029492	
1.0427135678392	2.83690471247968	
1.05276381909548	2.86556007321761	
1.06281407035176	2.89450487959516	
1.07286432160804	2.92374205528091	
1.08291457286432	2.95327455347522	
1.0929648241206	2.9831053572085	
1.10301507537688	3.01323747964252	
1.11306532663317	3.04367396437476	
1.12311557788945	3.07441788574588	
1.13316582914573	3.10547234915018	
1.14321608040201	3.13684049134936	
1.15326633165829	3.16852548078928	
1.16331658291457	3.20053051792004	
1.17336683417085	3.23285883551926	
1.18341708542714	3.26551369901859	
1.19346733668342	3.29849840683356	
1.2035175879397	3.33181629069674	
1.21356783919598	3.3654707159943	
1.22361809045226	3.3994650821059	
1.23366834170854	3.4338028227481	
1.24371859296482	3.46848740632115	
1.25376884422111	3.50352233625936	
1.26381909547739	3.53891115138498	
1.27386934673367	3.5746574262656	
1.28391959798995	3.61076477157528	
1.29396984924623	3.64723683445923	
1.30402010050251	3.68407729890217	
1.31407035175879	3.72128988610049	
1.32412060301508	3.7588783548381	
1.33417085427136	3.79684650186612	
1.34422110552764	3.83519816228633	
1.35427135678392	3.87393720993863	
1.3643216080402	3.91306755779225	
1.37437185929648	3.95259315834104	
1.38442211055276	3.99251800400268	
1.39447236180905	4.03284612752199	
1.40452261306533	4.07358160237822	
1.41457286432161	4.11472854319652	
1.42462311557789	4.15629110616358	
1.43467336683417	4.19827348944739	
1.44472361809045	4.24067993362135	
1.45477386934673	4.28351472209256	
1.46482412060302	4.32678218153448	
1.4748743718593	4.37048668232399	
1.48492462311558	4.41463263898282	
1.49497487437186	4.45922451062342	
1.50502512562814	4.50426680139943	
1.51507537688442	4.5497640609606	
1.5251256281407	4.59572088491235	
1.53517587939698	4.64214191527996	
1.54522613065327	4.68903184097745	
1.55527638190955	4.73639539828122	
1.56532663316583	4.78423737130843	
1.57537688442211	4.83256259250027	
1.58542713567839	4.88137594311003	
1.59547738693467	4.93068235369617	
1.60552763819095	4.98048680462037	
1.61557788944724	5.03079432655056	
1.62562814070352	5.08161000096905	
1.6356783919598	5.13293896068585	
1.64572864321608	5.18478639035707	
1.65577889447236	5.23715752700866	
1.66582914572864	5.29005766056537	
1.67587939698492	5.34349213438507	
1.68592964824121	5.39746634579849	
1.69597989949749	5.4519857466544	
1.70603015075377	5.50705584387029	
1.71608040201005	5.56268219998858	
1.72613065326633	5.61887043373854	
1.73618090452261	5.67562622060377	
1.74623115577889	5.73295529339555	
1.75628140703518	5.79086344283181	
1.76633165829146	5.8493565181221	
1.77638190954774	5.90844042755841	
1.78643216080402	5.96812113911191	
1.7964824120603	6.02840468103583	
1.80653266331658	6.08929714247432	
1.81658291457286	6.15080467407751	
1.82663316582915	6.21293348862278	
1.83668341708543	6.27568986164233	
1.84673366834171	6.339080132057	
1.85678391959799	6.40311070281663	
1.86683417085427	6.46778804154676	
1.87688442211055	6.53311868120191	
1.88693467336683	6.59910922072551	
1.89698492462312	6.66576632571641	
1.9070351758794	6.73309672910215	
1.91708542713568	6.8011072318191	
1.92713567839196	6.86980470349935	
1.93718592964824	6.93919608316464	
1.94723618090452	7.00928837992724	
1.9572864321608	7.08008867369794	
1.96733668341709	7.15160411590115	
1.97738693467337	7.22384193019733	
1.98743718592965	7.29680941321253	
1.99748743718593	7.37051393527552	
2.00753768844221	7.44496294116218	
2.01758793969849	7.52016395084751	
2.02763819095477	7.59612456026523	
2.03768844221106	7.67285244207499	
2.04773869346734	7.7503553464374	
2.05778894472362	7.82864110179688	
2.0678391959799	7.90771761567236	
2.07788944723618	7.98759287545602	
2.08793969849246	8.0682749492201	
2.09798994974874	8.14977198653181	
2.10804020100502	8.23209221927655	
2.11809045226131	8.31524396248936	
2.12814070351759	8.39923561519482	
2.13819095477387	8.48407566125542	
2.14824120603015	8.56977267022852	
2.15829145728643	8.65633529823192	
2.16834170854271	8.74377228881823	
2.17839195979899	8.83209247385802	
2.18844221105528	8.9213047744319	
2.19849246231156	9.01141820173166	
2.20854271356784	9.10244185797047	
2.21859296482412	9.19438493730225	
2.2286432160804	9.28725672675038	
2.23869346733668	9.38106660714577	
2.24874371859296	9.47582405407439	
2.25879396984925	9.5715386388344	
2.26884422110553	9.6682200294029	
2.27889447236181	9.76587799141252	
2.28894472361809	9.86452238913781	
2.29899497487437	9.96416318649159	
2.30904522613065	10.0648104480314	
2.31909547738693	10.1664743399762	
2.32914572864322	10.2691651312331	
2.3391959798995	10.3728931944347	
2.34924623115578	10.4776690069867	
2.35929648241206	10.5835031521263	
2.36934673366834	10.6904063199913	
2.37939698492462	10.7983893086997	
2.3894472361809	10.9074630254404	
2.39949748743719	11.0176384875752	
2.40954773869347	11.1289268237511	
2.41959798994975	11.2413392750252	
2.42964824120603	11.3548871959991	
2.43969849246231	11.469582055967	
2.44974874371859	11.585435440073	
2.45979899497487	11.7024590504822	
2.46984924623116	11.8206647075624	
2.47989949748744	11.9400643510778	
2.48994974874372	12.0606700413956	
2.5	12.1824939607035	


==> figures/WP1-theorem-2.tsv <==
2	-1	
2	9	


==> figures/WP1-theorem-3.tsv <==
0.5	0	
0.510050251256281	0	
0.520100502512563	0	
0.530150753768844	0	
0.540201005025126	0	
0.550251256281407	0	
0.560301507537688	0	
0.57035175879397	0	
0.580402010050251	0	
0.590452261306533	0	
0.600502512562814	0	
0.610552763819096	0	
0.620603015075377	0	
0.630653266331658	0	
0.64070351758794	0	
0.650753768844221	0	
0.660804020100503	0	
0.670854271356784	0	
0.680904522613065	0	
0.690954773869347	0	
0.701005025125628	0	
0.71105527638191	0	
0.721105527638191	0	
0.731155778894472	0	
0.741206030150754	0	
0.751256281407035	0	
0.761306532663317	0	
0.771356783919598	0	
0.781407035175879	0	
0.791457286432161	0	
0.801507537688442	0	
0.811557788944724	0	
0.821608040201005	0	
0.831658291457286	0	
0.841708542713568	0	
0.851758793969849	0	
0.861809045226131	0	
0.871859296482412	0	
0.881909547738693	0	
0.891959798994975	0	
0.902010050251256	0	
0.912060301507538	0	
0.922110552763819	0	
0.9321608040201	0	
0.942211055276382	0	
0.952261306532663	0	
0.962311557788945	0	
0.972361809045226	0	
0.982412060301508	0	
0.992462311557789	0	
1.00251256281407	0	
1.01256281407035	0	
1.02261306532663	0	
1.03266331658291	0	
1.0427135678392	0	
1.05276381909548	0	
1.06281407035176	0	
1.07286432160804	0	
1.08291457286432	0	
1.0929648241206	0	
1.10301507537688	0	
1.11306532663317	0	
1.12311557788945	0	
1.13316582914573	0	
1.14321608040201	0	
1.15326633165829	0	
1.16331658291457	0	
1.17336683417085	0	
1.18341708542714	0	
1.19346733668342	0	
1.2035175879397	0	
1.21356783919598	0	
1.22361809045226	0	
1.23366834170854	0	
1.24371859296482	0	
1.25376884422111	0	
1.26381909547739	0	
1.27386934673367	0	
1.28391959798995	0	
1.29396984924623	0	
1.30402010050251	0	
1.31407035175879	0	
1.32412060301508	0	
1.33417085427136	0	
1.34422110552764	0	
1.35427135678392	0	
1.3643216080402	0	
1.37437185929648	0	
1.38442211055276	0	
1.39447236180905	0	
1.40452261306533	0	
1.41457286432161	0	
1.42462311557789	0	
1.43467336683417	0	
1.44472361809045	0	
1.45477386934673	0	
1.46482412060302	0	
1.4748743718593	0	
1.48492462311558	0	
1.49497487437186	0	
1.50502512562814	0	
1.51507537688442	0	
1.5251256281407	0	
1.53517587939698	0	
1.54522613065327	0	
1.55527638190955	0	
1.56532663316583	0	
1.57537688442211	0	
1.58542713567839	0	
1.59547738693467	0	
1.60552763819095	0	
1.61557788944724	0	
1.62562814070352	0	
1.6356783919598	0	
1.64572864321608	0	
1.65577889447236	0	
1.66582914572864	0	
1.67587939698492	0	
1.68592964824121	0	
1.69597989949749	0	
1.70603015075377	0	
1.71608040201005	0	
1.72613065326633	0	
1.73618090452261	0	
1.74623115577889	0	
1.75628140703518	0	
1.76633165829146	0	
1.77638190954774	0	
1.78643216080402	0	
1.7964824120603	0	
1.80653266331658	0	
1.81658291457286	0	
1.82663316582915	0	
1.83668341708543	0	
1.84673366834171	0	
1.85678391959799	0	
1.86683417085427	0	
1.87688442211055	0	
1.88693467336683	0	
1.89698492462312	0	
1.9070351758794	0	
1.91708542713568	0	
1.92713567839196	0	
1.93718592964824	0	
1.94723618090452	0	
1.9572864321608	0	
1.96733668341709	0	
1.97738693467337	0	
1.98743718592965	0	
1.99748743718593	0	
2.00753768844221	0	
2.01758793969849	0	
2.02763819095477	0	
2.03768844221106	0	
2.04773869346734	0	
2.05778894472362	0	
2.0678391959799	0	
2.07788944723618	0	
2.08793969849246	0	
2.09798994974874	0	
2.10804020100502	0	
2.11809045226131	0	
2.12814070351759	0	
2.13819095477387	0	
2.14824120603015	0	
2.15829145728643	0	
2.16834170854271	0	
2.17839195979899	0	
2.18844221105528	0	
2.19849246231156	0	
2.20854271356784	0	
2.21859296482412	0	
2.2286432160804	0	
2.23869346733668	0	
2.24874371859296	0	
2.25879396984925	0	
2.26884422110553	0	
2.27889447236181	0	
2.28894472361809	0	
2.29899497487437	0	
2.30904522613065	0	
2.31909547738693	0	
2.32914572864322	0	
2.3391959798995	0	
2.34924623115578	0	
2.35929648241206	0	
2.36934673366834	0	
2.37939698492462	0	
2.3894472361809	0	
2.39949748743719	0	
2.40954773869347	0	
2.41959798994975	0	
2.42964824120603	0	
2.43969849246231	0	
2.44974874371859	0	
2.45979899497487	0	
2.46984924623116	0	
2.47989949748744	0	
2.48994974874372	0	
2.5	0	


==> figures/WP1-theorem-4.tsv <==
0.5	0.408248290463863	
0.510050251256281	0.420618932715337	
0.520100502512563	0.433112061552025	
0.530150753768844	0.445726487642938	
0.540201005025126	0.458461055644488	
0.550251256281407	0.471314642611882	
0.560301507537688	0.484286156512562	
0.57035175879397	0.497374534833423	
0.580402010050251	0.51057874327434	
0.590452261306533	0.523897774521239	
0.600502512562814	0.537330647092594	
0.610552763819096	0.550876404253802	
0.620603015075377	0.564534112994369	
0.630653266331658	0.578302863063329	
0.64070351758794	0.592181766058688	
0.650753768844221	0.606169954567072	
0.660804020100503	0.620266581350064	
0.670854271356784	0.634470818574039	
0.680904522613065	0.648781857080535	
0.690954773869347	0.663198905694469	
0.701005025125628	0.677721190567706	
0.71105527638191	0.692347954555687	
0.721105527638191	0.707078456625021	
0.731155778894472	0.721911971290073	
0.741206030150754	0.736847788076758	
0.751256281407035	0.751885211011876	
0.761306532663317	0.767023558136438	
0.771356783919598	0.78226216104156	
0.781407035175879	0.797600364425592	
0.791457286432161	0.813037525671254	
0.801507537688442	0.828573014441625	
0.811557788944724	0.844206212293923	
0.821608040201005	0.859936512310078	
0.831658291457286	0.875763318743177	
0.841708542713568	0.891686046678906	
0.851758793969849	0.907704121711186	
0.861809045226131	0.923816979631245	
0.871859296482412	0.940024066129422	
0.881909547738693	0.956324836509039	
0.891959798994975	0.972718755411715	
0.902010050251256	0.989205296553549	
0.912060301507538	1.00578394247162	
0.922110552763819	1.02245418428029	
0.9321608040201	1.03921552143682	
0.942211055276382	1.05606746151591	
0.952261306532663	1.07300951999257	
0.962311557788945	1.09004122003315	
0.972361809045226	1.10716209229398	
0.982412060301508	1.12437167472727	
0.992462311557789	1.14166951239407	
1.00251256281407	1.1590551572838	
1.01256281407035	1.17652816814018	
1.02261306532663	1.19408811029316	
1.03266331658291	1.21173455549674	
1.0427135678392	1.22946708177223	
1.05276381909548	1.24728527325689	
1.06281407035176	1.26518872005757	
1.07286432160804	1.28317701810928	
1.08291457286432	1.30124976903831	
1.0929648241206	1.31940658002996	
1.10301507537688	1.33764706370035	
1.11306532663317	1.35597083797247	
1.12311557788945	1.3743775259561	
1.13316582914573	1.39286675583151	
1.14321608040201	1.41143816073678	
1.15326633165829	1.43009137865855	
1.16331658291457	1.44882605232623	
1.17336683417085	1.46764182910924	
1.18341708542714	1.48653836091752	
1.19346733668342	1.50551530410487	
1.2035175879397	1.52457231937519	
1.21356783919598	1.54370907169152	
1.22361809045226	1.5629252301876	
1.23366834170854	1.58222046808209	
1.24371859296482	1.60159446259521	
1.25376884422111	1.6210468948677	
1.26381909547739	1.64057744988212	
1.27386934673367	1.66018581638629	
1.28391959798995	1.6798716868189	
1.29396984924623	1.69963475723712	
1.30402010050251	1.71947472724621	
1.31407035175879	1.739391299931	
1.32412060301508	1.75938418178926	
1.33417085427136	1.77945308266679	
1.34422110552764	1.79959771569424	
1.35427135678392	1.81981779722562	
1.3643216080402	1.84011304677837	
1.37437185929648	1.86048318697499	
1.38442211055276	1.88092794348616	
1.39447236180905	1.90144704497533	
1.40452261306533	1.92204022304471	
1.41457286432161	1.94270721218256	
1.42462311557789	1.96344774971189	
1.43467336683417	1.98426157574031	
1.44472361809045	2.00514843311123	
1.45477386934673	2.02610806735618	
1.46482412060302	2.04714022664828	
1.4748743718593	2.06824466175689	
1.48492462311558	2.08942112600327	
1.49497487437186	2.11066937521733	
1.50502512562814	2.13198916769542	
1.51507537688442	2.15338026415905	
1.5251256281407	2.17484242771464	
1.53517587939698	2.19637542381412	
1.54522613065327	2.21797902021652	
1.55527638190955	2.23965298695037	
1.56532663316583	2.26139709627699	
1.57537688442211	2.28321112265457	
1.58542713567839	2.3050948427031	
1.59547738693467	2.32704803517003	
1.60552763819095	2.34907048089675	
1.61557788944724	2.37116196278573	
1.62562814070352	2.39332226576841	
1.6356783919598	2.41555117677386	
1.64572864321608	2.43784848469795	
1.65577889447236	2.46021398037334	
1.66582914572864	2.48264745654005	
1.67587939698492	2.50514870781658	
1.68592964824121	2.5277175306718	
1.69597989949749	2.55035372339723	
1.70603015075377	2.57305708608009	
1.71608040201005	2.59582742057675	
1.72613065326633	2.61866453048681	
1.73618090452261	2.64156822112769	
1.74623115577889	2.66453829950975	
1.75628140703518	2.68757457431185	
1.76633165829146	2.71067685585748	
1.77638190954774	2.73384495609135	
1.78643216080402	2.75707868855635	
1.7964824120603	2.78037786837114	
1.80653266331658	2.80374231220801	
1.81658291457286	2.82717183827125	
1.82663316582915	2.85066626627596	
1.83668341708543	2.87422541742721	
1.84673366834171	2.89784911439965	
1.85678391959799	2.92153718131747	
1.86683417085427	2.94528944373477	
1.87688442211055	2.96910572861629	
1.88693467336683	2.99298586431848	
1.89698492462312	3.01692968057098	
1.9070351758794	3.04093700845836	
1.91708542713568	3.06500768040231	
1.92713567839196	3.08914153014401	
1.93718592964824	3.11333839272698	
1.94723618090452	3.13759810448012	
1.9572864321608	3.16192050300111	
1.96733668341709	3.18630542714011	
1.97738693467337	3.21075271698375	
1.98743718592965	3.23526221383938	
1.99748743718593	3.25983376021964	
2.00753768844221	3.28446719982725	
2.01758793969849	3.30916237754012	
2.02763819095477	3.33391913939669	
2.03768844221106	3.35873733258152	
2.04773869346734	3.38361680541118	
2.05778894472362	3.40855740732029	
2.0678391959799	3.43355898884787	
2.07788944723618	3.45862140162392	
2.08793969849246	3.48374449835621	
2.09798994974874	3.50892813281727	
2.10804020100502	3.53417215983164	
2.11809045226131	3.55947643526334	
2.12814070351759	3.58484081600346	
2.13819095477387	3.61026515995809	
2.14824120603015	3.63574932603633	
2.15829145728643	3.66129317413857	
2.16834170854271	3.68689656514493	
2.17839195979899	3.71255936090388	
2.18844221105528	3.73828142422109	
2.19849246231156	3.7640626188484	
2.20854271356784	3.78990280947299	
2.21859296482412	3.81580186170676	
2.2286432160804	3.84175964207581	
2.23869346733668	3.86777601801015	
2.24874371859296	3.8938508578335	
2.25879396984925	3.91998403075336	
2.26884422110553	3.9461754068511	
2.27889447236181	3.97242485707233	
2.28894472361809	3.99873225321732	
2.29899497487437	4.02509746793161	
2.30904522613065	4.05152037469679	
2.31909547738693	4.07800084782138	
2.32914572864322	4.10453876243183	
2.3391959798995	4.13113399446375	
2.34924623115578	4.15778642065314	
2.35929648241206	4.18449591852788	
2.36934673366834	4.21126236639924	
2.37939698492462	4.2380856433536	
2.3894472361809	4.26496562924423	
2.39949748743719	4.29190220468323	
2.40954773869347	4.31889525103359	
2.41959798994975	4.34594465040132	
2.42964824120603	4.37305028562773	
2.43969849246231	4.40021204028188	
2.44974874371859	4.42742979865296	
2.45979899497487	4.45470344574301	
2.46984924623116	4.48203286725959	
2.47989949748744	4.50941794960854	
2.48994974874372	4.53685857988702	
2.5	4.56435464587638	


==> figures/WP1-theorem-5.tsv <==
0.5	-0.408248290463863	
0.510050251256281	-0.420618932715337	
0.520100502512563	-0.433112061552025	
0.530150753768844	-0.445726487642938	
0.540201005025126	-0.458461055644488	
0.550251256281407	-0.471314642611882	
0.560301507537688	-0.484286156512562	
0.57035175879397	-0.497374534833423	
0.580402010050251	-0.51057874327434	
0.590452261306533	-0.523897774521239	
0.600502512562814	-0.537330647092594	
0.610552763819096	-0.550876404253802	
0.620603015075377	-0.564534112994369	
0.630653266331658	-0.578302863063329	
0.64070351758794	-0.592181766058688	
0.650753768844221	-0.606169954567072	
0.660804020100503	-0.620266581350064	
0.670854271356784	-0.634470818574039	
0.680904522613065	-0.648781857080535	
0.690954773869347	-0.663198905694469	
0.701005025125628	-0.677721190567706	
0.71105527638191	-0.692347954555687	
0.721105527638191	-0.707078456625021	
0.731155778894472	-0.721911971290073	
0.741206030150754	-0.736847788076758	
0.751256281407035	-0.751885211011876	
0.761306532663317	-0.767023558136438	
0.771356783919598	-0.78226216104156	
0.781407035175879	-0.797600364425592	
0.791457286432161	-0.813037525671254	
0.801507537688442	-0.828573014441625	
0.811557788944724	-0.844206212293923	
0.821608040201005	-0.859936512310078	
0.831658291457286	-0.875763318743177	
0.841708542713568	-0.891686046678906	
0.851758793969849	-0.907704121711186	
0.861809045226131	-0.923816979631245	
0.871859296482412	-0.940024066129422	
0.881909547738693	-0.956324836509039	
0.891959798994975	-0.972718755411715	
0.902010050251256	-0.989205296553549	
0.912060301507538	-1.00578394247162	
0.922110552763819	-1.02245418428029	
0.9321608040201	-1.03921552143682	
0.942211055276382	-1.05606746151591	
0.952261306532663	-1.07300951999257	
0.962311557788945	-1.09004122003315	
0.972361809045226	-1.10716209229398	
0.982412060301508	-1.12437167472727	
0.992462311557789	-1.14166951239407	
1.00251256281407	-1.1590551572838	
1.01256281407035	-1.17652816814018	
1.02261306532663	-1.19408811029316	
1.03266331658291	-1.21173455549674	
1.0427135678392	-1.22946708177223	
1.05276381909548	-1.24728527325689	
1.06281407035176	-1.26518872005757	
1.07286432160804	-1.28317701810928	
1.08291457286432	-1.30124976903831	
1.0929648241206	-1.31940658002996	
1.10301507537688	-1.33764706370035	
1.11306532663317	-1.35597083797247	
1.12311557788945	-1.3743775259561	
1.13316582914573	-1.39286675583151	
1.14321608040201	-1.41143816073678	
1.15326633165829	-1.43009137865855	
1.16331658291457	-1.44882605232623	
1.17336683417085	-1.46764182910924	
1.18341708542714	-1.48653836091752	
1.19346733668342	-1.50551530410487	
1.2035175879397	-1.52457231937519	
1.21356783919598	-1.54370907169152	
1.22361809045226	-1.5629252301876	
1.23366834170854	-1.58222046808209	
1.24371859296482	-1.60159446259521	
1.25376884422111	-1.6210468948677	
1.26381909547739	-1.64057744988212	
1.27386934673367	-1.66018581638629	
1.28391959798995	-1.6798716868189	
1.29396984924623	-1.69963475723712	
1.30402010050251	-1.71947472724621	
1.31407035175879	-1.739391299931	
1.32412060301508	-1.75938418178926	
1.33417085427136	-1.77945308266679	
1.34422110552764	-1.79959771569424	
1.35427135678392	-1.81981779722562	
1.3643216080402	-1.84011304677837	
1.37437185929648	-1.86048318697499	
1.38442211055276	-1.88092794348616	
1.39447236180905	-1.90144704497533	
1.40452261306533	-1.92204022304471	
1.41457286432161	-1.94270721218256	
1.42462311557789	-1.96344774971189	
1.43467336683417	-1.98426157574031	
1.44472361809045	-2.00514843311123	
1.45477386934673	-2.02610806735618	
1.46482412060302	-2.04714022664828	
1.4748743718593	-2.06824466175689	
1.48492462311558	-2.08942112600327	
1.49497487437186	-2.11066937521733	
1.50502512562814	-2.13198916769542	
1.51507537688442	-2.15338026415905	
1.5251256281407	-2.17484242771464	
1.53517587939698	-2.19637542381412	
1.54522613065327	-2.21797902021652	
1.55527638190955	-2.23965298695037	
1.56532663316583	-2.26139709627699	
1.57537688442211	-2.28321112265457	
1.58542713567839	-2.3050948427031	
1.59547738693467	-2.32704803517003	
1.60552763819095	-2.34907048089675	
1.61557788944724	-2.37116196278573	
1.62562814070352	-2.39332226576841	
1.6356783919598	-2.41555117677386	
1.64572864321608	-2.43784848469795	
1.65577889447236	-2.46021398037334	
1.66582914572864	-2.48264745654005	
1.67587939698492	-2.50514870781658	
1.68592964824121	-2.5277175306718	
1.69597989949749	-2.55035372339723	
1.70603015075377	-2.57305708608009	
1.71608040201005	-2.59582742057675	
1.72613065326633	-2.61866453048681	
1.73618090452261	-2.64156822112769	
1.74623115577889	-2.66453829950975	
1.75628140703518	-2.68757457431185	
1.76633165829146	-2.71067685585748	
1.77638190954774	-2.73384495609135	
1.78643216080402	-2.75707868855635	
1.7964824120603	-2.78037786837114	
1.80653266331658	-2.80374231220801	
1.81658291457286	-2.82717183827125	
1.82663316582915	-2.85066626627596	
1.83668341708543	-2.87422541742721	
1.84673366834171	-2.89784911439965	
1.85678391959799	-2.92153718131747	
1.86683417085427	-2.94528944373477	
1.87688442211055	-2.96910572861629	
1.88693467336683	-2.99298586431848	
1.89698492462312	-3.01692968057098	
1.9070351758794	-3.04093700845836	
1.91708542713568	-3.06500768040231	
1.92713567839196	-3.08914153014401	
1.93718592964824	-3.11333839272698	
1.94723618090452	-3.13759810448012	
1.9572864321608	-3.16192050300111	
1.96733668341709	-3.18630542714011	
1.97738693467337	-3.21075271698375	
1.98743718592965	-3.23526221383938	
1.99748743718593	-3.25983376021964	
2.00753768844221	-3.28446719982725	
2.01758793969849	-3.30916237754012	
2.02763819095477	-3.33391913939669	
2.03768844221106	-3.35873733258152	
2.04773869346734	-3.38361680541118	
2.05778894472362	-3.40855740732029	
2.0678391959799	-3.43355898884787	
2.07788944723618	-3.45862140162392	
2.08793969849246	-3.48374449835621	
2.09798994974874	-3.50892813281727	
2.10804020100502	-3.53417215983164	
2.11809045226131	-3.55947643526334	
2.12814070351759	-3.58484081600346	
2.13819095477387	-3.61026515995809	
2.14824120603015	-3.63574932603633	
2.15829145728643	-3.66129317413857	
2.16834170854271	-3.68689656514493	
2.17839195979899	-3.71255936090388	
2.18844221105528	-3.73828142422109	
2.19849246231156	-3.7640626188484	
2.20854271356784	-3.78990280947299	
2.21859296482412	-3.81580186170676	
2.2286432160804	-3.84175964207581	
2.23869346733668	-3.86777601801015	
2.24874371859296	-3.8938508578335	
2.25879396984925	-3.91998403075336	
2.26884422110553	-3.9461754068511	
2.27889447236181	-3.97242485707233	
2.28894472361809	-3.99873225321732	
2.29899497487437	-4.02509746793161	
2.30904522613065	-4.05152037469679	
2.31909547738693	-4.07800084782138	
2.32914572864322	-4.10453876243183	
2.3391959798995	-4.13113399446375	
2.34924623115578	-4.15778642065314	
2.35929648241206	-4.18449591852788	
2.36934673366834	-4.21126236639924	
2.37939698492462	-4.2380856433536	
2.3894472361809	-4.26496562924423	
2.39949748743719	-4.29190220468323	
2.40954773869347	-4.31889525103359	
2.41959798994975	-4.34594465040132	
2.42964824120603	-4.37305028562773	
2.43969849246231	-4.40021204028188	
2.44974874371859	-4.42742979865296	
2.45979899497487	-4.45470344574301	
2.46984924623116	-4.48203286725959	
2.47989949748744	-4.50941794960854	
2.48994974874372	-4.53685857988702	
2.5	-4.56435464587638	


==> figures/WP1-theorem-6.tsv <==
0.5	0.849463071393452	
0.510050251256281	0.880401959182831	
0.520100502512563	0.91174441905338	
0.530150753768844	0.943482172603434	
0.540201005025126	0.975606941431328	
0.550251256281407	1.0081104471354	
0.560301507537688	1.04098441131398	
0.57035175879397	1.0742205555654	
0.580402010050251	1.107810601488	
0.590452261306533	1.14174627068012	
0.600502512562814	1.17601928474009	
0.610552763819096	1.21062136526625	
0.620603015075377	1.24554423385692	
0.630653266331658	1.28077961211045	
0.64070351758794	1.31631922162517	
0.650753768844221	1.35215478399941	
0.660804020100503	1.38827802083151	
0.670854271356784	1.42468065371981	
0.680904522613065	1.46135440426264	
0.690954773869347	1.49829099405833	
0.701005025125628	1.53548214470522	
0.71105527638191	1.57291957780164	
0.721105527638191	1.61059501494594	
0.731155778894472	1.64850017773644	
0.741206030150754	1.68662678777148	
0.751256281407035	1.72496656664939	
0.761306532663317	1.76351123596852	
0.771356783919598	1.80225251732718	
0.781407035175879	1.84118213232373	
0.791457286432161	1.88029180255649	
0.801507537688442	1.9195732496238	
0.811557788944724	1.959018195124	
0.821608040201005	1.99861836065541	
0.831658291457286	2.03836546781638	
0.841708542713568	2.07825123820524	
0.851758793969849	2.11826739342032	
0.861809045226131	2.15840565505996	
0.871859296482412	2.1986577447225	
0.881909547738693	2.23901538400626	
0.891959798994975	2.27947029450959	
0.902010050251256	2.32001419783082	
0.912060301507538	2.36063881556828	
0.922110552763819	2.40133586932031	
0.9321608040201	2.44209708068524	
0.942211055276382	2.48291417126142	
0.952261306532663	2.52377886264716	
0.962311557788945	2.56468287644082	
0.972361809045226	2.60561793424072	
0.982412060301508	2.6465757576452	
0.992462311557789	2.68754806825259	
1.00251256281407	2.72852660921957	
1.01256281407035	2.76950573226167	
1.02261306532663	2.81048485530376	
1.03266331658291	2.85146397834586	
1.0427135678392	2.89244310138795	
1.05276381909548	2.93342222443005	
1.06281407035176	2.97440134747215	
1.07286432160804	3.01538047051424	
1.08291457286432	3.05635959355634	
1.0929648241206	3.09733871659844	
1.10301507537688	3.13831783964053	
1.11306532663317	3.17929696268263	
1.12311557788945	3.22027608572472	
1.13316582914573	3.26125520876682	
1.14321608040201	3.30223433180892	
1.15326633165829	3.34321345485101	
1.16331658291457	3.38419257789311	
1.17336683417085	3.4251717009352	
1.18341708542714	3.4661508239773	
1.19346733668342	3.5071299470194	
1.2035175879397	3.54810907006149	
1.21356783919598	3.58908819310359	
1.22361809045226	3.63006731614569	
1.23366834170854	3.67104643918778	
1.24371859296482	3.71202556222988	
1.25376884422111	3.75300468527197	
1.26381909547739	3.79398380831407	
1.27386934673367	3.83496293135617	
1.28391959798995	3.87594205439826	
1.29396984924623	3.91692117744036	
1.30402010050251	3.95790030048245	
1.31407035175879	3.99887942352455	
1.32412060301508	4.03985854656665	
1.33417085427136	4.08083766960874	
1.34422110552764	4.12181679265084	
1.35427135678392	4.16279591569293	
1.3643216080402	4.20377503873503	
1.37437185929648	4.24475416177713	
1.38442211055276	4.28573328481922	
1.39447236180905	4.32671240786132	
1.40452261306533	4.36769153090342	
1.41457286432161	4.40867065394551	
1.42462311557789	4.44964977698761	
1.43467336683417	4.49062890002971	
1.44472361809045	4.5316080230718	
1.45477386934673	4.5725871461139	
1.46482412060302	4.61356626915599	
1.4748743718593	4.65454539219809	
1.48492462311558	4.69552451524019	
1.49497487437186	4.73650363828228	
1.50502512562814	4.77748276132438	
1.51507537688442	4.81846188436647	
1.5251256281407	4.85944100740857	
1.53517587939698	4.90042013045067	
1.54522613065327	4.94139925349276	
1.55527638190955	4.98237837653486	
1.56532663316583	5.02335749957695	
1.57537688442211	5.06433662261905	
1.58542713567839	5.10531574566115	
1.59547738693467	5.14629486870324	
1.60552763819095	5.18727399174534	
1.61557788944724	5.22825311478744	
1.62562814070352	5.26923223782953	
1.6356783919598	5.31021136087163	
1.64572864321608	5.35119048391372	
1.65577889447236	5.39216960695582	
1.66582914572864	5.43314872999792	
1.67587939698492	5.47412785304001	
1.68592964824121	5.51510697608211	
1.69597989949749	5.55608609912421	
1.70603015075377	5.5970652221663	
1.71608040201005	5.6380443452084	
1.72613065326633	5.67902346825049	
1.73618090452261	5.72000259129259	
1.74623115577889	5.76098171433469	
1.75628140703518	5.80196083737678	
1.76633165829146	5.84293996041888	
1.77638190954774	5.88391908346097	
1.78643216080402	5.92489820650307	
1.7964824120603	5.96587732954517	
1.80653266331658	6.00685645258726	
1.81658291457286	6.04783557562936	
1.82663316582915	6.08881469867145	
1.83668341708543	6.12979382171355	
1.84673366834171	6.17077294475565	
1.85678391959799	6.21175206779774	
1.86683417085427	6.25273119083984	
1.87688442211055	6.29371031388194	
1.88693467336683	6.33468943692403	
1.89698492462312	6.37566855996613	
1.9070351758794	6.41664768300823	
1.91708542713568	6.45762680605032	
1.92713567839196	6.49860592909242	
1.93718592964824	6.53958505213451	
1.94723618090452	6.58056417517661	
1.9572864321608	6.62154329821871	
1.96733668341709	6.6625224212608	
1.97738693467337	6.7035015443029	
1.98743718592965	6.74448066734499	
1.99748743718593	6.78545979038709	
2.00753768844221	6.82643891342919	
2.01758793969849	6.86741803647128	
2.02763819095477	6.90839715951338	
2.03768844221106	6.94937628255548	
2.04773869346734	6.99035540559757	
2.05778894472362	7.03133452863967	
2.0678391959799	7.07231365168176	
2.07788944723618	7.11329277472386	
2.08793969849246	7.15427189776596	
2.09798994974874	7.19525102080805	
2.10804020100502	7.23623014385015	
2.11809045226131	7.27720926689224	
2.12814070351759	7.31818838993434	
2.13819095477387	7.35916751297644	
2.14824120603015	7.40014663601853	
2.15829145728643	7.44112575906063	
2.16834170854271	7.48210488210272	
2.17839195979899	7.52308400514482	
2.18844221105528	7.56406312818692	
2.19849246231156	7.60504225122901	
2.20854271356784	7.64602137427111	
2.21859296482412	7.6870004973132	
2.2286432160804	7.7279796203553	
2.23869346733668	7.7689587433974	
2.24874371859296	7.80993786643949	
2.25879396984925	7.85091698948159	
2.26884422110553	7.89189611252369	
2.27889447236181	7.93287523556578	
2.28894472361809	7.97385435860788	
2.29899497487437	8.01483348164997	
2.30904522613065	8.05581260469207	
2.31909547738693	8.09679172773417	
2.32914572864322	8.13777085077626	
2.3391959798995	8.17874997381836	
2.34924623115578	8.21972909686045	
2.35929648241206	8.26070821990255	
2.36934673366834	8.30168734294465	
2.37939698492462	8.34266646598674	
2.3894472361809	8.38364558902884	
2.39949748743719	8.42462471207094	
2.40954773869347	8.46560383511303	
2.41959798994975	8.50658295815513	
2.42964824120603	8.54756208119722	
2.43969849246231	8.58854120423932	
2.44974874371859	8.62952032728142	
2.45979899497487	8.67049945032351	
2.46984924623116	8.71147857336561	
2.47989949748744	8.7524576964077	
2.48994974874372	8.7934368194498	
2.5	8.8344159424919	


==> figures/WP1-theorem-7.tsv <==
0.5	1.04040372534994	
0.510050251256281	1.07289717822953	
0.520100502512563	1.10561143632803	
0.530150753768844	1.138535015793	
0.540201005025126	1.17165651687643	
0.550251256281407	1.20496462135526	
0.560301507537688	1.23844809010098	
0.57035175879397	1.27209576078719	
0.580402010050251	1.305896545725	
0.590452261306533	1.33983942981702	
0.600502512562814	1.37391346862157	
0.610552763819096	1.40810778651935	
0.620603015075377	1.44241157497575	
0.630653266331658	1.47681409089228	
0.64070351758794	1.51130465504127	
0.650753768844221	1.54587265057843	
0.660804020100503	1.58050752162848	
0.670854271356784	1.61519877193902	
0.680904522613065	1.64993596359873	
0.690954773869347	1.68470871581584	
0.701005025125628	1.71950670375332	
0.71105527638191	1.75431965741754	
0.721105527638191	1.78913736059732	
0.731155778894472	1.82394964985046	
0.741206030150754	1.85874641353515	
0.751256281407035	1.89351759088387	
0.761306532663317	1.92825317111738	
0.771356783919598	1.96294319259674	
0.781407035175879	1.99757774201141	
0.791457286432161	2.03214695360151	
0.801507537688442	2.06664100841255	
0.811557788944724	2.10105013358102	
0.821608040201005	2.13536460164933	
0.831658291457286	2.16957472990866	
0.841708542713568	2.20367087976845	
0.851758793969849	2.23764345615123	
0.861809045226131	2.27148290691165	
0.871859296482412	2.30517972227859	
0.881909547738693	2.33872443431942	
0.891959798994975	2.3721076164253	
0.902010050251256	2.40531988281669	
0.912060301507538	2.43835188806819	
0.922110552763819	2.47119432665197	
0.9321608040201	2.50383793249886	
0.942211055276382	2.53627347857659	
0.952261306532663	2.56849177648436	
0.962311557788945	2.60048367606311	
0.972361809045226	2.63224006502097	
0.982412060301508	2.66375186857318	
0.992462311557789	2.69501004909612	
1.00251256281407	2.73104337716261	
1.01256281407035	2.78217332557837	
1.02261306532663	2.83343628953388	
1.03266331658291	2.88483097655217	
1.0427135678392	2.93635612723171	
1.05276381909548	2.98801051394033	
1.06281407035176	3.03979293957762	
1.07286432160804	3.0917022364013	
1.08291457286432	3.14373726491365	
1.0929648241206	3.19589691280395	
1.10301507537688	3.24818009394368	
1.11306532663317	3.30058574743109	
1.12311557788945	3.35311283668216	
1.13316582914573	3.4057603485652	
1.14321608040201	3.45852729257651	
1.15326633165829	3.5114127000546	
1.16331658291457	3.56441562343083	
1.17336683417085	3.61753513551435	
1.18341708542714	3.67077032880934	
1.19346733668342	3.72412031486286	
1.2035175879397	3.77758422364147	
1.21356783919598	3.83116120293519	
1.22361809045226	3.88485041778713	
1.23366834170854	3.93865104994767	
1.24371859296482	3.99256229735159	
1.25376884422111	4.04658337361721	
1.26381909547739	4.10071350756621	
1.27386934673367	4.15495194276314	
1.28391959798995	4.20929793707369	
1.29396984924623	4.26375076224054	
1.30402010050251	4.31830970347628	
1.31407035175879	4.37297405907212	
1.32412060301508	4.42774314002206	
1.33417085427136	4.48261626966135	
1.34422110552764	4.53759278331894	
1.35427135678392	4.59267202798292	
1.3643216080402	4.64785336197865	
1.37437185929648	4.70313615465865	
1.38442211055276	4.75851978610406	
1.39447236180905	4.81400364683684	
1.40452261306533	4.86958713754241	
1.41457286432161	4.92526966880222	
1.42462311557789	4.98105066083573	
1.43467336683417	5.03692954325148	
1.44472361809045	5.09290575480683	
1.45477386934673	5.14897874317592	
1.46482412060302	5.20514796472566	
1.4748743718593	5.26141288429919	
1.48492462311558	5.31777297500668	
1.49497487437186	5.37422771802308	
1.50502512562814	5.43077660239251	
1.51507537688442	5.48741912483914	
1.5251256281407	5.54415478958404	
1.53517587939698	5.60098310816813	
1.54522613065327	5.65790359928058	
1.55527638190955	5.71491578859278	
1.56532663316583	5.77201920859746	
1.57537688442211	5.82921339845283	
1.58542713567839	5.88649790383151	
1.59547738693467	5.94387227677412	
1.60552763819095	6.00133607554731	
1.61557788944724	6.05888886450607	
1.62562814070352	6.11653021396014	
1.6356783919598	6.17425970004441	
1.64572864321608	6.23207690459313	
1.65577889447236	6.28998141501778	
1.66582914572864	6.34797282418851	
1.67587939698492	6.406050730319	
1.68592964824121	6.46421473685454	
1.69597989949749	6.52246445236337	
1.70603015075377	6.58079949043105	
1.71608040201005	6.63921946955776	
1.72613065326633	6.69772401305847	
1.73618090452261	6.75631274896583	
1.74623115577889	6.8149853099358	
1.75628140703518	6.87374133315573	
1.76633165829146	6.93258046025497	
1.77638190954774	6.99150233721792	
1.78643216080402	7.0505066142993	
1.7964824120603	7.10959294594172	
1.80653266331658	7.16876099069538	
1.81658291457286	7.22801041113989	
1.82663316582915	7.2873408738081	
1.83668341708543	7.34675204911183	
1.84673366834171	7.40624361126961	
1.85678391959799	7.46581523823616	
1.86683417085427	7.52546661163366	
1.87688442211055	7.58519741668476	
1.88693467336683	7.64500734214725	
1.89698492462312	7.70489608025033	
1.9070351758794	7.76486332663245	
1.91708542713568	7.82490878028066	
1.92713567839196	7.88503214347145	
1.93718592964824	7.94523312171296	
1.94723618090452	8.00551142368866	
1.9572864321608	8.06586676120223	
1.96733668341709	8.12629884912392	
1.97738693467337	8.18680740533801	
1.98743718592965	8.24739215069156	
1.99748743718593	8.30805280894438	
2.00753768844221	8.36878910672007	
2.01758793969849	8.42960077345828	
2.02763819095477	8.49048754136794	
2.03768844221106	8.55144914538166	
2.04773869346734	8.61248532311108	
2.05778894472362	8.67359581480325	
2.0678391959799	8.73478036329798	
2.07788944723618	8.79603871398611	
2.08793969849246	8.85737061476869	
2.09798994974874	8.91877581601711	
2.10804020100502	8.98025407053403	
2.11809045226131	9.04180513351518	
2.12814070351759	9.10342876251199	
2.13819095477387	9.16512471739498	
2.14824120603015	9.22689276031795	
2.15829145728643	9.28873265568297	
2.16834170854271	9.35064417010599	
2.17839195979899	9.41262707238329	
2.18844221105528	9.47468113345856	
2.19849246231156	9.53680612639064	
2.20854271356784	9.59900182632199	
2.21859296482412	9.66126801044775	
2.2286432160804	9.72360445798545	
2.23869346733668	9.78601095014531	
2.24874371859296	9.84848727010116	
2.25879396984925	9.91103320296192	
2.26884422110553	9.97364853574369	
2.27889447236181	10.0363330573423	
2.28894472361809	10.0990865585065	
2.29899497487437	10.1619088318117	
2.30904522613065	10.2247996716339	
2.31909547738693	10.2877588741247	
2.32914572864322	10.3507862371863	
2.3391959798995	10.4138815604472	
2.34924623115578	10.477044645238	
2.35929648241206	10.5402752945686	
2.36934673366834	10.6035733131046	
2.37939698492462	10.6669385071451	
2.3894472361809	10.7303706846004	
2.39949748743719	10.7938696549702	
2.40954773869347	10.8574352293224	
2.41959798994975	10.9210672202723	
2.42964824120603	10.9847654419615	
2.43969849246231	11.0485297100385	
2.44974874371859	11.1123598416382	
2.45979899497487	11.1762556553628	
2.46984924623116	11.2402169712625	
2.47989949748744	11.3042436108171	
2.48994974874372	11.3683353969168	
2.5	11.4324921538452	


==> figures/WP1-theorem-8.tsv <==
0.5	0.658522417436958	
0.510050251256281	0.687906740136133	
0.520100502512563	0.717877401778728	
0.530150753768844	0.748429329413871	
0.540201005025126	0.779557365986226	
0.550251256281407	0.811256272915529	
0.560301507537688	0.843520732526969	
0.57035175879397	0.876345350343613	
0.580402010050251	0.909724657251013	
0.590452261306533	0.943653111543223	
0.600502512562814	0.978125100858614	
0.610552763819096	1.01313494401314	
0.620603015075377	1.04867689273809	
0.630653266331658	1.08474513332861	
0.64070351758794	1.12133378820906	
0.650753768844221	1.15843691742038	
0.660804020100503	1.19604852003455	
0.670854271356784	1.2341625355006	
0.680904522613065	1.27277284492654	
0.690954773869347	1.31187327230081	
0.701005025125628	1.35145758565712	
0.71105527638191	1.39151949818575	
0.721105527638191	1.43205266929456	
0.731155778894472	1.47305070562242	
0.741206030150754	1.51450716200781	
0.751256281407035	1.55641554241491	
0.761306532663317	1.59876930081965	
0.771356783919598	1.64156184205763	
0.781407035175879	1.68478652263605	
0.791457286432161	1.72843665151147	
0.801507537688442	1.77250549083505	
0.811557788944724	1.81698625666698	
0.821608040201005	1.8618721196615	
0.831658291457286	1.9071562057241	
0.841708542713568	1.95283159664202	
0.851758793969849	1.9988913306894	
0.861809045226131	2.04532840320827	
0.871859296482412	2.09213576716641	
0.881909547738693	2.1393063336931	
0.891959798994975	2.18683297259387	
0.902010050251256	2.23470851284494	
0.912060301507538	2.28292574306836	
0.922110552763819	2.33147741198864	
0.9321608040201	2.38035622887163	
0.942211055276382	2.42955486394624	
0.952261306532663	2.47906594880997	
0.962311557788945	2.52888207681853	
0.972361809045226	2.57899580346047	
0.982412060301508	2.62939964671721	
0.992462311557789	2.68008608740906	
1.00251256281407	2.72600984127652	
1.01256281407035	2.75683813894496	
1.02261306532663	2.78753342107365	
1.03266331658291	2.81809698013955	
1.0427135678392	2.8485300755442	
1.05276381909548	2.87883393491977	
1.06281407035176	2.90900975536667	
1.07286432160804	2.93905870462718	
1.08291457286432	2.96898192219903	
1.0929648241206	2.99878052039292	
1.10301507537688	3.02845558533738	
1.11306532663317	3.05800817793416	
1.12311557788945	3.08743933476729	
1.13316582914573	3.11675006896844	
1.14321608040201	3.14594137104133	
1.15326633165829	3.17501420964743	
1.16331658291457	3.20396953235539	
1.17336683417085	3.23280826635606	
1.18341708542714	3.26153131914526	
1.19346733668342	3.29013957917593	
1.2035175879397	3.31863391648151	
1.21356783919598	3.34701518327199	
1.22361809045226	3.37528421450424	
1.23366834170854	3.4034418284279	
1.24371859296482	3.43148882710816	
1.25376884422111	3.45942599692673	
1.26381909547739	3.48725410906193	
1.27386934673367	3.51497391994919	
1.28391959798995	3.54258617172284	
1.29396984924623	3.57009159264017	
1.30402010050251	3.59749089748863	
1.31407035175879	3.62478478797698	
1.32412060301508	3.65197395311123	
1.33417085427136	3.67905906955613	
1.34422110552764	3.70604080198274	
1.35427135678392	3.73291980340295	
1.3643216080402	3.75969671549141	
1.37437185929648	3.7863721688956	
1.38442211055276	3.81294678353439	
1.39447236180905	3.8394211688858	
1.40452261306533	3.86579592426442	
1.41457286432161	3.89207163908881	
1.42462311557789	3.91824889313949	
1.43467336683417	3.94432825680793	
1.44472361809045	3.97031029133678	
1.45477386934673	3.99619554905187	
1.46482412060302	4.02198457358632	
1.4748743718593	4.04767790009698	
1.48492462311558	4.07327605547369	
1.49497487437186	4.09877955854148	
1.50502512562814	4.12418892025624	
1.51507537688442	4.14950464389381	
1.5251256281407	4.1747272252331	
1.53517587939698	4.19985715273321	
1.54522613065327	4.22489490770495	
1.55527638190955	4.24984096447694	
1.56532663316583	4.27469579055645	
1.57537688442211	4.29945984678527	
1.58542713567839	4.32413358749079	
1.59547738693467	4.34871746063237	
1.60552763819095	4.37321190794337	
1.61557788944724	4.3976173650688	
1.62562814070352	4.42193426169892	
1.6356783919598	4.44616302169884	
1.64572864321608	4.47030406323432	
1.65577889447236	4.49435779889386	
1.66582914572864	4.51832463580732	
1.67587939698492	4.54220497576102	
1.68592964824121	4.56599921530968	
1.69597989949749	4.58970774588504	
1.70603015075377	4.61333095390155	
1.71608040201005	4.63686922085903	
1.72613065326633	4.66032292344252	
1.73618090452261	4.68369243361935	
1.74623115577889	4.70697811873357	
1.75628140703518	4.73018034159784	
1.76633165829146	4.75329946058279	
1.77638190954774	4.77633582970403	
1.78643216080402	4.79928979870684	
1.7964824120603	4.82216171314861	
1.80653266331658	4.84495191447915	
1.81658291457286	4.86766074011882	
1.82663316582915	4.89028852353481	
1.83668341708543	4.91283559431528	
1.84673366834171	4.93530227824168	
1.85678391959799	4.95768889735932	
1.86683417085427	4.97999577004602	
1.87688442211055	5.00222321107911	
1.88693467336683	5.02437153170081	
1.89698492462312	5.04644103968193	
1.9070351758794	5.068432039384	
1.91708542713568	5.09034483181998	
1.92713567839196	5.11217971471338	
1.93718592964824	5.13393698255606	
1.94723618090452	5.15561692666456	
1.9572864321608	5.17721983523518	
1.96733668341709	5.19874599339768	
1.97738693467337	5.22019568326779	
1.98743718592965	5.24156918399843	
1.99748743718593	5.2628667718298	
2.00753768844221	5.2840887201383	
2.01758793969849	5.30523529948428	
2.02763819095477	5.32630677765882	
2.03768844221106	5.34730341972929	
2.04773869346734	5.36822548808407	
2.05778894472362	5.38907324247608	
2.0678391959799	5.40984694006554	
2.07788944723618	5.43054683546161	
2.08793969849246	5.45117318076323	
2.09798994974874	5.471726225599	
2.10804020100502	5.49220621716627	
2.11809045226131	5.51261340026931	
2.12814070351759	5.53294801735669	
2.13819095477387	5.5532103085579	
2.14824120603015	5.57340051171911	
2.15829145728643	5.59351886243829	
2.16834170854271	5.61356559409946	
2.17839195979899	5.63354093790635	
2.18844221105528	5.65344512291528	
2.19849246231156	5.67327837606739	
2.20854271356784	5.69304092222023	
2.21859296482412	5.71273298417866	
2.2286432160804	5.73235478272515	
2.23869346733668	5.75190653664948	
2.24874371859296	5.77138846277783	
2.25879396984925	5.79080077600126	
2.26884422110553	5.81014368930369	
2.27889447236181	5.82941741378926	
2.28894472361809	5.84862215870924	
2.29899497487437	5.86775813148826	
2.30904522613065	5.88682553775023	
2.31909547738693	5.9058245813436	
2.32914572864322	5.92475546436618	
2.3391959798995	5.94361838718956	
2.34924623115578	5.96241354848291	
2.35929648241206	5.9811411452365	
2.36934673366834	5.99980137278467	
2.37939698492462	6.01839442482835	
2.3894472361809	6.03692049345727	
2.39949748743719	6.05537976917168	
2.40954773869347	6.07377244090363	
2.41959798994975	6.09209869603798	
2.42964824120603	6.11035872043291	
2.43969849246231	6.12855269844011	
2.44974874371859	6.14668081292461	
2.45979899497487	6.16474324528422	
2.46984924623116	6.18274017546868	
2.47989949748744	6.20067178199836	
2.48994974874372	6.21853824198276	
2.5	6.23633973113858	


==> figures/WP1-theorem-9.tsv <==
0.5	1.01935568567214	
0.510050251256281	1.05363947890095	
0.520100502512563	1.08818128231498	
0.530150753768844	1.1229645391109	
0.540201005025126	1.1579726924854	
0.550251256281407	1.19318918563513	
0.560301507537688	1.22859746175676	
0.57035175879397	1.26418096404698	
0.580402010050251	1.29992313570244	
0.590452261306533	1.33580741991981	
0.600502512562814	1.37181725989577	
0.610552763819096	1.40793609882699	
0.620603015075377	1.44414737991013	
0.630653266331658	1.48043454634188	
0.64070351758794	1.51678104131888	
0.650753768844221	1.55317030803782	
0.660804020100503	1.58958578969537	
0.670854271356784	1.6260109294882	
0.680904522613065	1.66242917061297	
0.690954773869347	1.69882395626635	
0.701005025125628	1.73517872964502	
0.71105527638191	1.77147693394565	
0.721105527638191	1.8077020123649	
0.731155778894472	1.84383740809945	
0.741206030150754	1.87986656434596	
0.751256281407035	1.91577292430111	
0.761306532663317	1.95153993116157	
0.771356783919598	1.987151028124	
0.781407035175879	2.02258965838507	
0.791457286432161	2.05783926514146	
0.801507537688442	2.09288329158984	
0.811557788944724	2.12770518092687	
0.821608040201005	2.16228837634922	
0.831658291457286	2.19661632105357	
0.841708542713568	2.23067245823659	
0.851758793969849	2.26444023109494	
0.861809045226131	2.29790308282529	
0.871859296482412	2.33104445662432	
0.881909547738693	2.3638477956887	
0.891959798994975	2.39629654321509	
0.902010050251256	2.42837414240016	
0.912060301507538	2.46006403644059	
0.922110552763819	2.49134966853304	
0.9321608040201	2.52221448187419	
0.942211055276382	2.5526419196607	
0.952261306532663	2.58261542508924	
0.962311557788945	2.61211844135649	
0.972361809045226	2.64113441165912	
0.982412060301508	2.66964677919379	
0.992462311557789	2.69763898715717	
1.00251256281407	2.72511168229939	
1.01256281407035	2.75243109766079	
1.02261306532663	2.77975051302219	
1.03266331658291	2.80706992838359	
1.0427135678392	2.83438934374499	
1.05276381909548	2.86170875910638	
1.06281407035176	2.88902817446778	
1.07286432160804	2.91634758982918	
1.08291457286432	2.94366700519057	
1.0929648241206	2.97098642055197	
1.10301507537688	2.99830583591337	
1.11306532663317	3.02562525127477	
1.12311557788945	3.05294466663617	
1.13316582914573	3.08026408199756	
1.14321608040201	3.10758349735896	
1.15326633165829	3.13490291272036	
1.16331658291457	3.16222232808175	
1.17336683417085	3.18954174344315	
1.18341708542714	3.21686115880455	
1.19346733668342	3.24418057416595	
1.2035175879397	3.27149998952734	
1.21356783919598	3.29881940488874	
1.22361809045226	3.32613882025014	
1.23366834170854	3.35345823561154	
1.24371859296482	3.38077765097293	
1.25376884422111	3.40809706633433	
1.26381909547739	3.43541648169573	
1.27386934673367	3.46273589705713	
1.28391959798995	3.49005531241852	
1.29396984924623	3.51737472777992	
1.30402010050251	3.54469414314132	
1.31407035175879	3.57201355850272	
1.32412060301508	3.59933297386411	
1.33417085427136	3.62665238922551	
1.34422110552764	3.65397180458691	
1.35427135678392	3.6812912199483	
1.3643216080402	3.7086106353097	
1.37437185929648	3.7359300506711	
1.38442211055276	3.7632494660325	
1.39447236180905	3.7905688813939	
1.40452261306533	3.81788829675529	
1.41457286432161	3.84520771211669	
1.42462311557789	3.87252712747809	
1.43467336683417	3.89984654283949	
1.44472361809045	3.92716595820088	
1.45477386934673	3.95448537356228	
1.46482412060302	3.98180478892368	
1.4748743718593	4.00912420428507	
1.48492462311558	4.03644361964647	
1.49497487437186	4.06376303500787	
1.50502512562814	4.09108245036927	
1.51507537688442	4.11840186573066	
1.5251256281407	4.14572128109206	
1.53517587939698	4.17304069645346	
1.54522613065327	4.20036011181486	
1.55527638190955	4.22767952717625	
1.56532663316583	4.25499894253765	
1.57537688442211	4.28231835789905	
1.58542713567839	4.30963777326045	
1.59547738693467	4.33695718862184	
1.60552763819095	4.36427660398324	
1.61557788944724	4.39159601934464	
1.62562814070352	4.41891543470604	
1.6356783919598	4.44623485006743	
1.64572864321608	4.47355426542883	
1.65577889447236	4.50087368079023	
1.66582914572864	4.52819309615163	
1.67587939698492	4.55551251151302	
1.68592964824121	4.58283192687442	
1.69597989949749	4.61015134223582	
1.70603015075377	4.63747075759722	
1.71608040201005	4.66479017295861	
1.72613065326633	4.69210958832001	
1.73618090452261	4.71942900368141	
1.74623115577889	4.74674841904281	
1.75628140703518	4.7740678344042	
1.76633165829146	4.8013872497656	
1.77638190954774	4.828706665127	
1.78643216080402	4.8560260804884	
1.7964824120603	4.88334549584979	
1.80653266331658	4.91066491121119	
1.81658291457286	4.93798432657259	
1.82663316582915	4.96530374193398	
1.83668341708543	4.99262315729538	
1.84673366834171	5.01994257265678	
1.85678391959799	5.04726198801818	
1.86683417085427	5.07458140337958	
1.87688442211055	5.10190081874097	
1.88693467336683	5.12922023410237	
1.89698492462312	5.15653964946377	
1.9070351758794	5.18385906482517	
1.91708542713568	5.21117848018656	
1.92713567839196	5.23849789554796	
1.93718592964824	5.26581731090936	
1.94723618090452	5.29313672627075	
1.9572864321608	5.32045614163215	
1.96733668341709	5.34777555699355	
1.97738693467337	5.37509497235495	
1.98743718592965	5.40241438771634	
1.99748743718593	5.42973380307774	
2.00753768844221	5.45705321843914	
2.01758793969849	5.48437263380053	
2.02763819095477	5.51169204916193	
2.03768844221106	5.53901146452333	
2.04773869346734	5.56633087988473	
2.05778894472362	5.59365029524612	
2.0678391959799	5.62096971060752	
2.07788944723618	5.64828912596892	
2.08793969849246	5.67560854133032	
2.09798994974874	5.70292795669172	
2.10804020100502	5.73024737205311	
2.11809045226131	5.75756678741451	
2.12814070351759	5.78488620277591	
2.13819095477387	5.81220561813731	
2.14824120603015	5.8395250334987	
2.15829145728643	5.8668444488601	
2.16834170854271	5.8941638642215	
2.17839195979899	5.9214832795829	
2.18844221105528	5.94880269494429	
2.19849246231156	5.97612211030569	
2.20854271356784	6.00344152566709	
2.21859296482412	6.03076094102848	
2.2286432160804	6.05808035638988	
2.23869346733668	6.08539977175128	
2.24874371859296	6.11271918711268	
2.25879396984925	6.14003860247407	
2.26884422110553	6.16735801783547	
2.27889447236181	6.19467743319687	
2.28894472361809	6.22199684855827	
2.29899497487437	6.24931626391967	
2.30904522613065	6.27663567928106	
2.31909547738693	6.30395509464246	
2.32914572864322	6.33127451000385	
2.3391959798995	6.35859392536525	
2.34924623115578	6.38591334072665	
2.35929648241206	6.41323275608805	
2.36934673366834	6.44055217144945	
2.37939698492462	6.46787158681084	
2.3894472361809	6.49519100217224	
2.39949748743719	6.52251041753364	
2.40954773869347	6.54982983289504	
2.41959798994975	6.57714924825643	
2.42964824120603	6.60446866361783	
2.43969849246231	6.63178807897923	
2.44974874371859	6.65910749434063	
2.45979899497487	6.68642690970202	
2.46984924623116	6.71374632506342	
2.47989949748744	6.74106574042482	
2.48994974874372	6.76838515578622	
2.5	6.79570457114761	


==> figures/WP1-theorem-std-1.tsv <==
0.5	-0	
2.5	0	


==> figures/WP1-theorem-std-2.tsv <==
1	-0.3	
1	0.3	


==> figures/WP1-theorem-std-3.tsv <==
2	-0.3	
2	0.3	


==> figures/WP1-theorem-std-4.tsv <==
0.5	0.629365585027986	
0.510050251256281	0.611735401122183	
0.520100502512563	0.594015423884064	
0.530150753768844	0.576223909262715	
0.540201005025126	0.558379130370164	
0.550251256281407	0.540499377654746	
0.560301507537688	0.522602959076213	
0.57035175879397	0.504708200282615	
0.580402010050251	0.48683344478897	
0.590452261306533	0.468997054157737	
0.600502512562814	0.451217408181109	
0.610552763819096	0.433512905065154	
0.620603015075377	0.415901961615809	
0.630653266331658	0.398403013426758	
0.64070351758794	0.381034515069205	
0.650753768844221	0.363814940283563	
0.660804020100503	0.346762782173084	
0.670854271356784	0.329896553399437	
0.680904522613065	0.31323478638027	
0.690954773869347	0.296796033488765	
0.701005025125628	0.280598867255199	
0.71105527638191	0.264661880570561	
0.721105527638191	0.249003686892203	
0.731155778894472	0.233642920451588	
0.741206030150754	0.218598236464123	
0.751256281407035	0.203888311341115	
0.761306532663317	0.189531842903875	
0.771356783919598	0.175547550599972	
0.781407035175879	0.161954175721685	
0.791457286432161	0.148770481626649	
0.801507537688442	0.136015253960737	
0.811557788944724	0.123707300883194	
0.821608040201005	0.111865453294043	
0.831658291457286	0.100508565063782	
0.841708542713568	0.0896555132654164	
0.851758793969849	0.0793251984088159	
0.861809045226131	0.0695365446774563	
0.871859296482412	0.060308500167543	
0.881909547738693	0.0516600371295475	
0.891959798994975	0.0436101522121923	
0.902010050251256	0.0361778667088939	
0.912060301507538	0.0293822268066988	
0.922110552763819	0.0232423038377307	
0.9321608040201	0.0177771945331755	
0.942211055276382	0.0130060212798444	
0.952261306532663	0.00894793237930935	
0.962311557788945	0.00562210230967564	
0.972361809045226	0.00304773198997932	
0.982412060301508	0.00124404904727271	
0.992462311557789	0.000230308086396125	
1.00251256281407	8.58740902076605e-06	
1.01256281407035	0.000215406552163344	
1.02261306532663	0.000700266115914783	
1.03266331658291	0.00146597456561226	
1.0427135678392	0.00251536873469238	
1.05276381909548	0.00385131411122863	
1.06281407035176	0.00547670512737763	
1.07286432160804	0.00739446545173372	
1.08291457286432	0.00960754828464871	
1.0929648241206	0.0121189366565297	
1.10301507537688	0.0149316437291476	
1.11306532663317	0.018048713099994	
1.12311557788945	0.0214732191097102	
1.13316582914573	0.0252082671526193	
1.14321608040201	0.0292569939903999	
1.15326633165829	0.0336225680689206	
1.16331658291457	0.0383081898382871	
1.17336683417085	0.0433170920761099	
1.18341708542714	0.0486525402140394	
1.19346733668342	0.0543178326676079	
1.2035175879397	0.060316301169395	
1.21356783919598	0.0666513111055567	
1.22361809045226	0.0733262618557626	
1.23366834170854	0.0803445871365631	
1.24371859296482	0.0877097553482176	
1.25376884422111	0.0954252699250326	
1.26381909547739	0.103494669689247	
1.27386934673367	0.111921529208474	
1.28391959798995	0.120709459156761	
1.29396984924623	0.129862106679307	
1.30402010050251	0.139383155760846	
1.31407035175879	0.14927632759777	
1.32412060301508	0.159545380973987	
1.33417085427136	0.170194112640606	
1.34422110552764	0.181226357699427	
1.35427135678392	0.192645989990327	
1.3643216080402	0.204456922482545	
1.37437185929648	0.216663107669937	
1.38442211055276	0.229268537970186	
1.39447236180905	0.2422772461281	
1.40452261306533	0.255693305622928	
1.41457286432161	0.26952083107983	
1.42462311557789	0.283763978685488	
1.43467336683417	0.298426946607906	
1.44472361809045	0.313513975420471	
1.45477386934673	0.329029348530281	
1.46482412060302	0.344977392610805	
1.4748743718593	0.36136247803892	
1.48492462311558	0.378189019336342	
1.49497487437186	0.395461475615548	
1.50502512562814	0.413184351030163	
1.51507537688442	0.431362195229937	
1.5251256281407	0.449999603820288	
1.53517587939698	0.469101218826495	
1.54522613065327	0.488671729162589	
1.55527638190955	0.50871587110496	
1.56532663316583	0.529238428770781	
1.57537688442211	0.550244234601224	
1.58542713567839	0.571738169849581	
1.59547738693467	0.593725165074329	
1.60552763819095	0.616210200637132	
1.61557788944724	0.639198307205918	
1.62562814070352	0.662694566263016	
1.6356783919598	0.686704110618416	
1.64572864321608	0.711232124928243	
1.65577889447236	0.736283846218434	
1.66582914572864	0.76186456441374	
1.67587939698492	0.787979622872042	
1.68592964824121	0.814634418924068	
1.69597989949749	0.841834404418586	
1.70603015075377	0.869585086273071	
1.71608040201005	0.897892027029966	
1.72613065326633	0.926760845418525	
1.73618090452261	0.956197216922366	
1.74623115577889	0.986206874352744	
1.75628140703518	1.0167956084276	
1.76633165829146	1.0479692683565	
1.77638190954774	1.07973376243141	
1.78643216080402	1.11209505862351	
1.7964824120603	1.14505918518604	
1.80653266331658	1.17863223126313	
1.81658291457286	1.21282034750492	
1.82663316582915	1.2476297466888	
1.83668341708543	1.28306670434694	
1.84673366834171	1.31913755940022	
1.85678391959799	1.35584871479846	
1.86683417085427	1.39320663816718	
1.87688442211055	1.43121786246094	
1.88693467336683	1.46988898662314	
1.89698492462312	1.50922667625264	
1.9070351758794	1.54923766427699	
1.91708542713568	1.58992875163254	
1.92713567839196	1.6313068079514	
1.93718592964824	1.67337877225529	
1.94723618090452	1.71615165365649	
1.9572864321608	1.75963253206578	
1.96733668341709	1.8038285589076	
1.97738693467337	1.84874695784238	
1.98743718592965	1.89439502549619	
1.99748743718593	1.94078013219778	
2.00753768844221	1.98790972272304	
2.01758793969849	2.03579131704698	
2.02763819095477	2.0844325111033	
2.03768844221106	2.13384097755166	
2.04773869346734	2.18402446655267	
2.05778894472362	2.23499080655076	
2.0678391959799	2.28674790506483	
2.07788944723618	2.3393037494871	
2.08793969849246	2.39266640788978	
2.09798994974874	2.4468440298401	
2.10804020100502	2.50184484722344	
2.11809045226131	2.55767717507485	
2.12814070351759	2.61434941241891	
2.13819095477387	2.67187004311811	
2.14824120603015	2.73024763672981	
2.15829145728643	2.78949084937182	
2.16834170854271	2.84960842459673	
2.17839195979899	2.91060919427512	
2.18844221105528	2.97250207948761	
2.19849246231156	3.03529609142597	
2.20854271356784	3.09900033230338	
2.21859296482412	3.16362399627376	
2.2286432160804	3.2291763703605	
2.23869346733668	3.29566683539449	
2.24874371859296	3.36310486696171	
2.25879396984925	3.43150003636032	
2.26884422110553	3.50086201156743	
2.27889447236181	3.57120055821565	
2.28894472361809	3.64252554057954	
2.29899497487437	3.71484692257192	
2.30904522613065	3.78817476875037	
2.31909547738693	3.86251924533379	
2.32914572864322	3.93789062122929	
2.3391959798995	4.01429926906946	
2.34924623115578	4.09175566626003	
2.35929648241206	4.17027039603826	
2.36934673366834	4.24985414854187	
2.37939698492462	4.33051772188885	
2.3894472361809	4.41227202326819	
2.39949748743719	4.49512807004153	
2.40954773869347	4.57909699085609	
2.41959798994975	4.66419002676872	
2.42964824120603	4.7504185323813	
2.43969849246231	4.83779397698772	
2.44974874371859	4.92632794573234	
2.45979899497487	5.01603214078017	
2.46984924623116	5.10691838249894	
2.47989949748744	5.19899861065299	
2.48994974874372	5.29228488560934	
2.5	5.38678938955586	


==> figures/WP1-theorem-std-5.tsv <==
0.5	0.144337567297406	
0.510050251256281	0.144250101029101	
0.520100502512563	0.143987808287659	
0.530150753768844	0.143551007478149	
0.540201005025126	0.142940229993004	
0.550251256281407	0.142156221294437	
0.560301507537688	0.1411999424428	
0.57035175879397	0.140072572084182	
0.580402010050251	0.138775508914713	
0.590452261306533	0.137310374643628	
0.600502512562814	0.135679017482092	
0.610552763819096	0.133883516190337	
0.620603015075377	0.13192618472181	
0.630653266331658	0.129809577510104	
0.64070351758794	0.127536495452387	
0.650753768844221	0.125109992652383	
0.660804020100503	0.12253338399666	
0.670854271356784	0.11981025365062	
0.680904522613065	0.116944464575477	
0.690954773869347	0.113940169185182	
0.701005025125628	0.110801821283417	
0.71105527638191	0.107534189446325	
0.721105527638191	0.104142372047527	
0.731155778894472	0.100631814159861	
0.741206030150754	0.0970083266147981	
0.751256281407035	0.0932781075583291	
0.761306532663317	0.0894477669144252	
0.771356783919598	0.0855243542585062	
0.781407035175879	0.0815153907197614	
0.791457286432161	0.0774289056809805	
0.801507537688442	0.0732734792397256	
0.811557788944724	0.0690582916515435	
0.821608040201005	0.0647931813189789	
0.831658291457286	0.0604887133543588	
0.841708542713568	0.0561562613826352	
0.851758793969849	0.0518081061437567	
0.861809045226131	0.0474575557279392	
0.871859296482412	0.0431190941342374	
0.881909547738693	0.038808567616776	
0.891959798994975	0.0345434225443733	
0.902010050251256	0.0303430152589592	
0.912060301507538	0.0262290255501807	
0.922110552763819	0.0222260245241994	
0.9321608040201	0.0183622824198432	
0.942211055276382	0.0146709692796444	
0.952261306532663	0.011192042959056	
0.962311557788945	0.00797545009066655	
0.972361809045226	0.00508716269636698	
0.982412060301508	0.00262260175923772	
0.992462311557789	0.000747132584463037	
1.00251256281407	0.00014542690453841	
1.01256281407035	0.00162592222173113	
1.02261306532663	0.00392652642327221	
1.03266331658291	0.00681647409620743	
1.0427135678392	0.0101933783016528	
1.05276381909548	0.0139950257634114	
1.06281407035176	0.0181783630707702	
1.07286432160804	0.0227112876059181	
1.08291457286432	0.0275686608044844	
1.0929648241206	0.0327301010617073	
1.10301507537688	0.0381786480334923	
1.11306532663317	0.0438998999895755	
1.12311557788945	0.049881428266185	
1.13316582914573	0.0561123638432672	
1.14321608040201	0.0625830959587684	
1.15326633165829	0.0692850464896043	
1.16331658291457	0.0762104972297098	
1.17336683417085	0.0833524551087769	
1.18341708542714	0.0907045452616596	
1.19346733668342	0.0982609249573122	
1.2035175879397	0.106016213428717	
1.21356783919598	0.113965434014389	
1.22361809045226	0.12210396596556	
1.23366834170854	0.130427503936592	
1.24371859296482	0.138932023651848	
1.25376884422111	0.147613752588284	
1.26381909547739	0.156469144769185	
1.27386934673367	0.165494858956069	
1.28391959798995	0.174687739671495	
1.29396984924623	0.184044800597072	
1.30402010050251	0.19356320997753	
1.31407035175879	0.203240277729538	
1.32412060301508	0.213073444007493	
1.33417085427136	0.223060269021144	
1.34422110552764	0.233198423934139	
1.35427135678392	0.243485682700307	
1.3643216080402	0.253919914716952	
1.37437185929648	0.264499078192976	
1.38442211055276	0.27522121414476	
1.39447236180905	0.286084440945479	
1.40452261306533	0.297086949363856	
1.41457286432161	0.308226998037319	
1.42462311557789	0.319502909331807	
1.43467336683417	0.330913065546786	
1.44472361809045	0.342455905429326	
1.45477386934673	0.354129920965612	
1.46482412060302	0.365933654422107	
1.4748743718593	0.377865695611975	
1.48492462311558	0.389924679365121	
1.49497487437186	0.402109283182827	
1.50502512562814	0.414418225059953	
1.51507537688442	0.426850261459648	
1.5251256281407	0.439404185427121	
1.53517587939698	0.452078824830381	
1.54522613065327	0.464873040717235	
1.55527638190955	0.477785725778779	
1.56532663316583	0.490815802910718	
1.57537688442211	0.503962223864628	
1.58542713567839	0.517223967982046	
1.59547738693467	0.530600041004997	
1.60552763819095	0.544089473957079	
1.61557788944724	0.557691322089852	
1.62562814070352	0.57140466388969	
1.6356783919598	0.585228600140711	
1.64572864321608	0.599162253039774	
1.65577889447236	0.613204765359902	
1.66582914572864	0.627355299658746	
1.67587939698492	0.64161303752904	
1.68592964824121	0.655977178888219	
1.69597989949749	0.670446941304611	
1.70603015075377	0.685021559357806	
1.71608040201005	0.699700284031024	
1.72613065326633	0.71448238213344	
1.73618090452261	0.729367135750583	
1.74623115577889	0.744353841721113	
1.75628140703518	0.759441811138321	
1.76633165829146	0.774630368874933	
1.77638190954774	0.789918853129757	
1.78643216080402	0.805306614994987	
1.7964824120603	0.820793018042886	
1.80653266331658	0.836377437930804	
1.81658291457286	0.852059262023485	
1.82663316582915	0.867837889031674	
1.83668341708543	0.883712728666172	
1.84673366834171	0.89968320130647	
1.85678391959799	0.915748737683197	
1.86683417085427	0.931908778573641	
1.87688442211055	0.948162774509672	
1.88693467336683	0.964510185497402	
1.89698492462312	0.980950480748009	
1.9070351758794	0.997483138419147	
1.91708542713568	1.0141076453664	
1.92713567839196	1.03082349690432	
1.93718592964824	1.04763019657653	
1.94723618090452	1.06452725593451	
1.9572864321608	1.08151419432459	
1.96733668341709	1.09859053868279	
1.97738693467337	1.11575582333722	
1.98743718592965	1.13300958981745	
1.99748743718593	1.15035138667089	
2.00753768844221	1.16778076928547	
2.01758793969849	1.18529729971867	
2.02763819095477	1.20290054653238	
2.03768844221106	1.22059008463352	
2.04773869346734	1.23836549511997	
2.05778894472362	1.25622636513177	
2.0678391959799	1.27417228770722	
2.07788944723618	1.29220286164381	
2.08793969849246	1.31031769136362	
2.09798994974874	1.32851638678308	
2.10804020100502	1.34679856318701	
2.11809045226131	1.36516384110658	
2.12814070351759	1.38361184620111	
2.13819095477387	1.40214220914363	
2.14824120603015	1.42075456550995	
2.15829145728643	1.43944855567113	
2.16834170854271	1.45822382468921	
2.17839195979899	1.47708002221615	
2.18844221105528	1.49601680239569	
2.19849246231156	1.51503382376824	
2.20854271356784	1.53413074917848	
2.21859296482412	1.55330724568568	
2.2286432160804	1.57256298447661	
2.23869346733668	1.59189764078098	
2.24874371859296	1.61131089378926	
2.25879396984925	1.6308024265728	
2.26884422110553	1.65037192600621	
2.27889447236181	1.67001908269194	
2.28894472361809	1.68974359088682	
2.29899497487437	1.70954514843077	
2.30904522613065	1.72942345667725	
2.31909547738693	1.74937822042581	
2.32914572864322	1.76940914785621	
2.3391959798995	1.78951595046449	
2.34924623115578	1.80969834300055	
2.35929648241206	1.82995604340752	
2.36934673366834	1.85028877276257	
2.37939698492462	1.87069625521929	
2.3894472361809	1.89117821795161	
2.39949748743719	1.91173439109901	
2.40954773869347	1.93236450771324	
2.41959798994975	1.95306830370625	
2.42964824120603	1.97384551779955	
2.43969849246231	1.99469589147469	
2.44974874371859	2.015619168925	
2.45979899497487	2.03661509700857	
2.46984924623116	2.05768342520224	
2.47989949748744	2.07882390555679	
2.48994974874372	2.10003629265314	
2.5	2.12132034355964	


==> figures/WP1-theorem-std-6.tsv <==
0.5	-0.144337567297406	
0.510050251256281	-0.144250101029101	
0.520100502512563	-0.143987808287659	
0.530150753768844	-0.143551007478149	
0.540201005025126	-0.142940229993004	
0.550251256281407	-0.142156221294437	
0.560301507537688	-0.1411999424428	
0.57035175879397	-0.140072572084182	
0.580402010050251	-0.138775508914713	
0.590452261306533	-0.137310374643628	
0.600502512562814	-0.135679017482092	
0.610552763819096	-0.133883516190337	
0.620603015075377	-0.13192618472181	
0.630653266331658	-0.129809577510104	
0.64070351758794	-0.127536495452387	
0.650753768844221	-0.125109992652383	
0.660804020100503	-0.12253338399666	
0.670854271356784	-0.11981025365062	
0.680904522613065	-0.116944464575477	
0.690954773869347	-0.113940169185182	
0.701005025125628	-0.110801821283417	
0.71105527638191	-0.107534189446325	
0.721105527638191	-0.104142372047527	
0.731155778894472	-0.100631814159861	
0.741206030150754	-0.0970083266147981	
0.751256281407035	-0.0932781075583291	
0.761306532663317	-0.0894477669144252	
0.771356783919598	-0.0855243542585062	
0.781407035175879	-0.0815153907197614	
0.791457286432161	-0.0774289056809805	
0.801507537688442	-0.0732734792397256	
0.811557788944724	-0.0690582916515435	
0.821608040201005	-0.0647931813189789	
0.831658291457286	-0.0604887133543588	
0.841708542713568	-0.0561562613826352	
0.851758793969849	-0.0518081061437567	
0.861809045226131	-0.0474575557279392	
0.871859296482412	-0.0431190941342374	
0.881909547738693	-0.038808567616776	
0.891959798994975	-0.0345434225443733	
0.902010050251256	-0.0303430152589592	
0.912060301507538	-0.0262290255501807	
0.922110552763819	-0.0222260245241994	
0.9321608040201	-0.0183622824198432	
0.942211055276382	-0.0146709692796444	
0.952261306532663	-0.011192042959056	
0.962311557788945	-0.00797545009066655	
0.972361809045226	-0.00508716269636698	
0.982412060301508	-0.00262260175923772	
0.992462311557789	-0.000747132584463037	
1.00251256281407	-0.00014542690453841	
1.01256281407035	-0.00162592222173113	
1.02261306532663	-0.00392652642327221	
1.03266331658291	-0.00681647409620743	
1.0427135678392	-0.0101933783016528	
1.05276381909548	-0.0139950257634114	
1.06281407035176	-0.0181783630707702	
1.07286432160804	-0.0227112876059181	
1.08291457286432	-0.0275686608044844	
1.0929648241206	-0.0327301010617073	
1.10301507537688	-0.0381786480334923	
1.11306532663317	-0.0438998999895755	
1.12311557788945	-0.049881428266185	
1.13316582914573	-0.0561123638432672	
1.14321608040201	-0.0625830959587684	
1.15326633165829	-0.0692850464896043	
1.16331658291457	-0.0762104972297098	
1.17336683417085	-0.0833524551087769	
1.18341708542714	-0.0907045452616596	
1.19346733668342	-0.0982609249573122	
1.2035175879397	-0.106016213428717	
1.21356783919598	-0.113965434014389	
1.22361809045226	-0.12210396596556	
1.23366834170854	-0.130427503936592	
1.24371859296482	-0.138932023651848	
1.25376884422111	-0.147613752588284	
1.26381909547739	-0.156469144769185	
1.27386934673367	-0.165494858956069	
1.28391959798995	-0.174687739671495	
1.29396984924623	-0.184044800597072	
1.30402010050251	-0.19356320997753	
1.31407035175879	-0.203240277729538	
1.32412060301508	-0.213073444007493	
1.33417085427136	-0.223060269021144	
1.34422110552764	-0.233198423934139	
1.35427135678392	-0.243485682700307	
1.3643216080402	-0.253919914716952	
1.37437185929648	-0.264499078192976	
1.38442211055276	-0.27522121414476	
1.39447236180905	-0.286084440945479	
1.40452261306533	-0.297086949363856	
1.41457286432161	-0.308226998037319	
1.42462311557789	-0.319502909331807	
1.43467336683417	-0.330913065546786	
1.44472361809045	-0.342455905429326	
1.45477386934673	-0.354129920965612	
1.46482412060302	-0.365933654422107	
1.4748743718593	-0.377865695611975	
1.48492462311558	-0.389924679365121	
1.49497487437186	-0.402109283182827	
1.50502512562814	-0.414418225059953	
1.51507537688442	-0.426850261459648	
1.5251256281407	-0.439404185427121	
1.53517587939698	-0.452078824830381	
1.54522613065327	-0.464873040717235	
1.55527638190955	-0.477785725778779	
1.56532663316583	-0.490815802910718	
1.57537688442211	-0.503962223864628	
1.58542713567839	-0.517223967982046	
1.59547738693467	-0.530600041004997	
1.60552763819095	-0.544089473957079	
1.61557788944724	-0.557691322089852	
1.62562814070352	-0.57140466388969	
1.6356783919598	-0.585228600140711	
1.64572864321608	-0.599162253039774	
1.65577889447236	-0.613204765359902	
1.66582914572864	-0.627355299658746	
1.67587939698492	-0.64161303752904	
1.68592964824121	-0.655977178888219	
1.69597989949749	-0.670446941304611	
1.70603015075377	-0.685021559357806	
1.71608040201005	-0.699700284031024	
1.72613065326633	-0.71448238213344	
1.73618090452261	-0.729367135750583	
1.74623115577889	-0.744353841721113	
1.75628140703518	-0.759441811138321	
1.76633165829146	-0.774630368874933	
1.77638190954774	-0.789918853129757	
1.78643216080402	-0.805306614994987	
1.7964824120603	-0.820793018042886	
1.80653266331658	-0.836377437930804	
1.81658291457286	-0.852059262023485	
1.82663316582915	-0.867837889031674	
1.83668341708543	-0.883712728666172	
1.84673366834171	-0.89968320130647	
1.85678391959799	-0.915748737683197	
1.86683417085427	-0.931908778573641	
1.87688442211055	-0.948162774509672	
1.88693467336683	-0.964510185497402	
1.89698492462312	-0.980950480748009	
1.9070351758794	-0.997483138419147	
1.91708542713568	-1.0141076453664	
1.92713567839196	-1.03082349690432	
1.93718592964824	-1.04763019657653	
1.94723618090452	-1.06452725593451	
1.9572864321608	-1.08151419432459	
1.96733668341709	-1.09859053868279	
1.97738693467337	-1.11575582333722	
1.98743718592965	-1.13300958981745	
1.99748743718593	-1.15035138667089	
2.00753768844221	-1.16778076928547	
2.01758793969849	-1.18529729971867	
2.02763819095477	-1.20290054653238	
2.03768844221106	-1.22059008463352	
2.04773869346734	-1.23836549511997	
2.05778894472362	-1.25622636513177	
2.0678391959799	-1.27417228770722	
2.07788944723618	-1.29220286164381	
2.08793969849246	-1.31031769136362	
2.09798994974874	-1.32851638678308	
2.10804020100502	-1.34679856318701	
2.11809045226131	-1.36516384110658	
2.12814070351759	-1.38361184620111	
2.13819095477387	-1.40214220914363	
2.14824120603015	-1.42075456550995	
2.15829145728643	-1.43944855567113	
2.16834170854271	-1.45822382468921	
2.17839195979899	-1.47708002221615	
2.18844221105528	-1.49601680239569	
2.19849246231156	-1.51503382376824	
2.20854271356784	-1.53413074917848	
2.21859296482412	-1.55330724568568	
2.2286432160804	-1.57256298447661	
2.23869346733668	-1.59189764078098	
2.24874371859296	-1.61131089378926	
2.25879396984925	-1.6308024265728	
2.26884422110553	-1.65037192600621	
2.27889447236181	-1.67001908269194	
2.28894472361809	-1.68974359088682	
2.29899497487437	-1.70954514843077	
2.30904522613065	-1.72942345667725	
2.31909547738693	-1.74937822042581	
2.32914572864322	-1.76940914785621	
2.3391959798995	-1.78951595046449	
2.34924623115578	-1.80969834300055	
2.35929648241206	-1.82995604340752	
2.36934673366834	-1.85028877276257	
2.37939698492462	-1.87069625521929	
2.3894472361809	-1.89117821795161	
2.39949748743719	-1.91173439109901	
2.40954773869347	-1.93236450771324	
2.41959798994975	-1.95306830370625	
2.42964824120603	-1.97384551779955	
2.43969849246231	-1.99469589147469	
2.44974874371859	-2.015619168925	
2.45979899497487	-2.03661509700857	
2.46984924623116	-2.05768342520224	
2.47989949748744	-2.07882390555679	
2.48994974874372	-2.10003629265314	
2.5	-2.12132034355964	


==> figures/WP1-theorem-std-7.tsv <==
0.5	0.0968421166021907	
0.510050251256281	0.0942772447174147	
0.520100502512563	0.0930550862387409	
0.530150753768844	0.0917685635893215	
0.540201005025126	0.0891643833905242	
0.550251256281407	0.0857679725953278	
0.560301507537688	0.0830010314141603	
0.57035175879397	0.0812184446261217	
0.580402010050251	0.0796759099518027	
0.590452261306533	0.0782631036311114	
0.600502512562814	0.0772501557112033	
0.610552763819096	0.0750797998144197	
0.620603015075377	0.0721044433763349	
0.630653266331658	0.0676433222617681	
0.64070351758794	0.0626520680329559	
0.650753768844221	0.0585343315457889	
0.660804020100503	0.0553180088116307	
0.670854271356784	0.0540438081060755	
0.680904522613065	0.0532124418688176	
0.690954773869347	0.0506059657048976	
0.701005025125628	0.0488464945222151	
0.71105527638191	0.0482858869335765	
0.721105527638191	0.0472925528689729	
0.731155778894472	0.0461394106429984	
0.741206030150754	0.0454056431309771	
0.751256281407035	0.0448325498315871	
0.761306532663317	0.0445251443231671	
0.771356783919598	0.0438827499391574	
0.781407035175879	0.0428274952581602	
0.791457286432161	0.0415098111034826	
0.801507537688442	0.0393445346077419	
0.811557788944724	0.0378992424868012	
0.821608040201005	0.0364241020162668	
0.831658291457286	0.0351142402759757	
0.841708542713568	0.0329412807695038	
0.851758793969849	0.0296423760057558	
0.861809045226131	0.0261512548558631	
0.871859296482412	0.0226327332124718	
0.881909547738693	0.0201108878504019	
0.891959798994975	0.0181942266146118	
0.902010050251256	0.0165469121645168	
0.912060301507538	0.0137604347225393	
0.922110552763819	0.0102878913325117	
0.9321608040201	0.00738790306164194	
0.942211055276382	0.00488639005286773	
0.952261306532663	0.00367323146876641	
0.962311557788945	0.00334999543343928	
0.972361809045226	0.00226237086819969	
0.982412060301508	0.0013597083916661	
0.992462311557789	0.00061512621266413	
1.00251256281407	2.35596280928618e-05	
1.01256281407035	0.00119718700336202	
1.02261306532663	0.00362789795543961	
1.03266331658291	0.00645885497748555	
1.0427135678392	0.0100326061413831	
1.05276381909548	0.0139470788021518	
1.06281407035176	0.0175730043239781	
1.07286432160804	0.0213959426968446	
1.08291457286432	0.025323709497949	
1.0929648241206	0.028969258530124	
1.10301507537688	0.0339457196679311	
1.11306532663317	0.039473957440415	
1.12311557788945	0.0472205440761275	
1.13316582914573	0.0553111273279336	
1.14321608040201	0.0637879191946529	
1.15326633165829	0.0736429175900017	
1.16331658291457	0.0860041234594764	
1.17336683417085	0.0991861517130488	
1.18341708542714	0.111804545116321	
1.19346733668342	0.124894096489344	
1.2035175879397	0.137104480852085	
1.21356783919598	0.148817080422225	
1.22361809045226	0.160687580351077	
1.23366834170854	0.173800220698666	
1.24371859296482	0.188371825906157	
1.25376884422111	0.203226710707128	
1.26381909547739	0.218810626313075	
1.27386934673367	0.234335148632884	
1.28391959798995	0.250317319728286	
1.29396984924623	0.267962782517716	
1.30402010050251	0.286139470353135	
1.31407035175879	0.304110685485281	
1.32412060301508	0.321620514710287	
1.33417085427136	0.339593912057138	
1.34422110552764	0.358782701897788	
1.35427135678392	0.379945714699869	
1.3643216080402	0.401603011581323	
1.37437185929648	0.423401690354789	
1.38442211055276	0.444731856423025	
1.39447236180905	0.467209598792903	
1.40452261306533	0.489969383345303	
1.41457286432161	0.512337045201249	
1.42462311557789	0.536341144099916	
1.43467336683417	0.561452759442403	
1.44472361809045	0.587306160437032	
1.45477386934673	0.612512076281064	
1.46482412060302	0.637849768021105	
1.4748743718593	0.663693051745224	
1.48492462311558	0.688778241425846	
1.49497487437186	0.713452137108431	
1.50502512562814	0.737755985290742	
1.51507537688442	0.762393614888866	
1.5251256281407	0.786342497447706	
1.53517587939698	0.81094371719386	
1.54522613065327	0.837195249416101	
1.55527638190955	0.863584185735249	
1.56532663316583	0.889901964330587	
1.57537688442211	0.91662072933529	
1.58542713567839	0.94440382997165	
1.59547738693467	0.972857466504765	
1.60552763819095	1.00173777017728	
1.61557788944724	1.03031848015352	
1.62562814070352	1.05861268780744	
1.6356783919598	1.08734546024196	
1.64572864321608	1.11754656742143	
1.65577889447236	1.1485568880685	
1.66582914572864	1.17872903166097	
1.67587939698492	1.20898965221136	
1.68592964824121	1.2392687774086	
1.69597989949749	1.26933433635592	
1.70603015075377	1.29917379092006	
1.71608040201005	1.32826711540866	
1.72613065326633	1.35691859695581	
1.73618090452261	1.38487812464857	
1.74623115577889	1.41238091923925	
1.75628140703518	1.4398994103086	
1.76633165829146	1.46758137707421	
1.77638190954774	1.49512887172599	
1.78643216080402	1.52250926401383	
1.7964824120603	1.54988402848588	
1.80653266331658	1.57763034423173	
1.81658291457286	1.6064930651403	
1.82663316582915	1.6361209364909	
1.83668341708543	1.66565261281203	
1.84673366834171	1.6955990606673	
1.85678391959799	1.7254771463477	
1.86683417085427	1.75388717549115	
1.87688442211055	1.78005274513155	
1.88693467336683	1.80435729815568	
1.89698492462312	1.82810931377391	
1.9070351758794	1.85131806837598	
1.91708542713568	1.87382262493386	
1.92713567839196	1.89620659193165	
1.93718592964824	1.91807508273223	
1.94723618090452	1.93930234281042	
1.9572864321608	1.96088047077744	
1.96733668341709	1.98321000571189	
1.97738693467337	2.00764319830334	
1.98743718592965	2.03283408364544	
1.99748743718593	2.0581358314785	
2.00753768844221	2.08299345005952	
2.01758793969849	2.10757399517808	
2.02763819095477	2.1320728557105	
2.03768844221106	2.15516479525755	
2.04773869346734	2.17767944732916	
2.05778894472362	2.20073528588998	
2.0678391959799	2.22349630437437	
2.07788944723618	2.24652929079877	
2.08793969849246	2.27045548004439	
2.09798994974874	2.29544867713627	
2.10804020100502	2.32128833915213	
2.11809045226131	2.34549600910163	
2.12814070351759	2.36877537834134	
2.13819095477387	2.39265153965991	
2.14824120603015	2.41703279759757	
2.15829145728643	2.44150179222303	
2.16834170854271	2.46631929941714	
2.17839195979899	2.49212815651735	
2.18844221105528	2.51829918392436	
2.19849246231156	2.54389973712597	
2.20854271356784	2.56919604037162	
2.21859296482412	2.59428877979698	
2.2286432160804	2.62005047825757	
2.23869346733668	2.64633033180805	
2.24874371859296	2.67313318473483	
2.25879396984925	2.70016984794985	
2.26884422110553	2.7269498848173	
2.27889447236181	2.75370167412146	
2.28894472361809	2.78063871580116	
2.29899497487437	2.80650998643293	
2.30904522613065	2.83222679233634	
2.31909547738693	2.85871898887068	
2.32914572864322	2.88532045959875	
2.3391959798995	2.91314901622768	
2.34924623115578	2.94175696928657	
2.35929648241206	2.97014982149553	
2.36934673366834	2.99833111760275	
2.37939698492462	3.026260853837	
2.3894472361809	3.05432390068841	
2.39949748743719	3.08303820454073	
2.40954773869347	3.11168058465713	
2.41959798994975	3.14062565726364	
2.42964824120603	3.17106377559179	
2.43969849246231	3.20261519223867	
2.44974874371859	3.23502076335479	
2.45979899497487	3.26695367467897	
2.46984924623116	3.29828896788288	
2.47989949748744	3.32970365718208	
2.48994974874372	3.3610897226423	
2.5	3.39116223808991	


==> figures/WP1-theorem-std-8.tsv <==
0.5	-0.109294077880302	
0.510050251256281	-0.106620769685743	
0.520100502512563	-0.10443206708463	
0.530150753768844	-0.100717118175631	
0.540201005025126	-0.0983133434620955	
0.550251256281407	-0.0959502162397587	
0.560301507537688	-0.0934229623560678	
0.57035175879397	-0.0914108675389256	
0.580402010050251	-0.0891383239999868	
0.590452261306533	-0.08730080195042	
0.600502512562814	-0.0848441057301026	
0.610552763819096	-0.0820923393056865	
0.620603015075377	-0.0805229673146965	
0.630653266331658	-0.0809474124627583	
0.64070351758794	-0.0816879993168271	
0.650753768844221	-0.0811832774400405	
0.660804020100503	-0.0799872279378435	
0.670854271356784	-0.0784506116472166	
0.680904522613065	-0.0761524886684284	
0.690954773869347	-0.0746036908305028	
0.701005025125628	-0.0720149915077288	
0.71105527638191	-0.0696773420948509	
0.721105527638191	-0.0673197268707597	
0.731155778894472	-0.0650517650258329	
0.741206030150754	-0.0625534694487822	
0.751256281407035	-0.0612910123668362	
0.761306532663317	-0.0589255117245706	
0.771356783919598	-0.0556551351627859	
0.781407035175879	-0.0507523178844065	
0.791457286432161	-0.0446712584573925	
0.801507537688442	-0.0388104363763651	
0.811557788944724	-0.0341562495484173	
0.821608040201005	-0.0312916214553409	
0.831658291457286	-0.0287882080842903	
0.841708542713568	-0.0261121866493994	
0.851758793969849	-0.0227076131550317	
0.861809045226131	-0.0200308251581869	
0.871859296482412	-0.0171071791650679	
0.881909547738693	-0.0142392680529597	
0.891959798994975	-0.0121806188112874	
0.902010050251256	-0.00986090177026666	
0.912060301507538	-0.00751110507989949	
0.922110552763819	-0.00565817119317691	
0.9321608040201	-0.00300881359772465	
0.942211055276382	-0.000609732855571199	
0.952261306532663	0.00068416557810913	
0.962311557788945	0.00123894578813477	
0.972361809045226	0.00117288092918644	
0.982412060301508	0.000747761642400313	
0.992462311557789	0.000275748201786108	
1.00251256281407	-4.42969326939213e-05	
1.01256281407035	-0.000812633931313478	
1.02261306532663	-0.00151097777772558	
1.03266331658291	-0.000634527994501255	
1.0427135678392	0.000398663298897262	
1.05276381909548	0.000561667113232911	
1.06281407035176	0.00032000886435668	
1.07286432160804	-0.000357286957688885	
1.08291457286432	-0.00139763725086528	
1.0929648241206	-0.00212939529800238	
1.10301507537688	-0.00286365231503183	
1.11306532663317	-0.00409806371695831	
1.12311557788945	-0.00581151113771483	
1.13316582914573	-0.00867087555599122	
1.14321608040201	-0.0124944614458768	
1.15326633165829	-0.0176242345728816	
1.16331658291457	-0.0234643072174219	
1.17336683417085	-0.0302769242350194	
1.18341708542714	-0.0378822240483099	
1.19346733668342	-0.0458776148791138	
1.2035175879397	-0.0548916920966671	
1.21356783919598	-0.0641759769210477	
1.22361809045226	-0.0731938632791933	
1.23366834170854	-0.0829054643754685	
1.24371859296482	-0.0919356736451249	
1.25376884422111	-0.101990845684019	
1.26381909547739	-0.112694052054388	
1.27386934673367	-0.124661214958379	
1.28391959798995	-0.137217570004946	
1.29396984924623	-0.150900015629759	
1.30402010050251	-0.165320585284903	
1.31407035175879	-0.180452321774533	
1.32412060301508	-0.196683632728268	
1.33417085427136	-0.214808486114017	
1.34422110552764	-0.232922390816387	
1.35427135678392	-0.249326140774235	
1.3643216080402	-0.263537359047157	
1.37437185929648	-0.277667836326266	
1.38442211055276	-0.291939071310681	
1.39447236180905	-0.306590488167974	
1.40452261306533	-0.321280365147069	
1.41457286432161	-0.336684777154848	
1.42462311557789	-0.353810510411451	
1.43467336683417	-0.371372712413593	
1.44472361809045	-0.389917096052883	
1.45477386934673	-0.410234290107967	
1.46482412060302	-0.429067422447603	
1.4748743718593	-0.447582454086638	
1.48492462311558	-0.465825549496139	
1.49497487437186	-0.483034720193608	
1.50502512562814	-0.501330459753441	
1.51507537688442	-0.519655079748414	
1.5251256281407	-0.53749324588075	
1.53517587939698	-0.555158821385076	
1.54522613065327	-0.572681225608393	
1.55527638190955	-0.590589943228836	
1.56532663316583	-0.608035718290507	
1.57537688442211	-0.626003966215027	
1.58542713567839	-0.644785784239712	
1.59547738693467	-0.663159948017631	
1.60552763819095	-0.680039150730601	
1.61557788944724	-0.69686757811759	
1.62562814070352	-0.714179431484577	
1.6356783919598	-0.731274032094029	
1.64572864321608	-0.74742936426832	
1.65577889447236	-0.762587327015222	
1.66582914572864	-0.777324900434868	
1.67587939698492	-0.792509491084849	
1.68592964824121	-0.807327909334187	
1.69597989949749	-0.822075756636012	
1.70603015075377	-0.835745406674514	
1.71608040201005	-0.850242627014726	
1.72613065326633	-0.864926237467374	
1.73618090452261	-0.878554481039784	
1.74623115577889	-0.892302553526702	
1.75628140703518	-0.906652359197063	
1.76633165829146	-0.921877250755569	
1.77638190954774	-0.937522007675918	
1.78643216080402	-0.953385491744697	
1.7964824120603	-0.969182833883023	
1.80653266331658	-0.985653609067835	
1.81658291457286	-1.00224620957656	
1.82663316582915	-1.01930159824547	
1.83668341708543	-1.03677834714822	
1.84673366834171	-1.0549999317047	
1.85678391959799	-1.07362407091213	
1.86683417085427	-1.08946954840446	
1.87688442211055	-1.10184778750232	
1.88693467336683	-1.11259037120272	
1.89698492462312	-1.12246309452062	
1.9070351758794	-1.13318495170424	
1.91708542713568	-1.14464283442411	
1.92713567839196	-1.15671749201547	
1.93718592964824	-1.1684980161983	
1.94723618090452	-1.17978094404584	
1.9572864321608	-1.1908750406659	
1.96733668341709	-1.20221664505039	
1.97738693467337	-1.21436667939326	
1.98743718592965	-1.22670902031724	
1.99748743718593	-1.23814450971427	
2.00753768844221	-1.24899840067419	
2.01758793969849	-1.25961749356601	
2.02763819095477	-1.26967529143522	
2.03768844221106	-1.27912894231565	
2.04773869346734	-1.28974389774637	
2.05778894472362	-1.30068691476635	
2.0678391959799	-1.31196486962798	
2.07788944723618	-1.32495065999523	
2.08793969849246	-1.33942464118749	
2.09798994974874	-1.35443521014043	
2.10804020100502	-1.36885746366557	
2.11809045226131	-1.38328690486912	
2.12814070351759	-1.39755636692816	
2.13819095477387	-1.41248426254186	
2.14824120603015	-1.42931816818635	
2.15829145728643	-1.44653535595924	
2.16834170854271	-1.46448925130641	
2.17839195979899	-1.48171257691594	
2.18844221105528	-1.49730743175263	
2.19849246231156	-1.51282946300271	
2.20854271356784	-1.52748161044376	
2.21859296482412	-1.54112230965791	
2.2286432160804	-1.55568569040739	
2.23869346733668	-1.57057579484835	
2.24874371859296	-1.58526551873188	
2.25879396984925	-1.59948394979509	
2.26884422110553	-1.61305317827421	
2.27889447236181	-1.6259424328857	
2.28894472361809	-1.63814901838829	
2.29899497487437	-1.65046010027448	
2.30904522613065	-1.66253586628381	
2.31909547738693	-1.67632266221942	
2.32914572864322	-1.6915166086862	
2.3391959798995	-1.7060030118005	
2.34924623115578	-1.7207598768296	
2.35929648241206	-1.73539635004527	
2.36934673366834	-1.74876414230175	
2.37939698492462	-1.76251866924181	
2.3894472361809	-1.77722447434411	
2.39949748743719	-1.7925257877622	
2.40954773869347	-1.80758106997303	
2.41959798994975	-1.82270563355809	
2.42964824120603	-1.83865114017927	
2.43969849246231	-1.85605498436607	
2.44974874371859	-1.87408721029237	
2.45979899497487	-1.89237406808542	
2.46984924623116	-1.91113350183912	
2.47989949748744	-1.93021487042377	
2.48994974874372	-1.9502229667579	
2.5	-1.97002683504248	


==> figures/WP1-theorem-std-9.tsv <==
0.5	-0.156939722673686	
0.510050251256281	-0.156393729391387	
0.520100502512563	-0.154975890714901	
0.530150753768844	-0.153797434033836	
0.540201005025126	-0.152526501872345	
0.550251256281407	-0.150732957135925	
0.560301507537688	-0.149068883761552	
0.57035175879397	-0.147238511789382	
0.580402010050251	-0.144800379542878	
0.590452261306533	-0.142736620504528	
0.600502512562814	-0.139931626691267	
0.610552763819096	-0.135894017869522	
0.620603015075377	-0.131273608405614	
0.630653266331658	-0.126517310103678	
0.64070351758794	-0.122592674611647	
0.650753768844221	-0.118400554372124	
0.660804020100503	-0.114922210490983	
0.670854271356784	-0.110312959784528	
0.680904522613065	-0.104942220922483	
0.690954773869347	-0.0993179838165674	
0.701005025125628	-0.0940295600466432	
0.71105527638191	-0.0905054328515897	
0.721105527638191	-0.0881423790930811	
0.731155778894472	-0.08542285516611	
0.741206030150754	-0.0805652568816393	
0.751256281407035	-0.074714732628576	
0.761306532663317	-0.0686901777563498	
0.771356783919598	-0.0632630402820213	
0.781407035175879	-0.0580549754765978	
0.791457286432161	-0.0523289900770378	
0.801507537688442	-0.0469428529281033	
0.811557788944724	-0.0405819518334347	
0.821608040201005	-0.0353322243543395	
0.831658291457286	-0.0310372775704604	
0.841708542713568	-0.0270989792979583	
0.851758793969849	-0.0248224389127909	
0.861809045226131	-0.0224556582405047	
0.871859296482412	-0.0199129550906987	
0.881909547738693	-0.0173567661775365	
0.891959798994975	-0.0143551006032854	
0.902010050251256	-0.0108419897179082	
0.912060301507538	-0.00725909948126091	
0.922110552763819	-0.00470098539010211	
0.9321608040201	-0.0029154997291414	
0.942211055276382	-0.00144414682797045	
0.952261306532663	-0.00117066257814846	
0.962311557788945	-0.0015350906132614	
0.972361809045226	-0.00156426886057215	
0.982412060301508	-0.00094081742306118	
0.992462311557789	9.74815780998561e-05	
1.00251256281407	5.85174084681839e-05	
1.01256281407035	0.000119808374379637	
1.02261306532663	-0.000425007981963432	
1.03266331658291	0.000111833744420586	
1.0427135678392	0.00314804087263987	
1.05276381909548	0.00689779211663799	
1.06281407035176	0.0103026356504188	
1.07286432160804	0.0124825432161022	
1.08291457286432	0.0151378780911116	
1.0929648241206	0.0182303410938225	
1.10301507537688	0.0223111337984183	
1.11306532663317	0.0259167087542131	
1.12311557788945	0.0295208754888887	
1.13316582914573	0.0326558958063798	
1.14321608040201	0.0366659653167813	
1.15326633165829	0.0405082395285636	
1.16331658291457	0.0441641867452147	
1.17336683417085	0.0475249309059329	
1.18341708542714	0.0516022326667116	
1.19346733668342	0.056231129781207	
1.2035175879397	0.0601525636273945	
1.21356783919598	0.0633578240636479	
1.22361809045226	0.0655971445006078	
1.23366834170854	0.0680165836309747	
1.24371859296482	0.0708071847114553	
1.25376884422111	0.0723678397585812	
1.26381909547739	0.072065150832318	
1.27386934673367	0.0713254373256693	
1.28391959798995	0.0711313101677868	
1.29396984924623	0.0712193751814478	
1.30402010050251	0.0701157443353582	
1.31407035175879	0.0674505149414655	
1.32412060301508	0.0651452380591384	
1.33417085427136	0.0629081895868917	
1.34422110552764	0.0603332623026049	
1.35427135678392	0.0587229738391035	
1.3643216080402	0.0567586395289914	
1.37437185929648	0.0547331362022065	
1.38442211055276	0.0530685126831365	
1.39447236180905	0.0521445373112659	
1.40452261306533	0.0507152480139998	
1.41457286432161	0.0493888754982978	
1.42462311557789	0.0503237791818418	
1.43467336683417	0.0506389411220547	
1.44472361809045	0.0509784402472584	
1.45477386934673	0.0512271451081729	
1.46482412060302	0.0507694507310479	
1.4748743718593	0.0494746095227976	
1.48492462311558	0.0483990141025838	
1.49497487437186	0.0492703438665432	
1.50502512562814	0.0500019473683819	
1.51507537688442	0.0509955309030374	
1.5251256281407	0.0516592649273822	
1.53517587939698	0.0537761582184269	
1.54522613065327	0.056745581291862	
1.55527638190955	0.0597211869050716	
1.56532663316583	0.0631605108455888	
1.57537688442211	0.066726936119327	
1.58542713567839	0.0711726865402511	
1.59547738693467	0.0757058413083298	
1.60552763819095	0.0793080084855147	
1.61557788944724	0.0828681243222906	
1.62562814070352	0.0877217226234031	
1.6356783919598	0.0919551156772513	
1.64572864321608	0.0957420323216054	
1.65577889447236	0.100276392587378	
1.66582914572864	0.103497118154441	
1.67587939698492	0.106807803392954	
1.68592964824121	0.110849732774985	
1.69597989949749	0.115221303592185	
1.70603015075377	0.119025796132713	
1.71608040201005	0.12266117306867	
1.72613065326633	0.126369039790386	
1.73618090452261	0.1308403838254	
1.74623115577889	0.136037852479538	
1.75628140703518	0.141097758135053	
1.76633165829146	0.147371524154366	
1.77638190954774	0.15394861560313	
1.78643216080402	0.159868874965328	
1.7964824120603	0.165268020390536	
1.80653266331658	0.171256773201044	
1.81658291457286	0.177582929665647	
1.82663316582915	0.184657438275118	
1.83668341708543	0.191975661660098	
1.84673366834171	0.201286179574328	
1.85678391959799	0.209799991421864	
1.86683417085427	0.2176298705603	
1.87688442211055	0.225304292187293	
1.88693467336683	0.233031758410948	
1.89698492462312	0.24193606766689	
1.9070351758794	0.251323937448518	
1.91708542713568	0.260667216565273	
1.92713567839196	0.270040694444093	
1.93718592964824	0.280026297573334	
1.94723618090452	0.28962317689223	
1.9572864321608	0.299432313336161	
1.96733668341709	0.308092551040865	
1.97738693467337	0.316358038041114	
1.98743718592965	0.32385770303847	
1.99748743718593	0.330638330908584	
2.00753768844221	0.337504945624066	
2.01758793969849	0.343536790389839	
2.02763819095477	0.34854347109	
2.03768844221106	0.352134724032672	
2.04773869346734	0.353632051643086	
2.05778894472362	0.354535737004281	
2.0678391959799	0.356331585104707	
2.07788944723618	0.358229513170287	
2.08793969849246	0.359902937446381	
2.09798994974874	0.360694335329843	
2.10804020100502	0.362522589245187	
2.11809045226131	0.364488413269395	
2.12814070351759	0.36743049163162	
2.13819095477387	0.370935014517841	
2.14824120603015	0.374307347956331	
2.15829145728643	0.378484407244818	
2.16834170854271	0.383672320393932	
2.17839195979899	0.388980255566748	
2.18844221105528	0.395295187282394	
2.19849246231156	0.403301613670754	
2.20854271356784	0.411634076322038	
2.21859296482412	0.419749522890856	
2.2286432160804	0.428132460882393	
2.23869346733668	0.436880957172508	
2.24874371859296	0.446346282196286	
2.25879396984925	0.455779789285361	
2.26884422110553	0.465727803042762	
2.27889447236181	0.476661387693351	
2.28894472361809	0.487958793758719	
2.29899497487437	0.499415913873567	
2.30904522613065	0.509908166803789	
2.31909547738693	0.519201632354275	
2.32914572864322	0.527083911516151	
2.3391959798995	0.533666433661852	
2.34924623115578	0.539861359879294	
2.35929648241206	0.54473905163492	
2.36934673366834	0.551060031024065	
2.37939698492462	0.558445364154261	
2.3894472361809	0.564343711837402	
2.39949748743719	0.56888524473654	
2.40954773869347	0.573096246204366	
2.41959798994975	0.575922291200315	
2.42964824120603	0.578019090477494	
2.43969849246231	0.580885620304503	
2.44974874371859	0.583853322719799	
2.45979899497487	0.58673291270888	
2.46984924623116	0.588801756708357	
2.47989949748744	0.590216165760162	
2.48994974874372	0.590437777230616	
2.5	0.590662090651215	


==> figures/WP2-theorem-1.tsv <==
1	-1	
1	9	


==> figures/WP2-theorem-10.tsv <==
0.5	1.5409470266213	
0.510050251256281	1.56675391329106	
0.520100502512563	1.59186228950825	
0.530150753768844	1.61640128416139	
0.540201005025126	1.64036746124606	
0.550251256281407	1.66385397971359	
0.560301507537688	1.68690998161143	
0.57035175879397	1.70959929013967	
0.580402010050251	1.73204925460193	
0.590452261306533	1.7542350403159	
0.600502512562814	1.77624734048406	
0.610552763819096	1.7981119695216	
0.620603015075377	1.81986844917673	
0.630653266331658	1.84155767549991	
0.64070351758794	1.86320829258367	
0.650753768844221	1.88487549942399	
0.660804020100503	1.90650598249155	
0.670854271356784	1.92819622331277	
0.680904522613065	1.94996984261106	
0.690954773869347	1.97176151325135	
0.701005025125628	1.99363514090955	
0.71105527638191	2.01557280599022	
0.721105527638191	2.03763165466605	
0.731155778894472	2.0597812409428	
0.741206030150754	2.0820285379175	
0.751256281407035	2.10442960326078	
0.761306532663317	2.12698418503678	
0.771356783919598	2.14973132764079	
0.781407035175879	2.17267255893652	
0.791457286432161	2.1958145877224	
0.801507537688442	2.2191592916082	
0.811557788944724	2.24270131772835	
0.821608040201005	2.26650137753509	
0.831658291457286	2.29053666972464	
0.841708542713568	2.31480366454568	
0.851758793969849	2.33932874750555	
0.861809045226131	2.36407358757849	
0.871859296482412	2.38909428509174	
0.881909547738693	2.41434461088517	
0.891959798994975	2.43985584856137	
0.902010050251256	2.46561649190707	
0.912060301507538	2.49169294687996	
0.922110552763819	2.51802577731817	
0.9321608040201	2.54461241655757	
0.942211055276382	2.57146602441652	
0.952261306532663	2.59857755733935	
0.962311557788945	2.6259731736195	
0.972361809045226	2.65360726763398	
0.982412060301508	2.68142743141019	
0.992462311557789	2.70947328867204	
1.00251256281407	2.73768398954186	
1.01256281407035	2.76606923744814	
1.02261306532663	2.79461738977673	
1.03266331658291	2.8232996875829	
1.0427135678392	2.85217863213767	
1.05276381909548	2.8812197450247	
1.06281407035176	2.910423006956	
1.07286432160804	2.9398562808021	
1.08291457286432	2.96943993107281	
1.0929648241206	2.99921305609043	
1.10301507537688	3.02930723721992	
1.11306532663317	3.05959168227895	
1.12311557788945	3.09013169985017	
1.13316582914573	3.1209391837963	
1.14321608040201	3.15203469821464	
1.15326633165829	3.18340054403091	
1.16331658291457	3.21503170370174	
1.17336683417085	3.2469971741314	
1.18341708542714	3.27920566732226	
1.19346733668342	3.31167289878292	
1.2035175879397	3.34442669305229	
1.21356783919598	3.37742076899001	
1.22361809045226	3.41062397191285	
1.23366834170854	3.44408529756109	
1.24371859296482	3.47775311490893	
1.25376884422111	3.51165485556998	
1.26381909547739	3.54580206758619	
1.27386934673367	3.58020232934957	
1.28391959798995	3.6148269730131	
1.29396984924623	3.64970725661099	
1.30402010050251	3.68489871645668	
1.31407035175879	3.72037958418405	
1.32412060301508	3.75619329862293	
1.33417085427136	3.79237075178681	
1.34422110552764	3.8288503872828	
1.35427135678392	3.86563830212049	
1.3643216080402	3.90270960512736	
1.37437185929648	3.9400731815285	
1.38442211055276	3.97772674836222	
1.39447236180905	4.01566784553925	
1.40452261306533	4.05389480998681	
1.41457286432161	4.09239466909477	
1.42462311557789	4.13115653573074	
1.43467336683417	4.17018527719851	
1.44472361809045	4.20947126464177	
1.45477386934673	4.24904553336224	
1.46482412060302	4.28888478553751	
1.4748743718593	4.32898691515302	
1.48492462311558	4.36935881932533	
1.49497487437186	4.41003567159363	
1.50502512562814	4.45101771007349	
1.51507537688442	4.49226002581136	
1.5251256281407	4.53374104553495	
1.53517587939698	4.57550800021626	
1.54522613065327	4.61748139507529	
1.55527638190955	4.65968695637128	
1.56532663316583	4.70216807452772	
1.57537688442211	4.74488621781976	
1.58542713567839	4.7878467193702	
1.59547738693467	4.83108158896535	
1.60552763819095	4.8745376831537	
1.61557788944724	4.91825248339322	
1.62562814070352	4.96224236959764	
1.6356783919598	5.0064623032179	
1.64572864321608	5.05090379153462	
1.65577889447236	5.09555842116661	
1.66582914572864	5.14043791851407	
1.67587939698492	5.18552572227234	
1.68592964824121	5.23075952827034	
1.69597989949749	5.27619694639552	
1.70603015075377	5.32178424355715	
1.71608040201005	5.36749317587188	
1.72613065326633	5.4133542205792	
1.73618090452261	5.45937017502	
1.74623115577889	5.50552527810618	
1.75628140703518	5.55181995796749	
1.76633165829146	5.59827568605423	
1.77638190954774	5.64486511698977	
1.78643216080402	5.69162614465764	
1.7964824120603	5.73852713617202	
1.80653266331658	5.78554812949215	
1.81658291457286	5.8326786087103	
1.82663316582915	5.87998463798769	
1.83668341708543	5.92740499861007	
1.84673366834171	5.97498595953893	
1.85678391959799	6.02267657583931	
1.86683417085427	6.0705058767666	
1.87688442211055	6.11842592239993	
1.88693467336683	6.16646087719063	
1.89698492462312	6.21464072929633	
1.9070351758794	6.2629040659076	
1.91708542713568	6.31124497050222	
1.92713567839196	6.35967807598557	
1.93718592964824	6.40816836725631	
1.94723618090452	6.45673744801689	
1.9572864321608	6.50534949924648	
1.96733668341709	6.55397926059412	
1.97738693467337	6.60268559408604	
1.98743718592965	6.6514202028685	
1.99748743718593	6.70020242759779	
2.00753768844221	6.74903242750371	
2.01758793969849	6.79794609920197	
2.02763819095477	6.8469529202123	
2.03768844221106	6.89602565971435	
2.04773869346734	6.94518319117388	
2.05778894472362	6.99439058369873	
2.0678391959799	7.04362985147539	
2.07788944723618	7.09292557888936	
2.08793969849246	7.14228337288931	
2.09798994974874	7.19168574013177	
2.10804020100502	7.24117204362956	
2.11809045226131	7.29079205011017	
2.12814070351759	7.34051563821655	
2.13819095477387	7.39030765615332	
2.14824120603015	7.44023938242866	
2.15829145728643	7.49029107165874	
2.16834170854271	7.54045059245269	
2.17839195979899	7.59074811949121	
2.18844221105528	7.64120936328158	
2.19849246231156	7.69180569200509	
2.20854271356784	7.74263116996994	
2.21859296482412	7.79361905409641	
2.2286432160804	7.84483629749797	
2.23869346733668	7.89624722404673	
2.24874371859296	7.94780830516499	
2.25879396984925	7.99958611092403	
2.26884422110553	8.05153475794865	
2.27889447236181	8.10367248149135	
2.28894472361809	8.15598143665492	
2.29899497487437	8.20848718554472	
2.30904522613065	8.26117722992257	
2.31909547738693	8.31405914469069	
2.32914572864322	8.36709781405225	
2.3391959798995	8.42031544436299	
2.34924623115578	8.47364303038244	
2.35929648241206	8.52708106134372	
2.36934673366834	8.58066706382993	
2.37939698492462	8.63435893393179	
2.3894472361809	8.68818171160459	
2.39949748743719	8.74209312987176	
2.40954773869347	8.79610243425734	
2.41959798994975	8.85026176713655	
2.42964824120603	8.90445194214557	
2.43969849246231	8.95881692140321	
2.44974874371859	9.01326592380329	
2.45979899497487	9.06783734256129	
2.46984924623116	9.12254866601194	
2.47989949748744	9.17743340856741	
2.48994974874372	9.23245163077009	
2.5	9.28767073724206	


==> figures/WP2-theorem-11.tsv <==
0.5	1.75843984687225	
0.510050251256281	1.77259613286608	
0.520100502512563	1.78684338680389	
0.530150753768844	1.80115428165159	
0.540201005025126	1.81555030104089	
0.550251256281407	1.83004453254073	
0.560301507537688	1.84463804075547	
0.57035175879397	1.85938658437684	
0.580402010050251	1.87432028666428	
0.590452261306533	1.88944728756241	
0.600502512562814	1.90472818048188	
0.610552763819096	1.92022144085196	
0.620603015075377	1.93589892836518	
0.630653266331658	1.95177889524242	
0.64070351758794	1.96784374769123	
0.650753768844221	1.98407492183912	
0.660804020100503	2.00046410158698	
0.670854271356784	2.01708381913883	
0.680904522613065	2.03387765314441	
0.690954773869347	2.05090090109848	
0.701005025125628	2.06808832628111	
0.71105527638191	2.0855080032333	
0.721105527638191	2.10312513893587	
0.731155778894472	2.12093685250145	
0.741206030150754	2.13895842088109	
0.751256281407035	2.1571872021718	
0.761306532663317	2.17567857110803	
0.771356783919598	2.19441248012488	
0.781407035175879	2.21342177371531	
0.791457286432161	2.23275013376808	
0.801507537688442	2.2523679761976	
0.811557788944724	2.27233644012132	
0.821608040201005	2.29266678650553	
0.831658291457286	2.31335730365539	
0.841708542713568	2.33440905525722	
0.851758793969849	2.35583182627522	
0.861809045226131	2.37766562987784	
0.871859296482412	2.39979487323033	
0.881909547738693	2.4223162964838	
0.891959798994975	2.44517341255901	
0.902010050251256	2.46839473796934	
0.912060301507538	2.49198644824616	
0.922110552763819	2.51595549430609	
0.9321608040201	2.54032352761208	
0.942211055276382	2.56503034923387	
0.952261306532663	2.59012709336637	
0.962311557788945	2.61557809897157	
0.972361809045226	2.64137815660405	
0.982412060301508	2.66757151561578	
0.992462311557789	2.6940989479377	
1.00251256281407	2.7209943644253	
1.01256281407035	2.74831954715589	
1.02261306532663	2.77594947319886	
1.03266331658291	2.80397479275377	
1.0427135678392	2.83235897318819	
1.05276381909548	2.86110684484118	
1.06281407035176	2.89019187739679	
1.07286432160804	2.91962498827402	
1.08291457286432	2.94940127291241	
1.0929648241206	2.9795400749588	
1.10301507537688	3.0100510517584	
1.11306532663317	3.04095343859977	
1.12311557788945	3.07223249496003	
1.13316582914573	3.10390391378315	
1.14321608040201	3.13596647485863	
1.15326633165829	3.16845664969683	
1.16331658291457	3.20134042602603	
1.17336683417085	3.23459685340131	
1.18341708542714	3.26817488317747	
1.19346733668342	3.30211333512179	
1.2035175879397	3.33644440655017	
1.21356783919598	3.37104388740744	
1.22361809045226	3.4060056279703	
1.23366834170854	3.44126151664553	
1.24371859296482	3.47683950203894	
1.25376884422111	3.51266197294192	
1.26381909547739	3.54870341357342	
1.27386934673367	3.58499064979762	
1.28391959798995	3.62154116067771	
1.29396984924623	3.65833845792603	
1.30402010050251	3.6953462221372	
1.31407035175879	3.73261200495578	
1.32412060301508	3.77011920850337	
1.33417085427136	3.80784716807352	
1.34422110552764	3.84576934670547	
1.35427135678392	3.8839272811293	
1.3643216080402	3.92228458749158	
1.37437185929648	3.96082108826514	
1.38442211055276	3.99952545380999	
1.39447236180905	4.03838980372703	
1.40452261306533	4.07741966940358	
1.41457286432161	4.11663932466929	
1.42462311557789	4.15598748860395	
1.43467336683417	4.19553896582478	
1.44472361809045	4.23521375821237	
1.45477386934673	4.27515180923408	
1.46482412060302	4.31529656530374	
1.4748743718593	4.35565602864715	
1.48492462311558	4.39623422513007	
1.49497487437186	4.43700981401635	
1.50502512562814	4.47799975927475	
1.51507537688442	4.51919585763437	
1.5251256281407	4.56055446544663	
1.53517587939698	4.60216684212252	
1.54522613065327	4.64392619165791	
1.55527638190955	4.68589935444088	
1.56532663316583	4.72801539093862	
1.57537688442211	4.77026829115366	
1.58542713567839	4.81269389144522	
1.59547738693467	4.85521605571959	
1.60552763819095	4.89791668108445	
1.61557788944724	4.9407426486299	
1.62562814070352	4.98366669119706	
1.6356783919598	5.02675312466775	
1.64572864321608	5.06998289493864	
1.65577889447236	5.11338809936423	
1.66582914572864	5.15691301645084	
1.67587939698492	5.20062230038848	
1.68592964824121	5.24449546202726	
1.69597989949749	5.28855105845669	
1.70603015075377	5.33273862129297	
1.71608040201005	5.37714208106685	
1.72613065326633	5.4217399004181	
1.73618090452261	5.46649739680328	
1.74623115577889	5.51144892787586	
1.75628140703518	5.55664265448828	
1.76633165829146	5.60204111081878	
1.77638190954774	5.64761714680545	
1.78643216080402	5.69348498521427	
1.7964824120603	5.73959512829325	
1.80653266331658	5.78594949921646	
1.81658291457286	5.83254266722558	
1.82663316582915	5.87938867540826	
1.83668341708543	5.92649718999166	
1.84673366834171	5.97385615283983	
1.85678391959799	6.02146378279806	
1.86683417085427	6.06928990656193	
1.87688442211055	6.1173183092944	
1.88693467336683	6.16555830734956	
1.89698492462312	6.21397771183117	
1.9070351758794	6.26256263374428	
1.91708542713568	6.31129704362182	
1.92713567839196	6.36018682640272	
1.93718592964824	6.40926620707937	
1.94723618090452	6.45851079706053	
1.9572864321608	6.50797499488117	
1.96733668341709	6.55754773702216	
1.97738693467337	6.60727639513051	
1.98743718592965	6.65717396930074	
1.99748743718593	6.70717602303082	
2.00753768844221	6.75734116598116	
2.01758793969849	6.80759895854027	
2.02763819095477	6.85802031761849	
2.03768844221106	6.90855210660838	
2.04773869346734	6.95916168270312	
2.05778894472362	7.00994137203982	
2.0678391959799	7.0607349578859	
2.07788944723618	7.11162273883718	
2.08793969849246	7.1626374391051	
2.09798994974874	7.21373557227848	
2.10804020100502	7.26500025478338	
2.11809045226131	7.31638675857056	
2.12814070351759	7.36796557263252	
2.13819095477387	7.41968421158495	
2.14824120603015	7.47163241828929	
2.15829145728643	7.52376336994546	
2.16834170854271	7.57611998701537	
2.17839195979899	7.62863330668625	
2.18844221105528	7.68138689896167	
2.19849246231156	7.73430498170332	
2.20854271356784	7.78737149423317	
2.21859296482412	7.84062821720116	
2.2286432160804	7.89401064002757	
2.23869346733668	7.94753630291312	
2.24874371859296	8.00119232670521	
2.25879396984925	8.05502601394564	
2.26884422110553	8.1090270949838	
2.27889447236181	8.16320284994923	
2.28894472361809	8.21757291510517	
2.29899497487437	8.272114429855	
2.30904522613065	8.32685619710653	
2.31909547738693	8.38176699382876	
2.32914572864322	8.43688107259629	
2.3391959798995	8.49218896164391	
2.34924623115578	8.54768872888203	
2.35929648241206	8.60333353364162	
2.36934673366834	8.65915012242969	
2.37939698492462	8.71513057409821	
2.3894472361809	8.77126909123045	
2.39949748743719	8.82756186453747	
2.40954773869347	8.88402642271819	
2.41959798994975	8.94067014644027	
2.42964824120603	8.99751702538809	
2.43969849246231	9.05451092166996	
2.44974874371859	9.11166473953864	
2.45979899497487	9.16896164346533	
2.46984924623116	9.22646268844802	
2.47989949748744	9.28406168962474	
2.48994974874372	9.34184592156017	
2.5	9.399792218283	


==> figures/WP2-theorem-12.tsv <==
1	2.71828182845905	


==> figures/WP2-theorem-13.tsv <==
0.7	1.90279727992133	
1.3	3.53376637699676	


==> figures/WP2-theorem-14.tsv <==
1.5	4.07742274268857	


==> figures/WP2-theorem-15.tsv <==
1.2	2.854195919882	
1.8	5.30064956549514	


==> figures/WP2-theorem-16.tsv <==
0.5	1.64872127070013	
0.510050251256281	1.66537488002313	
0.520100502512563	1.68219670619904	
0.530150753768844	1.69918844837362	
0.540201005025126	1.71635182285556	
0.550251256281407	1.73368856328987	
0.560301507537688	1.75120042083298	
0.57035175879397	1.76888916432959	
0.580402010050251	1.7867565804914	
0.590452261306533	1.80480447407755	
0.600502512562814	1.82303466807688	
0.610552763819096	1.84144900389214	
0.620603015075377	1.86004934152594	
0.630653266331658	1.87883755976863	
0.64070351758794	1.89781555638809	
0.650753768844221	1.91698524832139	
0.660804020100503	1.93634857186846	
0.670854271356784	1.95590748288763	
0.680904522613065	1.97566395699324	
0.690954773869347	1.99561998975512	
0.701005025125628	2.01577759690022	
0.71105527638191	2.03613881451621	
0.721105527638191	2.05670569925711	
0.731155778894472	2.07748032855104	
0.741206030150754	2.09846480081009	
0.751256281407035	2.11966123564223	
0.761306532663317	2.14107177406544	
0.771356783919598	2.16269857872397	
0.781407035175879	2.18454383410676	
0.791457286432161	2.20660974676811	
0.801507537688442	2.22889854555057	
0.811557788944724	2.25141248181006	
0.821608040201005	2.27415382964327	
0.831658291457286	2.29712488611735	
0.841708542713568	2.320327971502	
0.851758793969849	2.34376542950375	
0.861809045226131	2.36743962750275	
0.871859296482412	2.39135295679187	
0.881909547738693	2.41550783281824	
0.891959798994975	2.43990669542728	
0.902010050251256	2.46455200910905	
0.912060301507538	2.48944626324729	
0.922110552763819	2.51459197237077	
0.9321608040201	2.53999167640736	
0.942211055276382	2.56564794094054	
0.952261306532663	2.59156335746855	
0.962311557788945	2.61774054366617	
0.972361809045226	2.6441821436491	
0.982412060301508	2.67089082824106	
0.992462311557789	2.69786929524356	
1.00251256281407	2.72512026970842	
1.01256281407035	2.75264650421296	
1.02261306532663	2.78045077913811	
1.03266331658291	2.8085359029492	
1.0427135678392	2.83690471247968	
1.05276381909548	2.86556007321761	
1.06281407035176	2.89450487959516	
1.07286432160804	2.92374205528091	
1.08291457286432	2.95327455347522	
1.0929648241206	2.9831053572085	
1.10301507537688	3.01323747964252	
1.11306532663317	3.04367396437476	
1.12311557788945	3.07441788574588	
1.13316582914573	3.10547234915018	
1.14321608040201	3.13684049134936	
1.15326633165829	3.16852548078928	
1.16331658291457	3.20053051792004	
1.17336683417085	3.23285883551926	
1.18341708542714	3.26551369901859	
1.19346733668342	3.29849840683356	
1.2035175879397	3.33181629069674	
1.21356783919598	3.3654707159943	
1.22361809045226	3.3994650821059	
1.23366834170854	3.4338028227481	
1.24371859296482	3.46848740632115	
1.25376884422111	3.50352233625936	
1.26381909547739	3.53891115138498	
1.27386934673367	3.5746574262656	
1.28391959798995	3.61076477157528	
1.29396984924623	3.64723683445923	
1.30402010050251	3.68407729890217	
1.31407035175879	3.72128988610049	
1.32412060301508	3.7588783548381	
1.33417085427136	3.79684650186612	
1.34422110552764	3.83519816228633	
1.35427135678392	3.87393720993863	
1.3643216080402	3.91306755779225	
1.37437185929648	3.95259315834104	
1.38442211055276	3.99251800400268	
1.39447236180905	4.03284612752199	
1.40452261306533	4.07358160237822	
1.41457286432161	4.11472854319652	
1.42462311557789	4.15629110616358	
1.43467336683417	4.19827348944739	
1.44472361809045	4.24067993362135	
1.45477386934673	4.28351472209256	
1.46482412060302	4.32678218153448	
1.4748743718593	4.37048668232399	
1.48492462311558	4.41463263898282	
1.49497487437186	4.45922451062342	
1.50502512562814	4.50426680139943	
1.51507537688442	4.5497640609606	
1.5251256281407	4.59572088491235	
1.53517587939698	4.64214191527996	
1.54522613065327	4.68903184097745	
1.55527638190955	4.73639539828122	
1.56532663316583	4.78423737130843	
1.57537688442211	4.83256259250027	
1.58542713567839	4.88137594311003	
1.59547738693467	4.93068235369617	
1.60552763819095	4.98048680462037	
1.61557788944724	5.03079432655056	
1.62562814070352	5.08161000096905	
1.6356783919598	5.13293896068585	
1.64572864321608	5.18478639035707	
1.65577889447236	5.23715752700866	
1.66582914572864	5.29005766056537	
1.67587939698492	5.34349213438507	
1.68592964824121	5.39746634579849	
1.69597989949749	5.4519857466544	
1.70603015075377	5.50705584387029	
1.71608040201005	5.56268219998858	
1.72613065326633	5.61887043373854	
1.73618090452261	5.67562622060377	
1.74623115577889	5.73295529339555	
1.75628140703518	5.79086344283181	
1.76633165829146	5.8493565181221	
1.77638190954774	5.90844042755841	
1.78643216080402	5.96812113911191	
1.7964824120603	6.02840468103583	
1.80653266331658	6.08929714247432	
1.81658291457286	6.15080467407751	
1.82663316582915	6.21293348862278	
1.83668341708543	6.27568986164233	
1.84673366834171	6.339080132057	
1.85678391959799	6.40311070281663	
1.86683417085427	6.46778804154676	
1.87688442211055	6.53311868120191	
1.88693467336683	6.59910922072551	
1.89698492462312	6.66576632571641	
1.9070351758794	6.73309672910215	
1.91708542713568	6.8011072318191	
1.92713567839196	6.86980470349935	
1.93718592964824	6.93919608316464	
1.94723618090452	7.00928837992724	
1.9572864321608	7.08008867369794	
1.96733668341709	7.15160411590115	
1.97738693467337	7.22384193019733	
1.98743718592965	7.29680941321253	
1.99748743718593	7.37051393527552	
2.00753768844221	7.44496294116218	
2.01758793969849	7.52016395084751	
2.02763819095477	7.59612456026523	
2.03768844221106	7.67285244207499	
2.04773869346734	7.7503553464374	
2.05778894472362	7.82864110179688	
2.0678391959799	7.90771761567236	
2.07788944723618	7.98759287545602	
2.08793969849246	8.0682749492201	
2.09798994974874	8.14977198653181	
2.10804020100502	8.23209221927655	
2.11809045226131	8.31524396248936	
2.12814070351759	8.39923561519482	
2.13819095477387	8.48407566125542	
2.14824120603015	8.56977267022852	
2.15829145728643	8.65633529823192	
2.16834170854271	8.74377228881823	
2.17839195979899	8.83209247385802	
2.18844221105528	8.9213047744319	
2.19849246231156	9.01141820173166	
2.20854271356784	9.10244185797047	
2.21859296482412	9.19438493730225	
2.2286432160804	9.28725672675038	
2.23869346733668	9.38106660714577	
2.24874371859296	9.47582405407439	
2.25879396984925	9.5715386388344	
2.26884422110553	9.6682200294029	
2.27889447236181	9.76587799141252	
2.28894472361809	9.86452238913781	
2.29899497487437	9.96416318649159	
2.30904522613065	10.0648104480314	
2.31909547738693	10.1664743399762	
2.32914572864322	10.2691651312331	
2.3391959798995	10.3728931944347	
2.34924623115578	10.4776690069867	
2.35929648241206	10.5835031521263	
2.36934673366834	10.6904063199913	
2.37939698492462	10.7983893086997	
2.3894472361809	10.9074630254404	
2.39949748743719	11.0176384875752	
2.40954773869347	11.1289268237511	
2.41959798994975	11.2413392750252	
2.42964824120603	11.3548871959991	
2.43969849246231	11.469582055967	
2.44974874371859	11.585435440073	
2.45979899497487	11.7024590504822	
2.46984924623116	11.8206647075624	
2.47989949748744	11.9400643510778	
2.48994974874372	12.0606700413956	
2.5	12.1824939607035	


==> figures/WP2-theorem-17.tsv <==
0.5	1.64872127070013	
0.510050251256281	1.66537488002313	
0.520100502512563	1.68219670619904	
0.530150753768844	1.69918844837362	
0.540201005025126	1.71635182285556	
0.550251256281407	1.73368856328987	
0.560301507537688	1.75120042083298	
0.57035175879397	1.76888916432959	
0.580402010050251	1.7867565804914	
0.590452261306533	1.80480447407755	
0.600502512562814	1.82303466807688	
0.610552763819095	1.84144900389214	
0.620603015075377	1.86004934152594	
0.630653266331658	1.87883755976863	
0.64070351758794	1.89781555638809	
0.650753768844221	1.91698524832139	
0.660804020100502	1.93634857186845	
0.670854271356784	1.95590748288763	
0.680904522613065	1.97566395699324	
0.690954773869347	1.99561998975512	
0.701005025125628	2.01577759690022	
0.711055276381909	2.03613881451621	
0.721105527638191	2.05670569925711	
0.731155778894472	2.07748032855104	
0.741206030150754	2.09846480081009	
0.751256281407035	2.11966123564223	
0.761306532663316	2.14107177406544	
0.771356783919598	2.16269857872397	
0.781407035175879	2.18454383410676	
0.791457286432161	2.20660974676811	
0.801507537688442	2.22889854555057	
0.811557788944723	2.25141248181006	
0.821608040201005	2.27415382964327	
0.831658291457286	2.29712488611735	
0.841708542713568	2.320327971502	
0.851758793969849	2.34376542950375	
0.86180904522613	2.36743962750275	
0.871859296482412	2.39135295679187	
0.881909547738693	2.41550783281824	
0.891959798994975	2.43990669542728	
0.902010050251256	2.46455200910905	
0.912060301507537	2.48944626324729	
0.922110552763819	2.51459197237077	
0.9321608040201	2.53999167640736	
0.942211055276382	2.56564794094054	
0.952261306532663	2.59156335746855	
0.962311557788945	2.61774054366617	
0.972361809045226	2.6441821436491	
0.982412060301507	2.67089082824106	
0.992462311557789	2.69786929524356	
1.00251256281407	2.72512026970842	
1.01256281407035	2.75264650421296	
1.02261306532663	2.78045077913811	
1.03266331658291	2.8085359029492	
1.0427135678392	2.83690471247968	
1.05276381909548	2.86556007321761	
1.06281407035176	2.89450487959516	
1.07286432160804	2.92374205528091	
1.08291457286432	2.95327455347522	
1.0929648241206	2.9831053572085	
1.10301507537688	3.01323747964252	
1.11306532663317	3.04367396437476	
1.12311557788945	3.07441788574588	
1.13316582914573	3.10547234915018	
1.14321608040201	3.13684049134936	
1.15326633165829	3.16852548078928	
1.16331658291457	3.20053051792004	
1.17336683417085	3.23285883551926	
1.18341708542714	3.26551369901859	
1.19346733668342	3.29849840683356	
1.2035175879397	3.33181629069674	
1.21356783919598	3.3654707159943	
1.22361809045226	3.3994650821059	
1.23366834170854	3.4338028227481	
1.24371859296482	3.46848740632115	
1.25376884422111	3.50352233625936	
1.26381909547739	3.53891115138498	
1.27386934673367	3.5746574262656	
1.28391959798995	3.61076477157528	
1.29396984924623	3.64723683445923	
1.30402010050251	3.68407729890217	
1.31407035175879	3.72128988610049	
1.32412060301508	3.7588783548381	
1.33417085427136	3.79684650186612	
1.34422110552764	3.83519816228633	
1.35427135678392	3.87393720993863	
1.3643216080402	3.91306755779225	
1.37437185929648	3.95259315834104	
1.38442211055276	3.99251800400269	
1.39447236180905	4.03284612752199	
1.40452261306533	4.07358160237822	
1.41457286432161	4.11472854319652	
1.42462311557789	4.15629110616358	
1.43467336683417	4.19827348944739	
1.44472361809045	4.24067993362135	
1.45477386934673	4.28351472209256	
1.46482412060301	4.32678218153448	
1.4748743718593	4.37048668232399	
1.48492462311558	4.41463263898282	
1.49497487437186	4.45922451062342	
1.50502512562814	4.50426680139943	
1.51507537688442	4.5497640609606	
1.5251256281407	4.59572088491235	
1.53517587939699	4.64214191527996	
1.54522613065327	4.68903184097745	
1.55527638190955	4.73639539828122	
1.56532663316583	4.78423737130843	
1.57537688442211	4.83256259250027	
1.58542713567839	4.88137594311003	
1.59547738693467	4.93068235369617	
1.60552763819095	4.98048680462037	
1.61557788944724	5.03079432655056	
1.62562814070352	5.08161000096905	
1.6356783919598	5.13293896068585	
1.64572864321608	5.18478639035707	
1.65577889447236	5.23715752700866	
1.66582914572864	5.29005766056537	
1.67587939698492	5.34349213438507	
1.68592964824121	5.39746634579849	
1.69597989949749	5.4519857466544	
1.70603015075377	5.50705584387029	
1.71608040201005	5.56268219998858	
1.72613065326633	5.61887043373854	
1.73618090452261	5.67562622060378	
1.74623115577889	5.73295529339555	
1.75628140703518	5.79086344283181	
1.76633165829146	5.8493565181221	
1.77638190954774	5.90844042755841	
1.78643216080402	5.96812113911191	
1.7964824120603	6.02840468103583	
1.80653266331658	6.08929714247432	
1.81658291457286	6.15080467407751	
1.82663316582915	6.21293348862278	
1.83668341708543	6.27568986164233	
1.84673366834171	6.339080132057	
1.85678391959799	6.40311070281663	
1.86683417085427	6.46778804154676	
1.87688442211055	6.53311868120191	
1.88693467336683	6.59910922072551	
1.89698492462312	6.66576632571641	
1.9070351758794	6.73309672910215	
1.91708542713568	6.8011072318191	
1.92713567839196	6.86980470349935	
1.93718592964824	6.93919608316465	
1.94723618090452	7.00928837992724	
1.9572864321608	7.08008867369794	
1.96733668341709	7.15160411590115	
1.97738693467337	7.22384193019733	
1.98743718592965	7.29680941321253	
1.99748743718593	7.37051393527552	
2.00753768844221	7.44496294116218	
2.01758793969849	7.52016395084751	
2.02763819095477	7.59612456026523	
2.03768844221106	7.67285244207499	
2.04773869346734	7.7503553464374	
2.05778894472362	7.82864110179688	
2.0678391959799	7.90771761567236	
2.07788944723618	7.98759287545602	
2.08793969849246	8.0682749492201	
2.09798994974874	8.14977198653181	
2.10804020100502	8.23209221927655	
2.11809045226131	8.31524396248936	
2.12814070351759	8.39923561519481	
2.13819095477387	8.48407566125542	
2.14824120603015	8.56977267022852	
2.15829145728643	8.65633529823192	
2.16834170854271	8.74377228881823	
2.178391959799	8.83209247385802	
2.18844221105528	8.9213047744319	
2.19849246231156	9.01141820173166	
2.20854271356784	9.10244185797047	
2.21859296482412	9.19438493730225	
2.2286432160804	9.28725672675037	
2.23869346733668	9.38106660714577	
2.24874371859296	9.47582405407439	
2.25879396984925	9.5715386388344	
2.26884422110553	9.6682200294029	
2.27889447236181	9.76587799141253	
2.28894472361809	9.86452238913781	
2.29899497487437	9.96416318649159	
2.30904522613065	10.0648104480314	
2.31909547738693	10.1664743399762	
2.32914572864322	10.2691651312331	
2.3391959798995	10.3728931944347	
2.34924623115578	10.4776690069867	
2.35929648241206	10.5835031521263	
2.36934673366834	10.6904063199913	
2.37939698492462	10.7983893086997	
2.3894472361809	10.9074630254404	
2.39949748743719	11.0176384875752	
2.40954773869347	11.1289268237511	
2.41959798994975	11.2413392750251	
2.42964824120603	11.3548871959991	
2.43969849246231	11.469582055967	
2.44974874371859	11.585435440073	
2.45979899497487	11.7024590504822	
2.46984924623116	11.8206647075624	
2.47989949748744	11.9400643510778	
2.48994974874372	12.0606700413956	
2.5	12.1824939607035	


==> figures/WP2-theorem-2.tsv <==
2	-1	
2	9	


==> figures/WP2-theorem-3.tsv <==
0.5	0	
0.510050251256281	0	
0.520100502512563	0	
0.530150753768844	0	
0.540201005025126	0	
0.550251256281407	0	
0.560301507537688	0	
0.57035175879397	0	
0.580402010050251	0	
0.590452261306533	0	
0.600502512562814	0	
0.610552763819096	0	
0.620603015075377	0	
0.630653266331658	0	
0.64070351758794	0	
0.650753768844221	0	
0.660804020100503	0	
0.670854271356784	0	
0.680904522613065	0	
0.690954773869347	0	
0.701005025125628	0	
0.71105527638191	0	
0.721105527638191	0	
0.731155778894472	0	
0.741206030150754	0	
0.751256281407035	0	
0.761306532663317	0	
0.771356783919598	0	
0.781407035175879	0	
0.791457286432161	0	
0.801507537688442	0	
0.811557788944724	0	
0.821608040201005	0	
0.831658291457286	0	
0.841708542713568	0	
0.851758793969849	0	
0.861809045226131	0	
0.871859296482412	0	
0.881909547738693	0	
0.891959798994975	0	
0.902010050251256	0	
0.912060301507538	0	
0.922110552763819	0	
0.9321608040201	0	
0.942211055276382	0	
0.952261306532663	0	
0.962311557788945	0	
0.972361809045226	0	
0.982412060301508	0	
0.992462311557789	0	
1.00251256281407	0	
1.01256281407035	0	
1.02261306532663	0	
1.03266331658291	0	
1.0427135678392	0	
1.05276381909548	0	
1.06281407035176	0	
1.07286432160804	0	
1.08291457286432	0	
1.0929648241206	0	
1.10301507537688	0	
1.11306532663317	0	
1.12311557788945	0	
1.13316582914573	0	
1.14321608040201	0	
1.15326633165829	0	
1.16331658291457	0	
1.17336683417085	0	
1.18341708542714	0	
1.19346733668342	0	
1.2035175879397	0	
1.21356783919598	0	
1.22361809045226	0	
1.23366834170854	0	
1.24371859296482	0	
1.25376884422111	0	
1.26381909547739	0	
1.27386934673367	0	
1.28391959798995	0	
1.29396984924623	0	
1.30402010050251	0	
1.31407035175879	0	
1.32412060301508	0	
1.33417085427136	0	
1.34422110552764	0	
1.35427135678392	0	
1.3643216080402	0	
1.37437185929648	0	
1.38442211055276	0	
1.39447236180905	0	
1.40452261306533	0	
1.41457286432161	0	
1.42462311557789	0	
1.43467336683417	0	
1.44472361809045	0	
1.45477386934673	0	
1.46482412060302	0	
1.4748743718593	0	
1.48492462311558	0	
1.49497487437186	0	
1.50502512562814	0	
1.51507537688442	0	
1.5251256281407	0	
1.53517587939698	0	
1.54522613065327	0	
1.55527638190955	0	
1.56532663316583	0	
1.57537688442211	0	
1.58542713567839	0	
1.59547738693467	0	
1.60552763819095	0	
1.61557788944724	0	
1.62562814070352	0	
1.6356783919598	0	
1.64572864321608	0	
1.65577889447236	0	
1.66582914572864	0	
1.67587939698492	0	
1.68592964824121	0	
1.69597989949749	0	
1.70603015075377	0	
1.71608040201005	0	
1.72613065326633	0	
1.73618090452261	0	
1.74623115577889	0	
1.75628140703518	0	
1.76633165829146	0	
1.77638190954774	0	
1.78643216080402	0	
1.7964824120603	0	
1.80653266331658	0	
1.81658291457286	0	
1.82663316582915	0	
1.83668341708543	0	
1.84673366834171	0	
1.85678391959799	0	
1.86683417085427	0	
1.87688442211055	0	
1.88693467336683	0	
1.89698492462312	0	
1.9070351758794	0	
1.91708542713568	0	
1.92713567839196	0	
1.93718592964824	0	
1.94723618090452	0	
1.9572864321608	0	
1.96733668341709	0	
1.97738693467337	0	
1.98743718592965	0	
1.99748743718593	0	
2.00753768844221	0	
2.01758793969849	0	
2.02763819095477	0	
2.03768844221106	0	
2.04773869346734	0	
2.05778894472362	0	
2.0678391959799	0	
2.07788944723618	0	
2.08793969849246	0	
2.09798994974874	0	
2.10804020100502	0	
2.11809045226131	0	
2.12814070351759	0	
2.13819095477387	0	
2.14824120603015	0	
2.15829145728643	0	
2.16834170854271	0	
2.17839195979899	0	
2.18844221105528	0	
2.19849246231156	0	
2.20854271356784	0	
2.21859296482412	0	
2.2286432160804	0	
2.23869346733668	0	
2.24874371859296	0	
2.25879396984925	0	
2.26884422110553	0	
2.27889447236181	0	
2.28894472361809	0	
2.29899497487437	0	
2.30904522613065	0	
2.31909547738693	0	
2.32914572864322	0	
2.3391959798995	0	
2.34924623115578	0	
2.35929648241206	0	
2.36934673366834	0	
2.37939698492462	0	
2.3894472361809	0	
2.39949748743719	0	
2.40954773869347	0	
2.41959798994975	0	
2.42964824120603	0	
2.43969849246231	0	
2.44974874371859	0	
2.45979899497487	0	
2.46984924623116	0	
2.47989949748744	0	
2.48994974874372	0	
2.5	0	


==> figures/WP2-theorem-4.tsv <==
0.5	2.71828182845905	
0.510050251256281	2.71828182845905	
0.520100502512563	2.71828182845905	
0.530150753768844	2.71828182845905	
0.540201005025126	2.71828182845905	
0.550251256281407	2.71828182845905	
0.560301507537688	2.71828182845905	
0.57035175879397	2.71828182845905	
0.580402010050251	2.71828182845905	
0.590452261306533	2.71828182845905	
0.600502512562814	2.71828182845905	
0.610552763819096	2.71828182845905	
0.620603015075377	2.71828182845905	
0.630653266331658	2.71828182845905	
0.64070351758794	2.71828182845905	
0.650753768844221	2.71828182845905	
0.660804020100503	2.71828182845905	
0.670854271356784	2.71828182845905	
0.680904522613065	2.71828182845905	
0.690954773869347	2.71828182845905	
0.701005025125628	2.71828182845905	
0.71105527638191	2.71828182845905	
0.721105527638191	2.71828182845905	
0.731155778894472	2.71828182845905	
0.741206030150754	2.71828182845905	
0.751256281407035	2.71828182845905	
0.761306532663317	2.71828182845905	
0.771356783919598	2.71828182845905	
0.781407035175879	2.71828182845905	
0.791457286432161	2.71828182845905	
0.801507537688442	2.71828182845905	
0.811557788944724	2.71828182845905	
0.821608040201005	2.71828182845905	
0.831658291457286	2.71828182845905	
0.841708542713568	2.71828182845905	
0.851758793969849	2.71828182845905	
0.861809045226131	2.71828182845905	
0.871859296482412	2.71828182845905	
0.881909547738693	2.71828182845905	
0.891959798994975	2.71828182845905	
0.902010050251256	2.71828182845905	
0.912060301507538	2.71828182845905	
0.922110552763819	2.71828182845905	
0.9321608040201	2.71828182845905	
0.942211055276382	2.71828182845905	
0.952261306532663	2.71828182845905	
0.962311557788945	2.71828182845905	
0.972361809045226	2.71828182845905	
0.982412060301508	2.71828182845905	
0.992462311557789	2.71828182845905	
1.00251256281407	2.71828182845905	
1.01256281407035	2.71828182845905	
1.02261306532663	2.71828182845905	
1.03266331658291	2.71828182845905	
1.0427135678392	2.71828182845905	
1.05276381909548	2.71828182845905	
1.06281407035176	2.71828182845905	
1.07286432160804	2.71828182845905	
1.08291457286432	2.71828182845905	
1.0929648241206	2.71828182845905	
1.10301507537688	2.71828182845905	
1.11306532663317	2.71828182845905	
1.12311557788945	2.71828182845905	
1.13316582914573	2.71828182845905	
1.14321608040201	2.71828182845905	
1.15326633165829	2.71828182845905	
1.16331658291457	2.71828182845905	
1.17336683417085	2.71828182845905	
1.18341708542714	2.71828182845905	
1.19346733668342	2.71828182845905	
1.2035175879397	2.71828182845905	
1.21356783919598	2.71828182845905	
1.22361809045226	2.71828182845905	
1.23366834170854	2.71828182845905	
1.24371859296482	2.71828182845905	
1.25376884422111	2.71828182845905	
1.26381909547739	2.71828182845905	
1.27386934673367	2.71828182845905	
1.28391959798995	2.71828182845905	
1.29396984924623	2.71828182845905	
1.30402010050251	2.71828182845905	
1.31407035175879	2.71828182845905	
1.32412060301508	2.71828182845905	
1.33417085427136	2.71828182845905	
1.34422110552764	2.71828182845905	
1.35427135678392	2.71828182845905	
1.3643216080402	2.71828182845905	
1.37437185929648	2.71828182845905	
1.38442211055276	2.71828182845905	
1.39447236180905	2.71828182845905	
1.40452261306533	2.71828182845905	
1.41457286432161	2.71828182845905	
1.42462311557789	2.71828182845905	
1.43467336683417	2.71828182845905	
1.44472361809045	2.71828182845905	
1.45477386934673	2.71828182845905	
1.46482412060302	2.71828182845905	
1.4748743718593	2.71828182845905	
1.48492462311558	2.71828182845905	
1.49497487437186	2.71828182845905	
1.50502512562814	2.71828182845905	
1.51507537688442	2.71828182845905	
1.5251256281407	2.71828182845905	
1.53517587939698	2.71828182845905	
1.54522613065327	2.71828182845905	
1.55527638190955	2.71828182845905	
1.56532663316583	2.71828182845905	
1.57537688442211	2.71828182845905	
1.58542713567839	2.71828182845905	
1.59547738693467	2.71828182845905	
1.60552763819095	2.71828182845905	
1.61557788944724	2.71828182845905	
1.62562814070352	2.71828182845905	
1.6356783919598	2.71828182845905	
1.64572864321608	2.71828182845905	
1.65577889447236	2.71828182845905	
1.66582914572864	2.71828182845905	
1.67587939698492	2.71828182845905	
1.68592964824121	2.71828182845905	
1.69597989949749	2.71828182845905	
1.70603015075377	2.71828182845905	
1.71608040201005	2.71828182845905	
1.72613065326633	2.71828182845905	
1.73618090452261	2.71828182845905	
1.74623115577889	2.71828182845905	
1.75628140703518	2.71828182845905	
1.76633165829146	2.71828182845905	
1.77638190954774	2.71828182845905	
1.78643216080402	2.71828182845905	
1.7964824120603	2.71828182845905	
1.80653266331658	2.71828182845905	
1.81658291457286	2.71828182845905	
1.82663316582915	2.71828182845905	
1.83668341708543	2.71828182845905	
1.84673366834171	2.71828182845905	
1.85678391959799	2.71828182845905	
1.86683417085427	2.71828182845905	
1.87688442211055	2.71828182845905	
1.88693467336683	2.71828182845905	
1.89698492462312	2.71828182845905	
1.9070351758794	2.71828182845905	
1.91708542713568	2.71828182845905	
1.92713567839196	2.71828182845905	
1.93718592964824	2.71828182845905	
1.94723618090452	2.71828182845905	
1.9572864321608	2.71828182845905	
1.96733668341709	2.71828182845905	
1.97738693467337	2.71828182845905	
1.98743718592965	2.71828182845905	
1.99748743718593	2.71828182845905	
2.00753768844221	2.71828182845905	
2.01758793969849	2.71828182845905	
2.02763819095477	2.71828182845905	
2.03768844221106	2.71828182845905	
2.04773869346734	2.71828182845905	
2.05778894472362	2.71828182845905	
2.0678391959799	2.71828182845905	
2.07788944723618	2.71828182845905	
2.08793969849246	2.71828182845905	
2.09798994974874	2.71828182845905	
2.10804020100502	2.71828182845905	
2.11809045226131	2.71828182845905	
2.12814070351759	2.71828182845905	
2.13819095477387	2.71828182845905	
2.14824120603015	2.71828182845905	
2.15829145728643	2.71828182845905	
2.16834170854271	2.71828182845905	
2.17839195979899	2.71828182845905	
2.18844221105528	2.71828182845905	
2.19849246231156	2.71828182845905	
2.20854271356784	2.71828182845905	
2.21859296482412	2.71828182845905	
2.2286432160804	2.71828182845905	
2.23869346733668	2.71828182845905	
2.24874371859296	2.71828182845905	
2.25879396984925	2.71828182845905	
2.26884422110553	2.71828182845905	
2.27889447236181	2.71828182845905	
2.28894472361809	2.71828182845905	
2.29899497487437	2.71828182845905	
2.30904522613065	2.71828182845905	
2.31909547738693	2.71828182845905	
2.32914572864322	2.71828182845905	
2.3391959798995	2.71828182845905	
2.34924623115578	2.71828182845905	
2.35929648241206	2.71828182845905	
2.36934673366834	2.71828182845905	
2.37939698492462	2.71828182845905	
2.3894472361809	2.71828182845905	
2.39949748743719	2.71828182845905	
2.40954773869347	2.71828182845905	
2.41959798994975	2.71828182845905	
2.42964824120603	2.71828182845905	
2.43969849246231	2.71828182845905	
2.44974874371859	2.71828182845905	
2.45979899497487	2.71828182845905	
2.46984924623116	2.71828182845905	
2.47989949748744	2.71828182845905	
2.48994974874372	2.71828182845905	
2.5	2.71828182845905	


==> figures/WP2-theorem-5.tsv <==
0.5	1.35914091422952	
0.510050251256281	1.38646032959092	
0.520100502512563	1.41377974495232	
0.530150753768844	1.44109916031372	
0.540201005025126	1.46841857567511	
0.550251256281407	1.49573799103651	
0.560301507537688	1.52305740639791	
0.57035175879397	1.5503768217593	
0.580402010050251	1.5776962371207	
0.590452261306533	1.6050156524821	
0.600502512562814	1.6323350678435	
0.610552763819096	1.65965448320489	
0.620603015075377	1.68697389856629	
0.630653266331658	1.71429331392769	
0.64070351758794	1.74161272928909	
0.650753768844221	1.76893214465048	
0.660804020100503	1.79625156001188	
0.670854271356784	1.82357097537328	
0.680904522613065	1.85089039073468	
0.690954773869347	1.87820980609607	
0.701005025125628	1.90552922145747	
0.71105527638191	1.93284863681887	
0.721105527638191	1.96016805218027	
0.731155778894472	1.98748746754166	
0.741206030150754	2.01480688290306	
0.751256281407035	2.04212629826446	
0.761306532663317	2.06944571362586	
0.771356783919598	2.09676512898725	
0.781407035175879	2.12408454434865	
0.791457286432161	2.15140395971005	
0.801507537688442	2.17872337507145	
0.811557788944724	2.20604279043284	
0.821608040201005	2.23336220579424	
0.831658291457286	2.26068162115564	
0.841708542713568	2.28800103651704	
0.851758793969849	2.31532045187843	
0.861809045226131	2.34263986723983	
0.871859296482412	2.36995928260123	
0.881909547738693	2.39727869796263	
0.891959798994975	2.42459811332402	
0.902010050251256	2.45191752868542	
0.912060301507538	2.47923694404682	
0.922110552763819	2.50655635940822	
0.9321608040201	2.53387577476961	
0.942211055276382	2.56119519013101	
0.952261306532663	2.58851460549241	
0.962311557788945	2.61583402085381	
0.972361809045226	2.6431534362152	
0.982412060301508	2.6704728515766	
0.992462311557789	2.697792266938	
1.00251256281407	2.72511168229939	
1.01256281407035	2.75243109766079	
1.02261306532663	2.77975051302219	
1.03266331658291	2.80706992838359	
1.0427135678392	2.83438934374499	
1.05276381909548	2.86170875910638	
1.06281407035176	2.88902817446778	
1.07286432160804	2.91634758982918	
1.08291457286432	2.94366700519057	
1.0929648241206	2.97098642055197	
1.10301507537688	2.99830583591337	
1.11306532663317	3.02562525127477	
1.12311557788945	3.05294466663616	
1.13316582914573	3.08026408199756	
1.14321608040201	3.10758349735896	
1.15326633165829	3.13490291272036	
1.16331658291457	3.16222232808175	
1.17336683417085	3.18954174344315	
1.18341708542714	3.21686115880455	
1.19346733668342	3.24418057416595	
1.2035175879397	3.27149998952734	
1.21356783919598	3.29881940488874	
1.22361809045226	3.32613882025014	
1.23366834170854	3.35345823561154	
1.24371859296482	3.38077765097293	
1.25376884422111	3.40809706633433	
1.26381909547739	3.43541648169573	
1.27386934673367	3.46273589705713	
1.28391959798995	3.49005531241852	
1.29396984924623	3.51737472777992	
1.30402010050251	3.54469414314132	
1.31407035175879	3.57201355850272	
1.32412060301508	3.59933297386411	
1.33417085427136	3.62665238922551	
1.34422110552764	3.65397180458691	
1.35427135678392	3.68129121994831	
1.3643216080402	3.7086106353097	
1.37437185929648	3.7359300506711	
1.38442211055276	3.7632494660325	
1.39447236180905	3.7905688813939	
1.40452261306533	3.81788829675529	
1.41457286432161	3.84520771211669	
1.42462311557789	3.87252712747809	
1.43467336683417	3.89984654283949	
1.44472361809045	3.92716595820088	
1.45477386934673	3.95448537356228	
1.46482412060302	3.98180478892368	
1.4748743718593	4.00912420428507	
1.48492462311558	4.03644361964647	
1.49497487437186	4.06376303500787	
1.50502512562814	4.09108245036927	
1.51507537688442	4.11840186573066	
1.5251256281407	4.14572128109206	
1.53517587939698	4.17304069645346	
1.54522613065327	4.20036011181486	
1.55527638190955	4.22767952717625	
1.56532663316583	4.25499894253765	
1.57537688442211	4.28231835789905	
1.58542713567839	4.30963777326045	
1.59547738693467	4.33695718862184	
1.60552763819095	4.36427660398324	
1.61557788944724	4.39159601934464	
1.62562814070352	4.41891543470604	
1.6356783919598	4.44623485006743	
1.64572864321608	4.47355426542883	
1.65577889447236	4.50087368079023	
1.66582914572864	4.52819309615163	
1.67587939698492	4.55551251151302	
1.68592964824121	4.58283192687442	
1.69597989949749	4.61015134223582	
1.70603015075377	4.63747075759722	
1.71608040201005	4.66479017295861	
1.72613065326633	4.69210958832001	
1.73618090452261	4.71942900368141	
1.74623115577889	4.74674841904281	
1.75628140703518	4.7740678344042	
1.76633165829146	4.8013872497656	
1.77638190954774	4.828706665127	
1.78643216080402	4.8560260804884	
1.7964824120603	4.88334549584979	
1.80653266331658	4.91066491121119	
1.81658291457286	4.93798432657259	
1.82663316582915	4.96530374193398	
1.83668341708543	4.99262315729538	
1.84673366834171	5.01994257265678	
1.85678391959799	5.04726198801818	
1.86683417085427	5.07458140337958	
1.87688442211055	5.10190081874097	
1.88693467336683	5.12922023410237	
1.89698492462312	5.15653964946377	
1.9070351758794	5.18385906482516	
1.91708542713568	5.21117848018656	
1.92713567839196	5.23849789554796	
1.93718592964824	5.26581731090936	
1.94723618090452	5.29313672627075	
1.9572864321608	5.32045614163215	
1.96733668341709	5.34777555699355	
1.97738693467337	5.37509497235495	
1.98743718592965	5.40241438771634	
1.99748743718593	5.42973380307774	
2.00753768844221	5.45705321843914	
2.01758793969849	5.48437263380054	
2.02763819095477	5.51169204916193	
2.03768844221106	5.53901146452333	
2.04773869346734	5.56633087988473	
2.05778894472362	5.59365029524613	
2.0678391959799	5.62096971060752	
2.07788944723618	5.64828912596892	
2.08793969849246	5.67560854133032	
2.09798994974874	5.70292795669172	
2.10804020100502	5.73024737205311	
2.11809045226131	5.75756678741451	
2.12814070351759	5.78488620277591	
2.13819095477387	5.81220561813731	
2.14824120603015	5.8395250334987	
2.15829145728643	5.8668444488601	
2.16834170854271	5.8941638642215	
2.17839195979899	5.9214832795829	
2.18844221105528	5.94880269494429	
2.19849246231156	5.97612211030569	
2.20854271356784	6.00344152566709	
2.21859296482412	6.03076094102848	
2.2286432160804	6.05808035638988	
2.23869346733668	6.08539977175128	
2.24874371859296	6.11271918711268	
2.25879396984925	6.14003860247407	
2.26884422110553	6.16735801783547	
2.27889447236181	6.19467743319687	
2.28894472361809	6.22199684855827	
2.29899497487437	6.24931626391967	
2.30904522613065	6.27663567928106	
2.31909547738693	6.30395509464246	
2.32914572864322	6.33127451000386	
2.3391959798995	6.35859392536526	
2.34924623115578	6.38591334072665	
2.35929648241206	6.41323275608805	
2.36934673366834	6.44055217144945	
2.37939698492462	6.46787158681084	
2.3894472361809	6.49519100217224	
2.39949748743719	6.52251041753364	
2.40954773869347	6.54982983289504	
2.41959798994975	6.57714924825643	
2.42964824120603	6.60446866361783	
2.43969849246231	6.63178807897923	
2.44974874371859	6.65910749434063	
2.45979899497487	6.68642690970202	
2.46984924623116	6.71374632506342	
2.47989949748744	6.74106574042482	
2.48994974874372	6.76838515578622	
2.5	6.79570457114761	


==> figures/WP2-theorem-6.tsv <==
0.5	1.6989261427869	
0.510050251256281	1.71272313396188	
0.520100502512563	1.72679469212541	
0.530150753768844	1.7411408172775	
0.540201005025126	1.75576150941815	
0.550251256281407	1.77065676854736	
0.560301507537688	1.78582659466512	
0.57035175879397	1.80127098777144	
0.580402010050251	1.81698994786631	
0.590452261306533	1.83298347494974	
0.600502512562814	1.84925156902173	
0.610552763819096	1.86579423008227	
0.620603015075377	1.88261145813137	
0.630653266331658	1.89970325316903	
0.64070351758794	1.91706961519525	
0.650753768844221	1.93471054421002	
0.660804020100503	1.95262604021335	
0.670854271356784	1.97081610320523	
0.680904522613065	1.98928073318568	
0.690954773869347	2.00801993015467	
0.701005025125628	2.02703369411223	
0.71105527638191	2.04632202505834	
0.721105527638191	2.06588492299301	
0.731155778894472	2.08572238791624	
0.741206030150754	2.10583441982802	
0.751256281407035	2.12622101872836	
0.761306532663317	2.14688218461725	
0.771356783919598	2.16781791749471	
0.781407035175879	2.18902821736072	
0.791457286432161	2.21051308421528	
0.801507537688442	2.23227251805841	
0.811557788944724	2.25430651889009	
0.821608040201005	2.27661508671032	
0.831658291457286	2.29919822151912	
0.841708542713568	2.32205592331647	
0.851758793969849	2.34518819210237	
0.861809045226131	2.36859502787684	
0.871859296482412	2.39227643063986	
0.881909547738693	2.41623240039143	
0.891959798994975	2.44046293713157	
0.902010050251256	2.46496804086026	
0.912060301507538	2.48974771157751	
0.922110552763819	2.51480194928331	
0.9321608040201	2.54013075397767	
0.942211055276382	2.56573412566059	
0.952261306532663	2.59161206433206	
0.962311557788945	2.61776456999209	
0.972361809045226	2.64419164264068	
0.982412060301508	2.67089328227783	
0.992462311557789	2.69786948890353	
1.00251256281407	2.72512026251779	
1.01256281407035	2.7526456031206	
1.02261306532663	2.78044551071197	
1.03266331658291	2.8085199852919	
1.0427135678392	2.83686902686039	
1.05276381909548	2.86549263541743	
1.06281407035176	2.89439081096303	
1.07286432160804	2.92356355349718	
1.08291457286432	2.9530108630199	
1.0929648241206	2.98273273953117	
1.10301507537688	3.01272918303099	
1.11306532663317	3.04300019351937	
1.12311557788945	3.07354577099631	
1.13316582914573	3.10436591546181	
1.14321608040201	3.13546062691586	
1.15326633165829	3.16682990535847	
1.16331658291457	3.19847375078964	
1.17336683417085	3.23039216320936	
1.18341708542714	3.26258514261764	
1.19346733668342	3.29505268901448	
1.2035175879397	3.32779480239987	
1.21356783919598	3.36081148277382	
1.22361809045226	3.39410273013633	
1.23366834170854	3.42766854448739	
1.24371859296482	3.46150892582701	
1.25376884422111	3.49562387415519	
1.26381909547739	3.53001338947192	
1.27386934673367	3.56467747177721	
1.28391959798995	3.59961612107106	
1.29396984924623	3.63482933735347	
1.30402010050251	3.67031712062443	
1.31407035175879	3.70607947088395	
1.32412060301508	3.74211638813202	
1.33417085427136	3.77842787236865	
1.34422110552764	3.81501392359384	
1.35427135678392	3.85187454180758	
1.3643216080402	3.88900972700989	
1.37437185929648	3.92641947920074	
1.38442211055276	3.96410379838016	
1.39447236180905	4.00206268454813	
1.40452261306533	4.04029613770466	
1.41457286432161	4.07880415784974	
1.42462311557789	4.11758674498339	
1.43467336683417	4.15664389910559	
1.44472361809045	4.19597562021634	
1.45477386934673	4.23558190831565	
1.46482412060302	4.27546276340352	
1.4748743718593	4.31561818547995	
1.48492462311558	4.35604817454493	
1.49497487437186	4.39675273059847	
1.50502512562814	4.43773185364057	
1.51507537688442	4.47898554367122	
1.5251256281407	4.52051380069043	
1.53517587939698	4.5623166246982	
1.54522613065327	4.60439401569452	
1.55527638190955	4.6467459736794	
1.56532663316583	4.68937249865284	
1.57537688442211	4.73227359061483	
1.58542713567839	4.77544924956538	
1.59547738693467	4.81889947550449	
1.60552763819095	4.86262426843215	
1.61557788944724	4.90662362834837	
1.62562814070352	4.95089755525315	
1.6356783919598	4.99544604914648	
1.64572864321608	5.04026911002837	
1.65577889447236	5.08536673789882	
1.66582914572864	5.13073893275782	
1.67587939698492	5.17638569460539	
1.68592964824121	5.2223070234415	
1.69597989949749	5.26850291926618	
1.70603015075377	5.31497338207941	
1.71608040201005	5.3617184118812	
1.72613065326633	5.40873800867154	
1.73618090452261	5.45603217245044	
1.74623115577889	5.5036009032179	
1.75628140703518	5.55144420097392	
1.76633165829146	5.59956206571849	
1.77638190954774	5.64795449745162	
1.78643216080402	5.6966214961733	
1.7964824120603	5.74556306188355	
1.80653266331658	5.79477919458235	
1.81658291457286	5.8442698942697	
1.82663316582915	5.89403516094561	
1.83668341708543	5.94407499461008	
1.84673366834171	5.99438939526311	
1.85678391959799	6.04497836290469	
1.86683417085427	6.09584189753483	
1.87688442211055	6.14697999915353	
1.88693467336683	6.19839266776078	
1.89698492462312	6.25007990335659	
1.9070351758794	6.30204170594096	
1.91708542713568	6.35427807551388	
1.92713567839196	6.40678901207536	
1.93718592964824	6.4595745156254	
1.94723618090452	6.51263458616399	
1.9572864321608	6.56596922369114	
1.96733668341709	6.61957842820685	
1.97738693467337	6.67346219971111	
1.98743718592965	6.72762053820393	
1.99748743718593	6.78205344368531	
2.00753768844221	6.83676091615524	
2.01758793969849	6.89174295561373	
2.02763819095477	6.94699956206078	
2.03768844221106	7.00253073549639	
2.04773869346734	7.05833647592055	
2.05778894472362	7.11441678333326	
2.0678391959799	7.17077165773454	
2.07788944723618	7.22740109912437	
2.08793969849246	7.28430510750276	
2.09798994974874	7.3414836828697	
2.10804020100502	7.3989368252252	
2.11809045226131	7.45666453456926	
2.12814070351759	7.51466681090188	
2.13819095477387	7.57294365422305	
2.14824120603015	7.63149506453278	
2.15829145728643	7.69032104183106	
2.16834170854271	7.7494215861179	
2.17839195979899	7.8087966973933	
2.18844221105528	7.86844637565726	
2.19849246231156	7.92837062090977	
2.20854271356784	7.98856943315084	
2.21859296482412	8.04904281238047	
2.2286432160804	8.10979075859865	
2.23869346733668	8.17081327180539	
2.24874371859296	8.23211035200069	
2.25879396984925	8.29368199918454	
2.26884422110553	8.35552821335695	
2.27889447236181	8.41764899451791	
2.28894472361809	8.48004434266744	
2.29899497487437	8.54271425780552	
2.30904522613065	8.60565873993216	
2.31909547738693	8.66887778904735	
2.32914572864322	8.7323714051511	
2.3391959798995	8.79613958824341	
2.34924623115578	8.86018233832427	
2.35929648241206	8.92449965539369	
2.36934673366834	8.98909153945167	
2.37939698492462	9.0539579904982	
2.3894472361809	9.1190990085333	
2.39949748743719	9.18451459355694	
2.40954773869347	9.25020474556915	
2.41959798994975	9.31616946456991	
2.42964824120603	9.38240875055923	
2.43969849246231	9.4489226035371	
2.44974874371859	9.51571102350353	
2.45979899497487	9.58277401045852	
2.46984924623116	9.65011156440207	
2.47989949748744	9.71772368533417	
2.48994974874372	9.78561037325483	
2.5	9.85377162816404	


==> figures/WP2-theorem-7.tsv <==
0.5	1.98548287987056	
0.510050251256281	1.98558727825672	
0.520100502512563	1.98638377742398	
0.530150753768844	1.98786658671577	
0.540201005025126	1.99002991572487	
0.550251256281407	1.99286797430428	
0.560301507537688	1.99637497257859	
0.57035175879397	2.00054512095604	
0.580402010050251	2.00537263014116	
0.590452261306533	2.01085171114815	
0.600502512562814	2.01697657531488	
0.610552763819096	2.02374143431783	
0.620603015075377	2.03114050018767	
0.630653266331658	2.03916798532587	
0.64070351758794	2.04781810252215	
0.650753768844221	2.05708506497293	
0.660804020100503	2.06696308630094	
0.670854271356784	2.07744638057579	
0.680904522613065	2.08852916233595	
0.690954773869347	2.10020564661187	
0.701005025125628	2.11247004895055	
0.71105527638191	2.1253165854416	
0.721105527638191	2.13873947274486	
0.731155778894472	2.15273292811976	
0.741206030150754	2.16729116945645	
0.751256281407035	2.18240841530894	
0.761306532663317	2.1980788849303	
0.771356783919598	2.21429679831017	
0.781407035175879	2.23105637621465	
0.791457286432161	2.24835184022883	
0.801507537688442	2.26617741280215	
0.811557788944724	2.28452731729677	
0.821608040201005	2.30339577803922	
0.831658291457286	2.32277702037563	
0.841708542713568	2.34266527073068	
0.851758793969849	2.36305475667084	
0.861809045226131	2.38393970697192	
0.871859296482412	2.40531435169155	
0.881909547738693	2.42717292224696	
0.891959798994975	2.44950965149832	
0.902010050251256	2.47231877383844	
0.912060301507538	2.49559452528909	
0.922110552763819	2.51933114360469	
0.9321608040201	2.54352286838401	
0.942211055276382	2.56816394119053	
0.952261306532663	2.59324860568239	
0.962311557788945	2.61877110775266	
0.972361809045226	2.64472569568102	
0.982412060301508	2.67110662029792	
0.992462311557789	2.69790813516238	
1.00251256281407	2.7251244967548	
1.01256281407035	2.75274996468628	
1.02261306532663	2.78077880192609	
1.03266331658291	2.80920527504915	
1.0427135678392	2.83802365450562	
1.05276381909548	2.86722821491485	
1.06281407035176	2.89681323538636	
1.07286432160804	2.92677299987081	
1.08291457286432	2.95710179754402	
1.0929648241206	2.98779392322811	
1.10301507537688	3.01884367785354	
1.11306532663317	3.05024536896708	
1.12311557788945	3.08199331129088	
1.13316582914573	3.11408182733879	
1.14321608040201	3.14650524809672	
1.15326633165829	3.17925791377506	
1.16331658291457	3.21233417464193	
1.17336683417085	3.24572839194765	
1.18341708542714	3.27943493895205	
1.19346733668342	3.31344820206823	
1.2035175879397	3.34776258213811	
1.21356783919598	3.38237249585783	
1.22361809045226	3.41727237737358	
1.23366834170854	3.45245668007191	
1.24371859296482	3.48791987859227	
1.25376884422111	3.52365647109439	
1.26381909547739	3.55966098181823	
1.27386934673367	3.59592796398105	
1.28391959798995	3.63245200306359	
1.29396984924623	3.66922772054681	
1.30402010050251	3.70624977817172	
1.31407035175879	3.74351288280809	
1.32412060301508	3.78101179203419	
1.33417085427136	3.81874132054915	
1.34422110552764	3.85669634756346	
1.35427135678392	3.89487182534209	
1.3643216080402	3.93326278911026	
1.37437185929648	3.97186436857578	
1.38442211055276	4.01067180137508	
1.39447236180905	4.04968044881713	
1.40452261306533	4.08888581438127	
1.41457286432161	4.12828356552732	
1.42462311557789	4.16786955950412	
1.43467336683417	4.20763987400155	
1.44472361809045	4.24759084369048	
1.45477386934673	4.28771910394507	
1.46482412060302	4.32802164335476	
1.4748743718593	4.36849586702582	
1.48492462311558	4.40913967316309	
1.49497487437186	4.4499515460328	
1.50502512562814	4.4909306677772	
1.51507537688442	4.53207694661976	
1.5251256281407	4.5733908151752	
1.53517587939698	4.61487321028618	
1.54522613065327	4.65652566528808	
1.55527638190955	4.69835042453444	
1.56532663316583	4.74035058400181	
1.57537688442211	4.78253026429232	
1.58542713567839	4.82489482367517	
1.59547738693467	4.86745112018304	
1.60552763819095	4.91020783296877	
1.61557788944724	4.95317585364715	
1.62562814070352	4.99636875728804	
1.6356783919598	5.03980335850408	
1.64572864321608	5.08350034810135	
1.65577889447236	5.12748498619155	
1.66582914572864	5.17178779357886	
1.67587939698492	5.21644513008546	
1.68592964824121	5.26149947624337	
1.69597989949749	5.30699915621073	
1.70603015075377	5.35299719163584	
1.71608040201005	5.39954902451851	
1.72613065326633	5.44670906603033	
1.73618090452261	5.49452643362061	
1.74623115577889	5.54304070232112	
1.75628140703518	5.59227874303879	
1.76633165829146	5.64225350494028	
1.77638190954774	5.69296495581289	
1.78643216080402	5.74440267765336	
1.7964824120603	5.79654921727916	
1.80653266331658	5.84938333722467	
1.81658291457286	5.90288263560956	
1.82663316582915	5.95702536060625	
1.83668341708543	6.01179148826324	
1.84673366834171	6.06716323855325	
1.85678391959799	6.12312521561457	
1.86683417085427	6.17966432452956	
1.87688442211055	6.23676957262042	
1.88693467336683	6.29443182433034	
1.89698492462312	6.35264355006699	
1.9070351758794	6.41139859032367	
1.91708542713568	6.47069194466158	
1.92713567839196	6.53051958839328	
1.93718592964824	6.59087831622059	
1.94723618090452	6.65176561038201	
1.9572864321608	6.71317953023815	
1.96733668341709	6.77511862016937	
1.97738693467337	6.83758183288557	
1.98743718592965	6.90056846558748	
1.99748743718593	6.9640781067851	
2.00753768844221	7.02811059192693	
2.01758793969849	7.09266596630431	
2.02763819095477	7.15774445396306	
2.03768844221106	7.22334643158002	
2.04773869346734	7.28947240644956	
2.05778894472362	7.35612299787928	
2.0678391959799	7.42329892142022	
2.07788944723618	7.49100097546012	
2.08793969849246	7.55923002979206	
2.09798994974874	7.62798701583908	
2.10804020100502	7.69727291827127	
2.11809045226131	7.76708876779701	
2.12814070351759	7.8374356349473	
2.13819095477387	7.90831462470242	
2.14824120603015	7.97972687183527	
2.15829145728643	8.05167353686599	
2.16834170854271	8.12415580253952	
2.17839195979899	8.1971748707518	
2.18844221105528	8.27073195986181	
2.19849246231156	8.3448283023363	
2.20854271356784	8.41946514268209	
2.21859296482412	8.49464373562764	
2.2286432160804	8.57036534452108	
2.23869346733668	8.64663123991675	
2.24874371859296	8.72344269832608	
2.25879396984925	8.80080100111241	
2.26884422110553	8.8787074335117	
2.27889447236181	8.95716328376387	
2.28894472361809	9.03616984234147	
2.29899497487437	9.11572840126416	
2.30904522613065	9.19584025348876	
2.31909547738693	9.27650669236645	
2.32914572864322	9.35772901115914	
2.3391959798995	9.43950850260862	
2.34924623115578	9.52184645855234	
2.35929648241206	9.60474416958098	
2.36934673366834	9.68820292473304	
2.37939698492462	9.77222401122257	
2.3894472361809	9.85680871419651	
2.39949748743719	9.94195831651853	
2.40954773869347	10.0276740985765	
2.41959798994975	10.1139573381116	
2.42964824120603	10.2008093100658	
2.43969849246231	10.2882312864472	
2.44974874371859	10.3762245362109	
2.45979899497487	10.4647903251528	
2.46984924623116	10.5539299158173	
2.47989949748744	10.6436445674151	
2.48994974874372	10.7339355357519	
2.5	10.8248040731661	


==> figures/WP2-theorem-8.tsv <==
0.5	1.41236940570324	
0.510050251256281	1.43985898966704	
0.520100502512563	1.46720560682685	
0.530150753768844	1.49441504783924	
0.540201005025126	1.52149310311143	
0.550251256281407	1.54844556279044	
0.560301507537688	1.57527821675165	
0.57035175879397	1.60199685458683	
0.580402010050251	1.62860726559145	
0.590452261306533	1.65511523875133	
0.600502512562814	1.68152656272857	
0.610552763819096	1.70784702584672	
0.620603015075377	1.73408241607508	
0.630653266331658	1.76023852101219	
0.64070351758794	1.78632112786835	
0.650753768844221	1.81233602344711	
0.660804020100503	1.83828899412576	
0.670854271356784	1.86418582583467	
0.680904522613065	1.8900323040354	
0.690954773869347	1.91583421369748	
0.701005025125628	1.94159733927391	
0.71105527638191	1.96732746467509	
0.721105527638191	1.99303037324116	
0.731155778894472	2.01871184771271	
0.741206030150754	2.04437767019959	
0.751256281407035	2.07003362214778	
0.761306532663317	2.09568548430421	
0.771356783919598	2.12133903667925	
0.781407035175879	2.14700005850679	
0.791457286432161	2.17267432820174	
0.801507537688442	2.19836762331466	
0.811557788944724	2.22408572048341	
0.821608040201005	2.24983439538142	
0.831658291457286	2.27561942266261	
0.841708542713568	2.30144657590225	
0.851758793969849	2.3273216275339	
0.861809045226131	2.35325034878176	
0.871859296482412	2.37923850958816	
0.881909547738693	2.40529187853591	
0.891959798994975	2.43141622276482	
0.902010050251256	2.45761730788207	
0.912060301507538	2.48390089786592	
0.922110552763819	2.51027275496193	
0.9321608040201	2.53673863957133	
0.942211055276382	2.56330431013065	
0.952261306532663	2.58997552298173	
0.962311557788945	2.61675803223153	
0.972361809045226	2.64365758960034	
0.982412060301508	2.67067994425773	
0.992462311557789	2.69783084264467	
1.00251256281407	2.72511602828077	
1.01256281407035	2.75254124155492	
1.02261306532663	2.78011221949786	
1.03266331658291	2.80783469553465	
1.0427135678392	2.83571439921515	
1.05276381909548	2.86375705592001	
1.06281407035176	2.89196838653969	
1.07286432160804	2.92035410712356	
1.08291457286432	2.94891992849577	
1.0929648241206	2.97767155583422	
1.10301507537688	3.00661468820845	
1.11306532663317	3.03575501807167	
1.12311557788945	3.06509823070174	
1.13316582914573	3.09465000358483	
1.14321608040201	3.12441600573501	
1.15326633165829	3.15440189694189	
1.16331658291457	3.18461332693735	
1.17336683417085	3.21505593447108	
1.18341708542714	3.24573534628323	
1.19346733668342	3.27665717596072	
1.2035175879397	3.30782702266163	
1.21356783919598	3.33925046968982	
1.22361809045226	3.37093308289908	
1.23366834170854	3.40288040890288	
1.24371859296482	3.43509797306175	
1.25376884422111	3.46759127721599	
1.26381909547739	3.50036579712561	
1.27386934673367	3.53342697957338	
1.28391959798995	3.56678023907854	
1.29396984924623	3.60043095416013	
1.30402010050251	3.63438446307714	
1.31407035175879	3.6686460589598	
1.32412060301508	3.70322098422985	
1.33417085427136	3.73811442418815	
1.34422110552764	3.77333149962421	
1.35427135678392	3.80887725827308	
1.3643216080402	3.84475666490951	
1.37437185929648	3.88097458982571	
1.38442211055276	3.91753579538524	
1.39447236180905	3.95444492027913	
1.40452261306533	3.99170646102805	
1.41457286432161	4.02932475017217	
1.42462311557789	4.06730393046265	
1.43467336683417	4.10564792420962	
1.44472361809045	4.14436039674221	
1.45477386934673	4.18344471268624	
1.46482412060302	4.22290388345229	
1.4748743718593	4.26274050393407	
1.48492462311558	4.30295667592677	
1.49497487437186	4.34355391516415	
1.50502512562814	4.38453303950394	
1.51507537688442	4.42589414072268	
1.5251256281407	4.46763678620566	
1.53517587939698	4.50976003911021	
1.54522613065327	4.55226236610096	
1.55527638190955	4.59514152282436	
1.56532663316583	4.63839441330386	
1.57537688442211	4.68201691693734	
1.58542713567839	4.72600367545559	
1.59547738693467	4.77034783082594	
1.60552763819095	4.81504070389553	
1.61557788944724	4.86007140304959	
1.62562814070352	4.90542635321826	
1.6356783919598	4.95108873978888	
1.64572864321608	4.99703787195539	
1.65577889447236	5.04324848960609	
1.66582914572864	5.08969007193679	
1.67587939698492	5.13632625912532	
1.68592964824121	5.18311457063964	
1.69597989949749	5.23000668232163	
1.70603015075377	5.27694957252298	
1.71608040201005	5.32388779924389	
1.72613065326633	5.37076695131275	
1.73618090452261	5.41753791128028	
1.74623115577889	5.46416110411469	
1.75628140703518	5.51060965890905	
1.76633165829146	5.5568706264967	
1.77638190954774	5.60294403909035	
1.78643216080402	5.64884031469325	
1.7964824120603	5.69457690648793	
1.80653266331658	5.74017505194002	
1.81658291457286	5.78565715292984	
1.82663316582915	5.83104496128498	
1.83668341708543	5.87635850095692	
1.84673366834171	5.92161555197297	
1.85678391959799	5.96683151019481	
1.86683417085427	6.01201947054009	
1.87688442211055	6.05719042568663	
1.88693467336683	6.10235351119122	
1.89698492462312	6.14751625664619	
1.9070351758794	6.19268482155825	
1.91708542713568	6.23786420636618	
1.92713567839196	6.28305843575743	
1.93718592964824	6.3282707150302	
1.94723618090452	6.37350356194597	
1.9572864321608	6.41875891714413	
1.96733668341709	6.46403823624432	
1.97738693467337	6.50934256653664	
1.98743718592965	6.55467261082038	
1.99748743718593	6.60002878058552	
2.00753768844221	6.64541124038356	
2.01758793969849	6.69081994492315	
2.02763819095477	6.7362546701585	
2.03768844221106	6.78171503941276	
2.04773869346734	6.82720054539153	
2.05778894472362	6.87271056878724	
2.0678391959799	6.91824439404885	
2.07788944723618	6.96380122278861	
2.08793969849246	7.00938018521346	
2.09798994974874	7.05498034990033	
2.10804020100502	7.10060073217914	
2.11809045226131	7.14624030134151	
2.12814070351759	7.19189798685646	
2.13819095477387	7.23757268374368	
2.14824120603015	7.28326325723028	
2.15829145728643	7.32896854679614	
2.16834170854271	7.37468736969629	
2.17839195979899	7.42041852403481	
2.18844221105528	7.46616079145271	
2.19849246231156	7.51191293948325	
2.20854271356784	7.55767372361959	
2.21859296482412	7.6034418891333	
2.2286432160804	7.64921617267622	
2.23869346733668	7.69499530369404	
2.24874371859296	7.7407780056753	
2.25879396984925	7.78656299725666	
2.26884422110553	7.8323489932022	
2.27889447236181	7.87813470527197	
2.28894472361809	7.92391884299341	
2.29899497487437	7.96970011434689	
2.30904522613065	8.01547722637556	
2.31909547738693	8.06124888572826	
2.32914572864322	8.10701379914306	
2.3391959798995	8.1527706738782	
2.34924623115578	8.19851821809621	
2.35929648241206	8.24425514120641	
2.36934673366834	8.2899801541703	
2.37939698492462	8.33569196977384	
2.3894472361809	8.38138930287008	
2.39949748743719	8.42707087059536	
2.40954773869347	8.47273539256175	
2.41959798994975	8.51838159102822	
2.42964824120603	8.5640081910527	
2.43969849246231	8.60961392062699	
2.44974874371859	8.65519751079619	
2.45979899497487	8.7007576957642	
2.46984924623116	8.74629321298679	
2.47989949748744	8.79180280325322	
2.48994974874372	8.83728521075776	
2.5	8.88273918316195	


==> figures/WP2-theorem-9.tsv <==
0.5	1.53983101080256	
0.510050251256281	1.56596538098463	
0.520100502512563	1.59153231643529	
0.530150753768844	1.61654407010404	
0.540201005025126	1.64108992994832	
0.550251256281407	1.66521516612173	
0.560301507537688	1.6889190955349	
0.57035175879397	1.71229480111378	
0.580402010050251	1.73535226411379	
0.590452261306533	1.75812568931324	
0.600502512562814	1.78066692886792	
0.610552763819096	1.80302393604775	
0.620603015075377	1.82519175547712	
0.630653266331658	1.84724453925221	
0.64070351758794	1.86922017850891	
0.650753768844221	1.89110387113384	
0.660804020100503	1.91292680872464	
0.670854271356784	1.93478866198521	
0.680904522613065	1.95663017071193	
0.690954773869347	1.97846444525014	
0.701005025125628	2.00029380559667	
0.71105527638191	2.02217679813619	
0.721105527638191	2.04413451452969	
0.731155778894472	2.06614118734047	
0.741206030150754	2.08823566392234	
0.751256281407035	2.11039811184664	
0.761306532663317	2.13267838592174	
0.771356783919598	2.15509635790199	
0.781407035175879	2.17762001356778	
0.791457286432161	2.20034502529967	
0.801507537688442	2.22330855463045	
0.811557788944724	2.24644928787441	
0.821608040201005	2.26979649183884	
0.831658291457286	2.29334570648517	
0.841708542713568	2.31708262631176	
0.851758793969849	2.3410240461129	
0.861809045226131	2.36520694036228	
0.871859296482412	2.38959902760515	
0.881909547738693	2.41423374477325	
0.891959798994975	2.43912251908264	
0.902010050251256	2.46425055255671	
0.912060301507538	2.48966801125558	
0.922110552763819	2.51535363185346	
0.9321608040201	2.54132291874589	
0.942211055276382	2.56755256391582	
0.952261306532663	2.59409400827736	
0.962311557788945	2.62090895331309	
0.972361809045226	2.64803661288878	
0.982412060301508	2.67542281162544	
0.992462311557789	2.70314523096274	
1.00251256281407	2.73113670592799	
1.01256281407035	2.75936555915411	
1.02261306532663	2.78790092032694	
1.03266331658291	2.81662639449783	
1.0427135678392	2.84557175971801	
1.05276381909548	2.87472420679154	
1.06281407035176	2.90408431913199	
1.07286432160804	2.93363348832768	
1.08291457286432	2.96337366549478	
1.0929648241206	2.99330408723031	
1.10301507537688	3.02340025314179	
1.11306532663317	3.05365183466872	
1.12311557788945	3.08410615943725	
1.13316582914573	3.11469589626484	
1.14321608040201	3.14550621395389	
1.15326633165829	3.17650566086065	
1.16331658291457	3.2076815042203	
1.17336683417085	3.23904356231025	
1.18341708542714	3.27062771377586	
1.19346733668342	3.30239484803136	
1.2035175879397	3.33439961855365	
1.21356783919598	3.36658206634527	
1.22361809045226	3.39897359711207	
1.23366834170854	3.43159075542918	
1.24371859296482	3.4644017362041	
1.25376884422111	3.49744962288449	
1.26381909547739	3.53068689731051	
1.27386934673367	3.56417491852502	
1.28391959798995	3.59792719539361	
1.29396984924623	3.63193142565792	
1.30402010050251	3.66614316090998	
1.31407035175879	3.70064724990922	
1.32412060301508	3.73540233797597	
1.33417085427136	3.77045248071731	
1.34422110552764	3.80581991678837	
1.35427135678392	3.84149672109345	
1.3643216080402	3.87752148960593	
1.37437185929648	3.91382864595828	
1.38442211055276	3.95044768883378	
1.39447236180905	3.98739077000129	
1.40452261306533	4.02465963869932	
1.41457286432161	4.0622701029079	
1.42462311557789	4.100243038135	
1.43467336683417	4.13859583643183	
1.44472361809045	4.17729817469899	
1.45477386934673	4.21641248484506	
1.46482412060302	4.2558824386177	
1.4748743718593	4.29571945995071	
1.48492462311558	4.33593167087253	
1.49497487437186	4.37651097424805	
1.50502512562814	4.41749108383151	
1.51507537688442	4.45888564294849	
1.5251256281407	4.50067316513928	
1.53517587939698	4.54290411402433	
1.54522613065327	4.58558305749804	
1.55527638190955	4.62870572326464	
1.56532663316583	4.67231765854278	
1.57537688442211	4.71639857814501	
1.58542713567839	4.76097181324271	
1.59547738693467	4.80607359322333	
1.60552763819095	4.85167965376648	
1.61557788944724	4.8977866526452	
1.62562814070352	4.94442622388344	
1.6356783919598	4.99156337494507	
1.64572864321608	5.03923782816821	
1.65577889447236	5.08743469537017	
1.66582914572864	5.13618493505607	
1.67587939698492	5.18550090434087	
1.68592964824121	5.23526996758602	
1.69597989949749	5.28554883229126	
1.70603015075377	5.33626711995697	
1.71608040201005	5.38745794382212	
1.72613065326633	5.43914147261593	
1.73618090452261	5.49126934845427	
1.74623115577889	5.54390230266811	
1.75628140703518	5.59701694999093	
1.76633165829146	5.65060523324421	
1.77638190954774	5.70462754357112	
1.78643216080402	5.75911368096967	
1.7964824120603	5.81399569451924	
1.80653266331658	5.86932521653018	
1.81658291457286	5.9251296175643	
1.82663316582915	5.98138980743911	
1.83668341708543	6.03813111112186	
1.84673366834171	6.09540221542158	
1.85678391959799	6.15314556449017	
1.86683417085427	6.21145211207412	
1.87688442211055	6.27023553250033	
1.88693467336683	6.32958444570606	
1.89698492462312	6.38949146355699	
1.9070351758794	6.44994528724163	
1.91708542713568	6.51096964225245	
1.92713567839196	6.57253053434577	
1.93718592964824	6.63463761289622	
1.94723618090452	6.69726331356611	
1.9572864321608	6.76036814847407	
1.96733668341709	6.8239660566216	
1.97738693467337	6.88798200486111	
1.98743718592965	6.95247489672457	
1.99748743718593	7.01734853261826	
2.00753768844221	7.08269785073412	
2.01758793969849	7.14848463921075	
2.02763819095477	7.21466569342715	
2.03768844221106	7.2812871574518	
2.04773869346734	7.34832200661939	
2.05778894472362	7.41577643241872	
2.0678391959799	7.48369252847479	
2.07788944723618	7.55203527103295	
2.08793969849246	7.62080161704649	
2.09798994974874	7.69000227059234	
2.10804020100502	7.75960894030227	
2.11809045226131	7.82968247067862	
2.12814070351759	7.90017256284402	
2.13819095477387	7.97114603367513	
2.14824120603015	8.04255896467687	
2.15829145728643	8.11442837822949	
2.16834170854271	8.18675256750594	
2.17839195979899	8.25945860754427	
2.18844221105528	8.33266703147138	
2.19849246231156	8.40630924636826	
2.20854271356784	8.48040902537912	
2.21859296482412	8.55493357591436	
2.2286432160804	8.62989909973066	
2.23869346733668	8.70533188089051	
2.24874371859296	8.78121378465431	
2.25879396984925	8.85752717162157	
2.26884422110553	8.93433799740946	
2.27889447236181	9.01154814342401	
2.28894472361809	9.08916489682946	
2.29899497487437	9.16717737546301	
2.30904522613065	9.24562082932183	
2.31909547738693	9.32445327242622	
2.32914572864322	9.40373753852031	
2.3391959798995	9.48347102451458	
2.34924623115578	9.56357757597842	
2.35929648241206	9.64413929226662	
2.36934673366834	9.72513114037117	
2.37939698492462	9.80655174465475	
2.3894472361809	9.88846833893471	
2.39949748743719	9.97076676202296	
2.40954773869347	10.0535005117715	
2.41959798994975	10.1366296596377	
2.42964824120603	10.220197806011	
2.43969849246231	10.3041686395862	
2.44974874371859	10.3886148302861	
2.45979899497487	10.4734521052737	
2.46984924623116	10.5587246272146	
2.47989949748744	10.6443885898288	
2.48994974874372	10.730485554237	
2.5	10.8170461289048	


==> figures/WP2-theorem-std-1.tsv <==
0.5	-0	
2.5	0	


==> figures/WP2-theorem-std-2.tsv <==
1	-0.3	
1	0.3	


==> figures/WP2-theorem-std-3.tsv <==
2	-0.3	
2	0.3	


==> figures/WP2-theorem-std-4.tsv <==
0.5	-0.0502048720867752	
0.510050251256281	-0.0473482539387513	
0.520100502512563	-0.0445979859263743	
0.530150753768844	-0.0419523689038872	
0.540201005025126	-0.0394096865625921	
0.550251256281407	-0.036968205257484	
0.560301507537688	-0.0346261738321421	
0.57035175879397	-0.0323818234418449	
0.580402010050251	-0.0302333673749045	
0.590452261306533	-0.0281790008721936	
0.600502512562814	-0.0262169009448474	
0.610552763819096	-0.0243452261901291	
0.620603015075377	-0.0225621166054313	
0.630653266331658	-0.0208656934003997	
0.64070351758794	-0.0192540588071615	
0.650753768844221	-0.0177252958886327	
0.660804020100503	-0.0162774683448927	
0.670854271356784	-0.014908620317601	
0.680904522613065	-0.0136167761924391	
0.690954773869347	-0.0123999403995585	
0.701005025125628	-0.0112560972120077	
0.71105527638191	-0.0101832105421318	
0.721105527638191	-0.00917922373590541	
0.731155778894472	-0.00824205936519817	
0.741206030150754	-0.00736961901793309	
0.751256281407035	-0.00655978308613081	
0.761306532663317	-0.00581041055181286	
0.771356783919598	-0.00511933877073822	
0.781407035175879	-0.00448438325396028	
0.791457286432161	-0.00390333744717264	
0.801507537688442	-0.00337397250783278	
0.811557788944724	-0.00289403708002478	
0.821608040201005	-0.00246125706705769	
0.831658291457286	-0.00207333540176124	
0.841708542713568	-0.00172795181446261	
0.851758793969849	-0.00142276259861918	
0.861809045226131	-0.00115540037408701	
0.871859296482412	-0.000923473847991296	
0.881909547738693	-0.000724567573189727	
0.891959798994975	-0.000556241704289917	
0.902010050251256	-0.000416031751205193	
0.912060301507538	-0.000301448330219056	
0.922110552763819	-0.000209976912539656	
0.9321608040201	-0.000139077570308732	
0.942211055276382	-8.61847200468446e-05	
0.952261306532663	-4.87068635099952e-05	
0.962311557788945	-2.40263259252416e-05	
0.972361809045226	-9.49899158619871e-06	
0.982412060301508	-2.45403676935041e-06	
0.992462311557789	-1.93659964509152e-07	
1.00251256281407	7.190628537046e-09	
1.01256281407035	9.01092354066435e-07	
1.02261306532663	5.26842613091105e-06	
1.03266331658291	1.59176572975817e-05	
1.0427135678392	3.56856192893495e-05	
1.05276381909548	6.74378001814802e-05	
1.06281407035176	0.000114068632128372	
1.07286432160804	0.000178501783726581	
1.08291457286432	0.000263690455326593	
1.0929648241206	0.000372617677335985	
1.10301507537688	0.000508296611525516	
1.11306532663317	0.000673770855387446	
1.12311557788945	0.000872114749561614	
1.13316582914573	0.00110643368837238	
1.14321608040201	0.00137986443349636	
1.15326633165829	0.00169557543080545	
1.16331658291457	0.0020567671304037	
1.17336683417085	0.00246667230989983	
1.18341708542714	0.00292855640094736	
1.19346733668342	0.00344571781907721	
1.2035175879397	0.00402148829686721	
1.21356783919598	0.00465923322047601	
1.22361809045226	0.00536235196957335	
1.23366834170854	0.00613427826070767	
1.24371859296482	0.00697848049413796	
1.25376884422111	0.00789846210417444	
1.26381909547739	0.0088977619130528	
1.27386934673367	0.00997995448838518	
1.28391959798995	0.0111486505042224	
1.29396984924623	0.0124074971057619	
1.30402010050251	0.0137601782777383	
1.31407035175879	0.0152104152165409	
1.32412060301508	0.0167619667060812	
1.33417085427136	0.0184186294974653	
1.34422110552764	0.0201842386924955	
1.35427135678392	0.0220626681310478	
1.3643216080402	0.0240578307823638	
1.37437185929648	0.0261736791402929	
1.38442211055276	0.0284142056225258	
1.39447236180905	0.0307834429738643	
1.40452261306533	0.0332854646735612	
1.41457286432161	0.0359243853467763	
1.42462311557789	0.0387043611801889	
1.43467336683417	0.041629590341806	
1.44472361809045	0.0447043134050125	
1.45477386934673	0.0479328137769066	
1.46482412060302	0.0513194181309604	
1.4748743718593	0.0548684968440458	
1.48492462311558	0.0585844644378843	
1.49497487437186	0.0624717800249455	
1.50502512562814	0.0665349477588624	
1.51507537688442	0.0707785172893818	
1.5251256281407	0.0752070842219208	
1.53517587939698	0.0798252905817591	
1.54522613065327	0.0846378252829263	
1.55527638190955	0.0896494246018165	
1.56532663316583	0.0948648726555978	
1.57537688442211	0.100289001885442	
1.58542713567839	0.105926693544649	
1.59547738693467	0.111782878191685	
1.60552763819095	0.117862536188223	
1.61557788944724	0.124170698202189	
1.62562814070352	0.130712445715905	
1.6356783919598	0.137492911539368	
1.64572864321608	0.144517280328701	
1.65577889447236	0.151790789109842	
1.66582914572864	0.159318727807543	
1.67587939698492	0.16710643977968	
1.68592964824121	0.175159322356986	
1.69597989949749	0.183482827388226	
1.70603015075377	0.19208246179088	
1.71608040201005	0.200963788107382	
1.72613065326633	0.210132425066993	
1.73618090452261	0.219594048153331	
1.74623115577889	0.229354390177647	
1.75628140703518	0.23941924185789	
1.76633165829146	0.249794452403612	
1.77638190954774	0.260485930106787	
1.78643216080402	0.271499642938608	
1.7964824120603	0.282841619152288	
1.80653266331658	0.294517947891977	
1.81658291457286	0.306534779807807	
1.82663316582915	0.318898327677168	
1.83668341708543	0.331614867032243	
1.84673366834171	0.344690736793894	
1.85678391959799	0.358132339911944	
1.86683417085427	0.37194614401193	
1.87688442211055	0.386138682048387	
1.88693467336683	0.400716552964735	
1.89698492462312	0.415686422359817	
1.9070351758794	0.431055023161195	
1.91708542713568	0.446829156305222	
1.92713567839196	0.463015691423995	
1.93718592964824	0.479621567539249	
1.94723618090452	0.496653793763255	
1.9572864321608	0.514119450006799	
1.96733668341709	0.532025687694309	
1.97738693467337	0.550379730486217	
1.98743718592965	0.569188875008602	
1.99748743718593	0.588460491590214	
2.00753768844221	0.608202025006939	
2.01758793969849	0.628420995233781	
2.02763819095477	0.649124998204449	
2.03768844221106	0.670321706578602	
2.04773869346734	0.692018870516855	
2.05778894472362	0.714224318463618	
2.0678391959799	0.73694595793782	
2.07788944723618	0.76019177633165	
2.08793969849246	0.78396984171734	
2.09798994974874	0.808288303662111	
2.10804020100502	0.83315539405135	
2.11809045226131	0.858579427920096	
2.12814070351759	0.884568804292937	
2.13819095477387	0.911132007032366	
2.14824120603015	0.938277605695737	
2.15829145728643	0.966014256400857	
2.16834170854271	0.994350702700325	
2.17839195979899	1.02329577646471	
2.18844221105528	1.05285839877464	
2.19849246231156	1.08304758082189	
2.20854271356784	1.11387242481963	
2.21859296482412	1.14534212492178	
2.2286432160804	1.17746596815173	
2.23869346733668	1.21025333534038	
2.24874371859296	1.2437137020737	
2.25879396984925	1.27785663964986	
2.26884422110553	1.31269181604595	
2.27889447236181	1.34822899689461	
2.28894472361809	1.38447804647037	
2.29899497487437	1.42144892868606	
2.30904522613065	1.45915170809927	
2.31909547738693	1.4975965509289	
2.32914572864322	1.53679372608205	
2.3391959798995	1.5767536061913	
2.34924623115578	1.61748666866241	
2.35929648241206	1.65900349673262	
2.36934673366834	1.70131478053965	
2.37939698492462	1.74443131820149	
2.3894472361809	1.78836401690713	
2.39949748743719	1.83312389401822	
2.40954773869347	1.87872207818198	
2.41959798994975	1.92516981045524	
2.42964824120603	1.9724784454399	
2.43969849246231	2.02065945242985	
2.44974874371859	2.06972441656943	
2.45979899497487	2.11968504002368	
2.46984924623116	2.17055314316029	
2.47989949748744	2.22234066574364	
2.48994974874372	2.27505966814073	
2.5	2.32872233253943	


==> figures/WP2-theorem-std-5.tsv <==
0.5	0.28655673708366	
0.510050251256281	0.272864144294842	
0.520100502512563	0.259589085298566	
0.530150753768844	0.246725769438263	
0.540201005025126	0.234268406306719	
0.550251256281407	0.22221120575692	
0.560301507537688	0.210548377913469	
0.57035175879397	0.199274133184602	
0.580402010050251	0.188382682274855	
0.590452261306533	0.177868236198408	
0.600502512562814	0.167725006293155	
0.610552763819096	0.157947204235555	
0.620603015075377	0.148529042056297	
0.630653266331658	0.13946473215684	
0.64070351758794	0.130748487326899	
0.650753768844221	0.122374520762914	
0.660804020100503	0.114337046087588	
0.670854271356784	0.106630277370559	
0.680904522613065	0.0992484291502788	
0.690954773869347	0.0921857164571969	
0.701005025125628	0.0854363548383186	
0.71105527638191	0.0789945603832533	
0.721105527638191	0.0728545497518483	
0.731155778894472	0.0670105402035235	
0.741206030150754	0.0614567496284322	
0.751256281407035	0.0561873965805797	
0.761306532663317	0.0511967003130446	
0.771356783919598	0.0464788808154606	
0.781407035175879	0.0420281588539285	
0.791457286432161	0.0378387560135438	
0.801507537688442	0.0339048947437421	
0.811557788944724	0.0302207984066811	
0.821608040201005	0.0267806913288991	
0.831658291457286	0.0235787988565093	
0.841708542713568	0.0206093474142172	
0.851758793969849	0.0178665645684702	
0.861809045226131	0.015344679095081	
0.871859296482412	0.0130379210516968	
0.881909547738693	0.0109405218555235	
0.891959798994975	0.00904671436675292	
0.902010050251256	0.00735073297818496	
0.912060301507538	0.00584681371158663	
0.922110552763819	0.00452919432138303	
0.9321608040201	0.00339211440633714	
0.942211055276382	0.00242981552994257	
0.952261306532663	0.0016365413503291	
0.962311557788945	0.00100653776056546	
0.972361809045226	0.000534053040338886	
0.982412060301508	0.00021333802009678	
0.992462311557789	3.86462588557942e-05	
1.00251256281407	4.23423701758028e-06	
1.01256281407035	0.000104361565681919	
1.02261306532663	0.000333291214118639	
1.03266331658291	0.000685289757252578	
1.0427135678392	0.00115462764523422	
1.05276381909548	0.00173557949741581	
1.06281407035176	0.00242242442333432	
1.07286432160804	0.00320944637362132	
1.08291457286432	0.00409093452412475	
1.0929648241206	0.00506118369694286	
1.10301507537688	0.00611449482254544	
1.11306532663317	0.00724517544770318	
1.12311557788945	0.00844754029456942	
1.13316582914573	0.00971591187697897	
1.14321608040201	0.0110446211808568	
1.15326633165829	0.0124280084165855	
1.16331658291457	0.0138604238522911	
1.17336683417085	0.0153362287382867	
1.18341708542714	0.0168497963344137	
1.19346733668342	0.018395513053756	
1.2035175879397	0.0199677797382387	
1.21356783919598	0.0215610130840038	
1.22361809045226	0.0231696472372502	
1.23366834170854	0.0247881355845158	
1.24371859296482	0.0264109527652606	
1.25376884422111	0.0280325969392026	
1.26381909547739	0.0296475923463111	
1.27386934673367	0.0312504922038396	
1.28391959798995	0.0328358819925259	
1.29396984924623	0.0343983831933413	
1.30402010050251	0.0359326575472891	
1.31407035175879	0.0374334119241411	
1.32412060301508	0.0388954039021654	
1.33417085427136	0.0403134481804979	
1.34422110552764	0.0416824239696252	
1.35427135678392	0.0429972835345026	
1.3643216080402	0.0442530621003779	
1.37437185929648	0.0454448893750345	
1.38442211055276	0.0465680029949159	
1.39447236180905	0.0476177642690029	
1.40452261306533	0.0485896766766121	
1.41457286432161	0.0494794076775749	
1.42462311557789	0.0502828145207377	
1.43467336683417	0.0509959748959647	
1.44472361809045	0.0516152234741364	
1.45477386934673	0.0521371956294151	
1.46482412060302	0.0525588799512327	
1.4748743718593	0.0528776815458747	
1.48492462311558	0.0530914986181556	
1.49497487437186	0.0531988154343246	
1.50502512562814	0.0531988141366306	
1.51507537688442	0.0530914029485404	
1.5251256281407	0.0528770144847668	
1.53517587939698	0.0525565855879849	
1.54522613065327	0.0521316495935594	
1.55527638190955	0.0516044508550387	
1.56532663316583	0.0509780853489713	
1.57537688442211	0.0502566736774902	
1.58542713567839	0.049445574109795	
1.59547738693467	0.0485516446785506	
1.60552763819095	0.0475835645366166	
1.61557788944724	0.046552225298776	
1.62562814070352	0.0454712020348886	
1.6356783919598	0.0443573093576013	
1.64572864321608	0.0432312380729779	
1.65577889447236	0.0421182482927345	
1.66582914572864	0.041048860821038	
1.67587939698492	0.0400594354800702	
1.68592964824121	0.0391924528018632	
1.69597989949749	0.0384962369445512	
1.70603015075377	0.0380238095564295	
1.71608040201005	0.0378306126373092	
1.72613065326633	0.0379710573587903	
1.73618090452261	0.0384942611701643	
1.74623115577889	0.0394397991032141	
1.75628140703518	0.0408345420648701	
1.76633165829146	0.0426914392217939	
1.77638190954774	0.0450104583612707	
1.78643216080402	0.0477811814800543	
1.7964824120603	0.0509861553956152	
1.80653266331658	0.0546041426423212	
1.81658291457286	0.0586127413398599	
1.82663316582915	0.0629901996606333	
1.83668341708543	0.0677164936531573	
1.84673366834171	0.0727738432901425	
1.85678391959799	0.0781468527098799	
1.86683417085427	0.0838224269947354	
1.87688442211055	0.0897895734668987	
1.88693467336683	0.0960391565695634	
1.89698492462312	0.102563646710401	
1.9070351758794	0.109356884382711	
1.91708542713568	0.116413869147702	
1.92713567839196	0.123730576317924	
1.93718592964824	0.131303800595192	
1.94723618090452	0.139131024218022	
1.9572864321608	0.147210306547006	
1.96733668341709	0.155540191962523	
1.97738693467337	0.164119633174466	
1.98743718592965	0.172947927383553	
1.99748743718593	0.18202466309979	
2.00753768844221	0.191349675771683	
2.01758793969849	0.200923010690577	
2.02763819095477	0.210744891902279	
2.03768844221106	0.22081569608363	
2.04773869346734	0.231135930529013	
2.05778894472362	0.24170621454602	
2.0678391959799	0.252527263685685	
2.07788944723618	0.263599876335755	
2.08793969849246	0.274924922289301	
2.09798994974874	0.286503332969374	
2.10804020100502	0.298336093046066	
2.11809045226131	0.310424233227752	
2.12814070351759	0.322768824045422	
2.13819095477387	0.33537097047937	
2.14824120603015	0.348231807302495	
2.15829145728643	0.361352495034929	
2.16834170854271	0.374734216421611	
2.17839195979899	0.388378173358491	
2.18844221105528	0.402285584204551	
2.19849246231156	0.416457681426528	
2.20854271356784	0.430895709531248	
2.21859296482412	0.445600923247169	
2.2286432160804	0.460574585922433	
2.23869346733668	0.475817968111356	
2.24874371859296	0.491332346325392	
2.25879396984925	0.507119001927875	
2.26884422110553	0.523179220154751	
2.27889447236181	0.53951428924595	
2.28894472361809	0.556125499674034	
2.29899497487437	0.573014143458635	
2.30904522613065	0.590181513556599	
2.31909547738693	0.607628903319093	
2.32914572864322	0.625357606008041	
2.3391959798995	0.64336891436521	
2.34924623115578	0.661664120228066	
2.35929648241206	0.680244514187287	
2.36934673366834	0.69911138528137	
2.37939698492462	0.718266020724363	
2.3894472361809	0.737709705663214	
2.39949748743719	0.757443722961583	
2.40954773869347	0.7774693530074	
2.41959798994975	0.797787873541694	
2.42964824120603	0.818400559506526	
2.43969849246231	0.839308682910108	
2.44974874371859	0.860513512707346	
2.45979899497487	0.882016314694318	
2.46984924623116	0.903818351415278	
2.47989949748744	0.925920882080952	
2.48994974874372	0.948325162497071	
2.5	0.971032445002087	


==> figures/WP2-theorem-std-6.tsv <==
0.5	-0.28655673708366	
0.510050251256281	-0.272864144294842	
0.520100502512563	-0.259589085298566	
0.530150753768844	-0.246725769438263	
0.540201005025126	-0.234268406306719	
0.550251256281407	-0.22221120575692	
0.560301507537688	-0.210548377913469	
0.57035175879397	-0.199274133184602	
0.580402010050251	-0.188382682274855	
0.590452261306533	-0.177868236198408	
0.600502512562814	-0.167725006293155	
0.610552763819096	-0.157947204235555	
0.620603015075377	-0.148529042056297	
0.630653266331658	-0.13946473215684	
0.64070351758794	-0.130748487326899	
0.650753768844221	-0.122374520762914	
0.660804020100503	-0.114337046087588	
0.670854271356784	-0.106630277370559	
0.680904522613065	-0.0992484291502788	
0.690954773869347	-0.0921857164571969	
0.701005025125628	-0.0854363548383186	
0.71105527638191	-0.0789945603832533	
0.721105527638191	-0.0728545497518483	
0.731155778894472	-0.0670105402035235	
0.741206030150754	-0.0614567496284322	
0.751256281407035	-0.0561873965805797	
0.761306532663317	-0.0511967003130446	
0.771356783919598	-0.0464788808154606	
0.781407035175879	-0.0420281588539285	
0.791457286432161	-0.0378387560135438	
0.801507537688442	-0.0339048947437421	
0.811557788944724	-0.0302207984066811	
0.821608040201005	-0.0267806913288991	
0.831658291457286	-0.0235787988565093	
0.841708542713568	-0.0206093474142172	
0.851758793969849	-0.0178665645684702	
0.861809045226131	-0.015344679095081	
0.871859296482412	-0.0130379210516968	
0.881909547738693	-0.0109405218555235	
0.891959798994975	-0.00904671436675292	
0.902010050251256	-0.00735073297818496	
0.912060301507538	-0.00584681371158663	
0.922110552763819	-0.00452919432138303	
0.9321608040201	-0.00339211440633714	
0.942211055276382	-0.00242981552994257	
0.952261306532663	-0.0016365413503291	
0.962311557788945	-0.00100653776056546	
0.972361809045226	-0.000534053040338886	
0.982412060301508	-0.00021333802009678	
0.992462311557789	-3.86462588557942e-05	
1.00251256281407	-4.23423701758028e-06	
1.01256281407035	-0.000104361565681919	
1.02261306532663	-0.000333291214118639	
1.03266331658291	-0.000685289757252578	
1.0427135678392	-0.00115462764523422	
1.05276381909548	-0.00173557949741581	
1.06281407035176	-0.00242242442333432	
1.07286432160804	-0.00320944637362132	
1.08291457286432	-0.00409093452412475	
1.0929648241206	-0.00506118369694286	
1.10301507537688	-0.00611449482254544	
1.11306532663317	-0.00724517544770318	
1.12311557788945	-0.00844754029456942	
1.13316582914573	-0.00971591187697897	
1.14321608040201	-0.0110446211808568	
1.15326633165829	-0.0124280084165855	
1.16331658291457	-0.0138604238522911	
1.17336683417085	-0.0153362287382867	
1.18341708542714	-0.0168497963344137	
1.19346733668342	-0.018395513053756	
1.2035175879397	-0.0199677797382387	
1.21356783919598	-0.0215610130840038	
1.22361809045226	-0.0231696472372502	
1.23366834170854	-0.0247881355845158	
1.24371859296482	-0.0264109527652606	
1.25376884422111	-0.0280325969392026	
1.26381909547739	-0.0296475923463111	
1.27386934673367	-0.0312504922038396	
1.28391959798995	-0.0328358819925259	
1.29396984924623	-0.0343983831933413	
1.30402010050251	-0.0359326575472891	
1.31407035175879	-0.0374334119241411	
1.32412060301508	-0.0388954039021654	
1.33417085427136	-0.0403134481804979	
1.34422110552764	-0.0416824239696252	
1.35427135678392	-0.0429972835345026	
1.3643216080402	-0.0442530621003779	
1.37437185929648	-0.0454448893750345	
1.38442211055276	-0.0465680029949159	
1.39447236180905	-0.0476177642690029	
1.40452261306533	-0.0485896766766121	
1.41457286432161	-0.0494794076775749	
1.42462311557789	-0.0502828145207377	
1.43467336683417	-0.0509959748959647	
1.44472361809045	-0.0516152234741364	
1.45477386934673	-0.0521371956294151	
1.46482412060302	-0.0525588799512327	
1.4748743718593	-0.0528776815458747	
1.48492462311558	-0.0530914986181556	
1.49497487437186	-0.0531988154343246	
1.50502512562814	-0.0531988141366306	
1.51507537688442	-0.0530914029485404	
1.5251256281407	-0.0528770144847668	
1.53517587939698	-0.0525565855879849	
1.54522613065327	-0.0521316495935594	
1.55527638190955	-0.0516044508550387	
1.56532663316583	-0.0509780853489713	
1.57537688442211	-0.0502566736774902	
1.58542713567839	-0.049445574109795	
1.59547738693467	-0.0485516446785506	
1.60552763819095	-0.0475835645366166	
1.61557788944724	-0.046552225298776	
1.62562814070352	-0.0454712020348886	
1.6356783919598	-0.0443573093576013	
1.64572864321608	-0.0432312380729779	
1.65577889447236	-0.0421182482927345	
1.66582914572864	-0.041048860821038	
1.67587939698492	-0.0400594354800702	
1.68592964824121	-0.0391924528018632	
1.69597989949749	-0.0384962369445512	
1.70603015075377	-0.0380238095564295	
1.71608040201005	-0.0378306126373092	
1.72613065326633	-0.0379710573587903	
1.73618090452261	-0.0384942611701643	
1.74623115577889	-0.0394397991032141	
1.75628140703518	-0.0408345420648701	
1.76633165829146	-0.0426914392217939	
1.77638190954774	-0.0450104583612707	
1.78643216080402	-0.0477811814800543	
1.7964824120603	-0.0509861553956152	
1.80653266331658	-0.0546041426423212	
1.81658291457286	-0.0586127413398599	
1.82663316582915	-0.0629901996606333	
1.83668341708543	-0.0677164936531573	
1.84673366834171	-0.0727738432901425	
1.85678391959799	-0.0781468527098799	
1.86683417085427	-0.0838224269947354	
1.87688442211055	-0.0897895734668987	
1.88693467336683	-0.0960391565695634	
1.89698492462312	-0.102563646710401	
1.9070351758794	-0.109356884382711	
1.91708542713568	-0.116413869147702	
1.92713567839196	-0.123730576317924	
1.93718592964824	-0.131303800595192	
1.94723618090452	-0.139131024218022	
1.9572864321608	-0.147210306547006	
1.96733668341709	-0.155540191962523	
1.97738693467337	-0.164119633174466	
1.98743718592965	-0.172947927383553	
1.99748743718593	-0.18202466309979	
2.00753768844221	-0.191349675771683	
2.01758793969849	-0.200923010690577	
2.02763819095477	-0.210744891902279	
2.03768844221106	-0.22081569608363	
2.04773869346734	-0.231135930529013	
2.05778894472362	-0.24170621454602	
2.0678391959799	-0.252527263685685	
2.07788944723618	-0.263599876335755	
2.08793969849246	-0.274924922289301	
2.09798994974874	-0.286503332969374	
2.10804020100502	-0.298336093046066	
2.11809045226131	-0.310424233227752	
2.12814070351759	-0.322768824045422	
2.13819095477387	-0.33537097047937	
2.14824120603015	-0.348231807302495	
2.15829145728643	-0.361352495034929	
2.16834170854271	-0.374734216421611	
2.17839195979899	-0.388378173358491	
2.18844221105528	-0.402285584204551	
2.19849246231156	-0.416457681426528	
2.20854271356784	-0.430895709531248	
2.21859296482412	-0.445600923247169	
2.2286432160804	-0.460574585922433	
2.23869346733668	-0.475817968111356	
2.24874371859296	-0.491332346325392	
2.25879396984925	-0.507119001927875	
2.26884422110553	-0.523179220154751	
2.27889447236181	-0.53951428924595	
2.28894472361809	-0.556125499674034	
2.29899497487437	-0.573014143458635	
2.30904522613065	-0.590181513556599	
2.31909547738693	-0.607628903319093	
2.32914572864322	-0.625357606008041	
2.3391959798995	-0.64336891436521	
2.34924623115578	-0.661664120228066	
2.35929648241206	-0.680244514187287	
2.36934673366834	-0.69911138528137	
2.37939698492462	-0.718266020724363	
2.3894472361809	-0.737709705663214	
2.39949748743719	-0.757443722961583	
2.40954773869347	-0.7774693530074	
2.41959798994975	-0.797787873541694	
2.42964824120603	-0.818400559506526	
2.43969849246231	-0.839308682910108	
2.44974874371859	-0.860513512707346	
2.45979899497487	-0.882016314694318	
2.46984924623116	-0.903818351415278	
2.47989949748744	-0.925920882080952	
2.48994974874372	-0.948325162497071	
2.5	-0.971032445002087	


==> figures/WP2-theorem-std-7.tsv <==
0.5	-0.15909513198434	
0.510050251256281	-0.146757752977246	
0.520100502512563	-0.135262375690125	
0.530150753768844	-0.124596747173466	
0.540201005025126	-0.114671579469835	
0.550251256281407	-0.105441602425625	
0.560301507537688	-0.0969074991302219	
0.57035175879397	-0.0889761866576537	
0.580402010050251	-0.0816376837525146	
0.590452261306533	-0.0748577856365025	
0.600502512562814	-0.0685846401538095	
0.610552763819096	-0.0627702940345196	
0.620603015075377	-0.0574197026542591	
0.630653266331658	-0.0524587139168216	
0.64070351758794	-0.0478494366863331	
0.650753768844221	-0.0436066730761839	
0.660804020100503	-0.0396992314887108	
0.670854271356784	-0.0360274412200268	
0.680904522613065	-0.0326505624737425	
0.690954773869347	-0.0295554849045352	
0.701005025125628	-0.0267398885155599	
0.71105527638191	-0.0241452269221547	
0.721105527638191	-0.0217504084633209	
0.731155778894472	-0.0195812005757654	
0.741206030150754	-0.0175987559056781	
0.751256281407035	-0.0158229068817195	
0.761306532663317	-0.0142037986955108	
0.771356783919598	-0.0127215595927126	
0.781407035175879	-0.0114082037929331	
0.791457286432161	-0.0101680589156152	
0.801507537688442	-0.0089639634279548	
0.811557788944724	-0.00785723101567193	
0.821608040201005	-0.00681859487148051	
0.831658291457286	-0.00585251503394479	
0.841708542713568	-0.00497329700470317	
0.851758793969849	-0.00416414598946879	
0.861809045226131	-0.00338808751455222	
0.871859296482412	-0.00267740303470276	
0.881909547738693	-0.0019986556181868	
0.891959798994975	-0.00134041804893137	
0.902010050251256	-0.000717488303553893	
0.912060301507538	-7.97003219301651e-05	
0.922110552763819	0.000551682570149925	
0.9321608040201	0.00119216476821693	
0.942211055276382	0.00181843825523487	
0.952261306532663	0.00248194394529166	
0.962311557788945	0.00314438332099476	
0.972361809045226	0.00384497024809738	
0.982412060301508	0.00452952934761264	
0.992462311557789	0.00527574205921066	
1.00251256281407	0.00601644341019814	
1.01256281407035	0.00671995603350828	
1.02261306532663	0.00745540961496838	
1.03266331658291	0.00810640920592709	
1.0427135678392	0.00870273285761991	
1.05276381909548	0.00923157137411001	
1.06281407035176	0.00969350816896153	
1.07286432160804	0.0100699348304976	
1.08291457286432	0.0103628024748872	
1.0929648241206	0.0105713476991465	
1.10301507537688	0.0106710701107953	
1.11306532663317	0.0106516411493414	
1.12311557788945	0.010560388440934	
1.13316582914573	0.0103299808030353	
1.14321608040201	0.0100455870380238	
1.15326633165829	0.00967575550217292	
1.16331658291457	0.00920775343066582	
1.17336683417085	0.0086513991008883	
1.18341708542714	0.00804257115821816	
1.19346733668342	0.00734215901688096	
1.2035175879397	0.00660481615377728	
1.21356783919598	0.00577058357145255	
1.22361809045226	0.00487086697573735	
1.23366834170854	0.00392221094178336	
1.24371859296482	0.00289281037708689	
1.25376884422111	0.00182574872929564	
1.26381909547739	0.000673507838583109	
1.27386934673367	-0.00050255325219295	
1.28391959798995	-0.00168892567745349	
1.29396984924623	-0.00289791169554743	
1.30402010050251	-0.00417395971444323	
1.31407035175879	-0.00543222097472018	
1.32412060301508	-0.00671405015605497	
1.33417085427136	-0.0079753916513452	
1.34422110552764	-0.00919400680546945	
1.35427135678392	-0.0103778207141367	
1.3643216080402	-0.0114882374039569	
1.37437185929648	-0.0125908332424602	
1.38442211055276	-0.0136561095463765	
1.39447236180905	-0.0146719145468381	
1.40452261306533	-0.0156364990053408	
1.41457286432161	-0.0165340549418405	
1.42462311557789	-0.0173437068483855	
1.43467336683417	-0.0180480626737545	
1.44472361809045	-0.0186774455173468	
1.45477386934673	-0.019169423470589	
1.46482412060302	-0.0195803247858253	
1.4748743718593	-0.0198987255292389	
1.48492462311558	-0.0201165036723969	
1.49497487437186	-0.0202417563504254	
1.50502512562814	-0.0202407698090585	
1.51507537688442	-0.0200999007227285	
1.5251256281407	-0.0198406355511462	
1.53517587939698	-0.0194125106738632	
1.54522613065327	-0.0188109581964753	
1.55527638190955	-0.0180402504147565	
1.56532663316583	-0.0170548401100508	
1.57537688442211	-0.0158750124698219	
1.58542713567839	-0.0144774363226725	
1.59547738693467	-0.0128258822811578	
1.60552763819095	-0.0109446146656698	
1.61557788944724	-0.00883697570316588	
1.62562814070352	-0.00647133136971245	
1.6356783919598	-0.00388267420141108	
1.64572864321608	-0.00103128186016388	
1.65577889447236	0.00206795747134603	
1.66582914572864	0.00544600229824788	
1.67587939698492	0.00911520973548896	
1.68592964824121	0.012962944144518	
1.69597989949749	0.0170459130250835	
1.70603015075377	0.0212937378775573	
1.71608040201005	0.0257395319409275	
1.72613065326633	0.0304034639443875	
1.73618090452261	0.0352371760038253	
1.74623115577889	0.0403013994502119	
1.75628140703518	0.0455727490170101	
1.76633165829146	0.0510431675257239	
1.77638190954774	0.0566730461195055	
1.78643216080402	0.0624921847963682	
1.7964824120603	0.0684326326356892	
1.80653266331658	0.0745460219478389	
1.81658291457286	0.080859723294596	
1.82663316582915	0.0873546464934991	
1.83668341708543	0.0940561165117773	
1.84673366834171	0.101012820158473	
1.85678391959799	0.108167201585479	
1.86683417085427	0.115610214539291	
1.87688442211055	0.1232555333468	
1.88693467336683	0.131191777945281	
1.89698492462312	0.139411560200402	
1.9070351758794	0.147903581300676	
1.91708542713568	0.15669156673857	
1.92713567839196	0.16574152227041	
1.93718592964824	0.17506309727082	
1.94723618090452	0.184628727402117	
1.9572864321608	0.194398924782933	
1.96733668341709	0.204387628414751	
1.97738693467337	0.214519805150004	
1.98743718592965	0.224854358520643	
1.99748743718593	0.235295088932951	
2.00753768844221	0.245936934578881	
2.01758793969849	0.256741683597019	
2.02763819095477	0.267666131366374	
2.03768844221106	0.278756421955418	
2.04773869346734	0.28998553069884	
2.05778894472362	0.301359649085454	
2.0678391959799	0.312920870740249	
2.07788944723618	0.324634171908579	
2.08793969849246	0.336496509543727	
2.09798994974874	0.348518587722634	
2.10804020100502	0.360672115077062	
2.11809045226131	0.373017936109362	
2.12814070351759	0.385505751942146	
2.13819095477387	0.398202379452081	
2.14824120603015	0.411063900144094	
2.15829145728643	0.424107336398428	
2.16834170854271	0.437330981388033	
2.17839195979899	0.450661910150963	
2.18844221105528	0.464220655814116	
2.19849246231156	0.477938625458485	
2.20854271356784	0.491839592228279	
2.21859296482412	0.505890763533891	
2.2286432160804	0.520108341132008	
2.23869346733668	0.534518609085115	
2.24874371859296	0.549103432653617	
2.25879396984925	0.563845172437031	
2.26884422110553	0.578809784052508	
2.27889447236181	0.593899148906095	
2.28894472361809	0.609120554162022	
2.29899497487437	0.624463117657484	
2.30904522613065	0.63996208938967	
2.31909547738693	0.655575483378865	
2.32914572864322	0.671366133369204	
2.3391959798995	0.687331436271165	
2.34924623115578	0.703395237654153	
2.35929648241206	0.719639636872932	
2.36934673366834	0.736039600919502	
2.37939698492462	0.752593754156546	
2.3894472361809	0.769369330401414	
2.39949748743719	0.786252168466016	
2.40954773869347	0.80329576620238	
2.41959798994975	0.820460195067811	
2.42964824120603	0.837789055451731	
2.43969849246231	0.855246036049122	
2.44974874371859	0.872903806782567	
2.45979899497487	0.89067809481522	
2.46984924623116	0.908613062812522	
2.47989949748744	0.92666490449465	
2.48994974874372	0.944875180982173	
2.5	0.963274500740724	


==> figures/WP2-theorem-std-8.tsv <==
0.5	-0.157979116165604	
0.510050251256281	-0.145969220670818	
0.520100502512563	-0.134932402617168	
0.530150753768844	-0.124739533116113	
0.540201005025126	-0.115394048172091	
0.550251256281407	-0.106802788833767	
0.560301507537688	-0.0989166130536836	
0.57035175879397	-0.0916716976317615	
0.580402010050251	-0.0849406932643837	
0.590452261306533	-0.0787484346338374	
0.600502512562814	-0.0730042285376651	
0.610552763819096	-0.0676822605606715	
0.620603015075377	-0.0627430089546408	
0.630653266331658	-0.0581455776691184	
0.64070351758794	-0.0538613226115825	
0.650753768844221	-0.0498350447860307	
0.660804020100503	-0.0461200577217948	
0.670854271356784	-0.0426198798924649	
0.680904522613065	-0.0393108905746156	
0.690954773869347	-0.0362584169033227	
0.701005025125628	-0.0333985532026839	
0.71105527638191	-0.0307492190681189	
0.721105527638191	-0.0282532683269632	
0.731155778894472	-0.025941146973441	
0.741206030150754	-0.0238058819105182	
0.751256281407035	-0.0217914154675816	
0.761306532663317	-0.0198979995804733	
0.771356783919598	-0.018086589853914	
0.781407035175879	-0.0163556584241946	
0.791457286432161	-0.0146984964928829	
0.801507537688442	-0.0131132264502112	
0.811557788944724	-0.0116052011617351	
0.821608040201005	-0.0101137091752346	
0.831658291457286	-0.00866155179447103	
0.841708542713568	-0.0072522587707895	
0.851758793969849	-0.00585944459682475	
0.861809045226131	-0.00452144029835155	
0.871859296482412	-0.00318214554811824	
0.881909547738693	-0.00188778950626523	
0.891959798994975	-0.000607088570202752	
0.902010050251256	0.000648451046809662	
0.912060301507538	0.00194523530244917	
0.922110552763819	0.00322382803485999	
0.9321608040201	0.00448166257989868	
0.942211055276382	0.00573189875592783	
0.952261306532663	0.0069654930072871	
0.962311557788945	0.00820860362740339	
0.972361809045226	0.00941562499329374	
0.982412060301508	0.0105341491323658	
0.992462311557789	0.0116037997685083	
1.00251256281407	0.0125637270240779	
1.01256281407035	0.0134236343275425	
1.02261306532663	0.0141718790647598	
1.03266331658291	0.0147797022909963	
1.0427135678392	0.0153096052772796	
1.05276381909548	0.0157271096072735	
1.06281407035176	0.0160321959929708	
1.07286432160804	0.0162927273049149	
1.08291457286432	0.016429068052914	
1.0929648241206	0.016480316559262	
1.10301507537688	0.0165780541889262	
1.11306532663317	0.0165914887595799	
1.12311557788945	0.0165859288538535	
1.13316582914573	0.0165732683344904	
1.14321608040201	0.016574071298773	
1.15326633165829	0.0165706386724351	
1.16331658291457	0.0165579529121023	
1.17336683417085	0.016605010922039	
1.18341708542714	0.0166205247046181	
1.19346733668342	0.0166202097684418	
1.2035175879397	0.0166318906524232	
1.21356783919598	0.0166092862161902	
1.22361809045226	0.0165212417765255	
1.23366834170854	0.0164167530736976	
1.24371859296482	0.0162441890819167	
1.25376884422111	0.0160309814147945	
1.26381909547739	0.0157886781142649	
1.27386934673367	0.0155248575723528	
1.28391959798995	0.0152108519420353	
1.29396984924623	0.014877919257521	
1.30402010050251	0.0145815958322504	
1.31407035175879	0.0143001133001026	
1.32412060301508	0.0140769104909144	
1.33417085427136	0.0139428794181611	
1.34422110552764	0.0138364636889645	
1.35427135678392	0.0137637603129024	
1.3643216080402	0.0136998781174755	
1.37437185929648	0.0136537023277539	
1.38442211055276	0.0136229499820608	
1.39447236180905	0.013605160991121	
1.40452261306533	0.0135986722821544	
1.41457286432161	0.013590511245031	
1.42462311557789	0.013569790747356	
1.43467336683417	0.0135413780929259	
1.44472361809045	0.0134956444254275	
1.45477386934673	0.0134636250465867	
1.46482412060302	0.0134220221339918	
1.4748743718593	0.0133687296730702	
1.48492462311558	0.0133106447804039	
1.49497487437186	0.0132829409951585	
1.50502512562814	0.0132858564329243	
1.51507537688442	0.0132744821401429	
1.5251256281407	0.0132272448445168	
1.53517587939698	0.013191375518061	
1.54522613065327	0.0130873793807673	
1.55527638190955	0.0129409826918856	
1.56532663316583	0.0127955758748888	
1.57537688442211	0.0126126272049261	
1.58542713567839	0.0123974698048235	
1.59547738693467	0.0121821134608666	
1.60552763819095	0.0119134147215538	
1.61557788944724	0.0116288550448536	
1.62562814070352	0.0113448143444881	
1.6356783919598	0.0110162540714223	
1.64572864321608	0.0106346815062439	
1.65577889447236	0.0101916832677915	
1.66582914572864	0.00969898575624484	
1.67587939698492	0.00914002766695621	
1.68592964824121	0.00845250482884108	
1.69597989949749	0.00769402712934042	
1.70603015075377	0.00681086147774312	
1.71608040201005	0.00577476399068022	
1.72613065326633	0.00461621190765982	
1.73618090452261	0.00333800256955552	
1.74623115577889	0.00192437488827757	
1.75628140703518	0.000375756993568288	
1.76633165829146	-0.00128637966426215	
1.77638190954774	-0.00308938046184437	
1.78643216080402	-0.00499535151566644	
1.7964824120603	-0.007035925711528	
1.80653266331658	-0.009231065090197	
1.81658291457286	-0.0115912855593967	
1.82663316582915	-0.0140505229579224	
1.83668341708543	-0.0166699960000116	
1.84673366834171	-0.0194034357241755	
1.85678391959799	-0.0223017870653761	
1.86683417085427	-0.0253360207682345	
1.87688442211055	-0.0285540767535961	
1.88693467336683	-0.0319317905701473	
1.89698492462312	-0.0354391740602624	
1.9070351758794	-0.0391376400333554	
1.91708542713568	-0.0430331050116592	
1.92713567839196	-0.0471109360897914	
1.93718592964824	-0.0514061483690895	
1.94723618090452	-0.0558971381471007	
1.9572864321608	-0.0606197244446598	
1.96733668341709	-0.0655991676127297	
1.97738693467337	-0.0707766056250714	
1.98743718592965	-0.076200335335427	
1.99748743718593	-0.0818510160875201	
2.00753768844221	-0.0877284886515293	
2.01758793969849	-0.0937968564117595	
2.02763819095477	-0.10004664184848	
2.03768844221106	-0.106505075782033	
2.04773869346734	-0.113153284746671	
2.05778894472362	-0.120026199634532	
2.0678391959799	-0.127141806259151	
2.07788944723618	-0.134475520235013	
2.08793969849246	-0.142021734613445	
2.09798994974874	-0.149797942737933	
2.10804020100502	-0.157764781595646	
2.11809045226131	-0.165872484459096	
2.12814070351759	-0.174151172685331	
2.13819095477387	-0.182635998069729	
2.14824120603015	-0.191255682104116	
2.15829145728643	-0.200029970172321	
2.16834170854271	-0.208970993665213	
2.17839195979899	-0.21804857790209	
2.18844221105528	-0.227237012375685	
2.19849246231156	-0.236564928904683	
2.20854271356784	-0.245938263180903	
2.21859296482412	-0.255423758284062	
2.2286432160804	-0.264954461100685	
2.23869346733668	-0.274566047758659	
2.24874371859296	-0.284302046835696	
2.25879396984925	-0.294095888260511	
2.26884422110553	-0.303993455408298	
2.27889447236181	-0.313976513026565	
2.28894472361809	-0.324062906012525	
2.29899497487437	-0.334227072260806	
2.30904522613065	-0.344481510009587	
2.31909547738693	-0.35481864435666	
2.32914572864322	-0.365273591098855	
2.3391959798995	-0.375824143880424	
2.34924623115578	-0.386539307941829	
2.35929648241206	-0.397418594049975	
2.36934673366834	-0.408424475621739	
2.37939698492462	-0.41959905656641	
2.3894472361809	-0.430917296928708	
2.39949748743719	-0.442421463685186	
2.40954773869347	-0.454102311311807	
2.41959798994975	-0.465907697433355	
2.42964824120603	-0.477956808413659	
2.43969849246231	-0.490105682133896	
2.44974874371859	-0.502445099700241	
2.45979899497487	-0.51493666789723	
2.46984924623116	-0.527562898390123	
2.47989949748744	-0.540290276766761	
2.48994974874372	-0.553158742484733	
2.5	-0.566100890921984	


==> figures/WP2-theorem-std-9.tsv <==
0.5	0.0595137040853471	
0.510050251256281	0.0598729989042006	
0.520100502512563	0.0600486946784724	
0.530150753768844	0.0600134643740806	
0.540201005025126	0.0597887916227398	
0.550251256281407	0.0593877639933706	
0.560301507537688	0.0588114460903473	
0.57035175879397	0.058115596605407	
0.580402010050251	0.0573303387979658	
0.590452261306533	0.0564638126126735	
0.600502512562814	0.0554766114601564	
0.610552763819096	0.0544272107696853	
0.620603015075377	0.0532874702338086	
0.630653266331658	0.0520756420733843	
0.64070351758794	0.0507741324959849	
0.650753768844221	0.049364377629096	
0.660804020100503	0.0478380613736302	
0.670854271356784	0.0462677159335936	
0.680904522613065	0.0445969199587375	
0.690954773869347	0.04288097094381	
0.701005025125628	0.0410546321688785	
0.71105527638191	0.0391859781749591	
0.721105527638191	0.0372402159428633	
0.731155778894472	0.035214464585215	
0.741206030150754	0.03312400105307	
0.751256281407035	0.0309661834434372	
0.761306532663317	0.0287963864907783	
0.771356783919598	0.0265945626301698	
0.781407035175879	0.0243935563545903	
0.791457286432161	0.0222370495528006	
0.801507537688442	0.020095458139191	
0.811557788944724	0.0180299212312311	
0.821608040201005	0.0160516997952111	
0.831658291457286	0.0141590821362789	
0.841708542713568	0.0123531319407495	
0.851758793969849	0.0106436341728497	
0.861809045226131	0.00907060200100229	
0.871859296482412	0.00751844259047463	
0.881909547738693	0.00608389609236371	
0.891959798994975	0.00471047542743719	
0.902010050251256	0.00342669710908128	
0.912060301507538	0.00223873666865426	
0.922110552763819	0.00115354502277754	
0.9321608040201	0.000192773634411836	
0.942211055276382	-0.000703776426715041	
0.952261306532663	-0.00148497096569722	
0.962311557788945	-0.00218647102052927	
0.972361809045226	-0.00281348603662934	
0.982412060301508	-0.00332176666204376	
0.992462311557789	-0.00377054096583329	
1.00251256281407	-0.00412589809248587	
1.01256281407035	-0.00432605596471536	
1.02261306532663	-0.00449603751311356	
1.03266331658291	-0.00454519253812835	
1.0427135678392	-0.0045100536722007	
1.05276381909548	-0.00438579057625077	
1.06281407035176	-0.00419893356623868	
1.07286432160804	-0.00393856522316716	
1.08291457286432	-0.00360959010749129	
1.0929648241206	-0.00319266457236633	
1.10301507537688	-0.00267813127258787	
1.11306532663317	-0.00204675491959927	
1.12311557788945	-0.00131327603628861	
1.13316582914573	-0.000462001678664059	
1.14321608040201	0.000505847942769755	
1.15326633165829	0.00162674433836285	
1.16331658291457	0.00286667523639617	
1.17336683417085	0.0042046901919468	
1.18341708542714	0.00558974055982464	
1.19346733668342	0.0070606461073135	
1.2035175879397	0.00864960415030103	
1.21356783919598	0.0102324046336149	
1.22361809045226	0.0119028978339726	
1.23366834170854	0.0135929721581345	
1.24371859296482	0.0153305762119298	
1.25376884422111	0.0170380987867329	
1.26381909547739	0.018690024101494	
1.27386934673367	0.0203131780204084	
1.28391959798995	0.0219250396066526	
1.29396984924623	0.023509120572561	
1.30402010050251	0.0250291015127693	
1.31407035175879	0.0265325340718383	
1.32412060301508	0.0280028203713467	
1.33417085427136	0.0294192957048733	
1.34422110552764	0.0307554231116316	
1.35427135678392	0.0320527393217174	
1.3643216080402	0.0332748604816957	
1.37437185929648	0.034401609064397	
1.38442211055276	0.035421655429833	
1.39447236180905	0.0363271191789032	
1.40452261306533	0.0371235316989162	
1.41457286432161	0.0378351668195505	
1.42462311557789	0.0384007436205636	
1.43467336683417	0.0388950667191956	
1.44472361809045	0.0392381379960289	
1.45477386934673	0.0395699009184236	
1.46482412060302	0.0398338019002136	
1.4748743718593	0.0400378431672017	
1.48492462311558	0.0401860505851372	
1.49497487437186	0.0402570834178828	
1.50502512562814	0.0402679056341855	
1.51507537688442	0.0402103139631489	
1.5251256281407	0.0400406647561988	
1.53517587939698	0.0398502174243216	
1.54522613065327	0.0395321759633891	
1.55527638190955	0.0391533807614817	
1.56532663316583	0.038642892285786	
1.57537688442211	0.0379947005388308	
1.58542713567839	0.0372446418798402	
1.59547738693467	0.0363165802151002	
1.60552763819095	0.0352924126523	
1.61557788944724	0.0341190202815262	
1.62562814070352	0.032769135943914	
1.6356783919598	0.0313070755212719	
1.64572864321608	0.029713784910264	
1.65577889447236	0.0280213614654103	
1.66582914572864	0.0261740836930127	
1.67587939698492	0.0242366057830967	
1.68592964824121	0.0221884385857551	
1.69597989949749	0.0200481391905107	
1.70603015075377	0.0177652392135661	
1.71608040201005	0.0154236691856511	
1.72613065326633	0.0130018917465575	
1.73618090452261	0.0104652243528331	
1.74623115577889	0.00784802465795664	
1.75628140703518	0.00519845351436121	
1.76633165829146	0.00247904510028985	
1.77638190954774	-0.000337350646172574	
1.78643216080402	-0.00313651095903822	
1.7964824120603	-0.00596793359029313	
1.80653266331658	-0.00882969536588973	
1.81658291457286	-0.0117272270441173	
1.82663316582915	-0.0146464855373578	
1.83668341708543	-0.0175778046184174	
1.84673366834171	-0.0205332424232729	
1.85678391959799	-0.0235145801066352	
1.86683417085427	-0.0265519909729024	
1.87688442211055	-0.0296616898591235	
1.88693467336683	-0.0328343604112185	
1.89698492462312	-0.0361021915254218	
1.9070351758794	-0.0394790721966753	
1.91708542713568	-0.0429810318920589	
1.92713567839196	-0.0466021856726417	
1.93718592964824	-0.0503083085460245	
1.94723618090452	-0.0541237891034569	
1.9572864321608	-0.0579942288099717	
1.96733668341709	-0.0620306911846864	
1.97738693467337	-0.0661858045805985	
1.98743718592965	-0.0704465689031917	
1.99748743718593	-0.0748774206544853	
2.00753768844221	-0.0794197501740816	
2.01758793969849	-0.0841439970734656	
2.02763819095477	-0.0889792444422906	
2.03768844221106	-0.0939786288880082	
2.04773869346734	-0.0991747932174283	
2.05778894472362	-0.104475411293446	
2.0678391959799	-0.110036699848637	
2.07788944723618	-0.115778360287191	
2.08793969849246	-0.121667668397659	
2.09798994974874	-0.127748110591222	
2.10804020100502	-0.133936570441828	
2.11809045226131	-0.140277775998698	
2.12814070351759	-0.14670123826936	
2.13819095477387	-0.153259442638106	
2.14824120603015	-0.159862646243485	
2.15829145728643	-0.166557671885606	
2.16834170854271	-0.173301599102532	
2.17839195979899	-0.180163390707052	
2.18844221105528	-0.187059476695594	
2.19849246231156	-0.194065639206453	
2.20854271356784	-0.201197938917676	
2.21859296482412	-0.208414595179303	
2.2286432160804	-0.215780118571077	
2.23869346733668	-0.223276968892274	
2.24874371859296	-0.23091802529548	
2.25879396984925	-0.238655985238898	
2.26884422110553	-0.246501118373153	
2.27889447236181	-0.254446144568687	
2.28894472361809	-0.262471427562273	
2.29899497487437	-0.270599827950518	
2.30904522613065	-0.278802542825627	
2.31909547738693	-0.287110795218593	
2.32914572864322	-0.295490332554811	
2.3391959798995	-0.303950626599496	
2.34924623115578	-0.312493609442246	
2.35929648241206	-0.321166121752077	
2.36934673366834	-0.329941417021979	
2.37939698492462	-0.338827416399999	
2.3894472361809	-0.34782991730285	
2.39949748743719	-0.356952729019477	
2.40954773869347	-0.366178322850955	
2.41959798994975	-0.37549931812964	
2.42964824120603	-0.384891725171133	
2.43969849246231	-0.394411681867146	
2.44974874371859	-0.404046283964892	
2.45979899497487	-0.41381236699319	
2.46984924623116	-0.423648875954044	
2.47989949748744	-0.433661995709423	
2.48994974874372	-0.44376445169466	
2.5	-0.453979409881036	


==> figures/WP2comparedtoSE-1.tsv <==
1	0.1	
1	1	


==> figures/WP2comparedtoSE-10.tsv <==
0	1	
0.0201005025125628	0.990000083751251	
0.0402010050251256	0.980100165827485	
0.0603015075376884	0.970299246253825	
0.0804020100502513	0.960596335055063	
0.100502512562814	0.950990452155658	
0.120603015075377	0.941480627280741	
0.14070351758794	0.932065899858115	
0.160804020100503	0.922745318921219	
0.180904522613065	0.913517943013082	
0.201005025125628	0.904382840091222	
0.221105527638191	0.895339087433504	
0.241206030150754	0.886385771544938	
0.261306532663317	0.877521988065406	
0.281407035175879	0.868746841678317	
0.301507537688442	0.860059446020169	
0.321608040201005	0.851458923591022	
0.341708542713568	0.842944405665862	
0.361809045226131	0.834515032206853	
0.381909547738693	0.826169951776462	
0.402010050251256	0.817908321451465	
0.422110552763819	0.809729306737796	
0.442211055276382	0.80163208148626	
0.462311557788945	0.793615827809088	
0.482412060301508	0.785679735997316	
0.50251256281407	0.777823004439004	
0.522613065326633	0.770044839538264	
0.542713567839196	0.7623444556351	
0.562814070351759	0.754721074926051	
0.582914572864322	0.747173927385625	
0.603015075376884	0.73970225068852	
0.623115577889447	0.732305290132624	
0.64321608040201	0.724982298562782	
0.663316582914573	0.717732536295329	
0.683417085427136	0.710555271043374	
0.703517587939699	0.703449777842833	
0.723618090452261	0.696415338979204	
0.743718592964824	0.689451243915068	
0.763819095477387	0.682556789218322	
0.78391959798995	0.675731278491124	
0.804020100502513	0.668974022299553	
0.824120603015075	0.662284338103969	
0.844221105527638	0.655661550190071	
0.864321608040201	0.649104989600646	
0.884422110552764	0.642613994067994	
0.904522613065327	0.636187907947041	
0.924623115577889	0.629826082149104	
0.944723618090452	0.623527874076335	
0.964824120603015	0.617292647556812	
0.984924623115578	0.611119772780275	
1.00502512562814	0.605008626234518	
1.0251256281407	0.598958590642403	
1.04522613065327	0.59296905489951	
1.06532663316583	0.587039414012415	
1.08542713567839	0.581169069037577	
1.10552763819095	0.575357427020838	
1.12562814070352	0.569603900937534	
1.14572864321608	0.563907909633198	
1.16582914572864	0.558268877764859	
1.18592964824121	0.552686235742928	
1.20603015075377	0.547159419673662	
1.22613065326633	0.541687871302212	
1.24623115577889	0.536271037956227	
1.26633165829146	0.530908372490035	
1.28643216080402	0.525599333229375	
1.30653266331658	0.520343383916683	
1.32663316582915	0.515139993656926	
1.34673366834171	0.509988636863976	
1.36683417085427	0.504888793207523	
1.38693467336683	0.499839947560516	
1.4070351758794	0.494841589947131	
1.42713567839196	0.489893215491263	
1.44723618090452	0.48499432436552	
1.46733668341709	0.480144421740746	
1.48743718592965	0.475343017736035	
1.50753768844221	0.470589627369247	
1.52763819095477	0.465883770508025	
1.54773869346734	0.461224971821293	
1.5678391959799	0.456612760731249	
1.58793969849246	0.452046671365827	
1.60804020100503	0.447526242511643	
1.62814070351759	0.443051017567409	
1.64824120603015	0.438620544497812	
1.66834170854271	0.434234375787854	
1.68844221105528	0.429892068397647	
1.70854271356784	0.42559318371767	
1.7286432160804	0.421337287524455	
1.74874371859296	0.417123949936735	
1.76884422110553	0.41295274537202	
1.78894472361809	0.40882325250361	
1.80904522613065	0.404735054218032	
1.82914572864322	0.400687737572919	
1.84924623115578	0.39668089375529	
1.86934673366834	0.392714118040258	
1.8894472361809	0.388787009750154	
1.90954773869347	0.384899172214051	
1.92964824120603	0.381050212727698	
1.94974874371859	0.377239742513853	
1.96984924623116	0.373467376683015	
1.98994974874372	0.369732734194545	
2.01005025125628	0.366035437818179	
2.03015075376884	0.362375114095923	
2.05025125628141	0.358751393304333	
2.07035175879397	0.355163909417168	
2.09045226130653	0.351612300068418	
2.1105527638191	0.348096206515704	
2.13065326633166	0.34461527360404	
2.15075376884422	0.34116914972996	
2.17085427135678	0.337757486806003	
2.19095477386935	0.334379940225556	
2.21105527638191	0.331036168828039	
2.23115577889447	0.327725834864452	
2.25125628140704	0.324448603963256	
2.2713567839196	0.3212041450966	
2.29145728643216	0.317992130546883	
2.31155778894472	0.314812235873653	
2.33165829145729	0.311664139880835	
2.35175879396985	0.308547524584289	
2.37185929648241	0.305462075179687	
2.39195979899498	0.302407480010721	
2.41206030150754	0.299383430537619	
2.4321608040201	0.29638962130598	
2.45226130653266	0.293425749915921	
2.47236180904523	0.290491516991536	
2.49246231155779	0.287586626150649	
2.51256281407035	0.284710783974882	
2.53266331658291	0.281863699980018	
2.55276381909548	0.279045086586655	
2.57286432160804	0.276254659091164	
2.5929648241206	0.273492135636925	
2.61306532663317	0.270757237185865	
2.63316582914573	0.268049687490264	
2.65326633165829	0.265369213064858	
2.67336683417085	0.262715543159213	
2.69346733668342	0.260088409730376	
2.71356783919598	0.257487547415802	
2.73366834170854	0.254912693506548	
2.75376884422111	0.25236358792074	
2.77386934673367	0.249839973177299	
2.79396984924623	0.247341594369936	
2.81407035175879	0.244868199141405	
2.83417085427136	0.242419537658009	
2.85427135678392	0.239995362584369	
2.87437185929648	0.237595429058437	
2.89447236180905	0.235219494666767	
2.91457286432161	0.232867319420026	
2.93467336683417	0.230538665728756	
2.95477386934673	0.22823329837937	
2.9748743718593	0.2259509845104	
2.99497487437186	0.223691493588974	
3.01507537688442	0.221454597387527	
3.03517587939698	0.219240069960751	
3.05527638190955	0.217047687622774	
3.07537688442211	0.214877228924562	
3.09547738693467	0.212728474631553	
3.11557788944724	0.210601207701513	
3.1356783919598	0.208495213262613	
3.15577889447236	0.206410278591722	
3.17587939698492	0.204346193092924	
3.19597989949749	0.202302748276244	
3.21608040201005	0.20027973773659	
3.23618090452261	0.198276957132902	
3.25628140703518	0.196294204167517	
3.27638190954774	0.194331278565727	
3.2964824120603	0.192387982055557	
3.31658291457286	0.190464118347736	
3.33668341708543	0.188559493115867	
3.35678391959799	0.186673913976802	
3.37688442211055	0.184807190471207	
3.39698492462312	0.182959134044329	
3.41708542713568	0.181129558026942	
3.43718592964824	0.1793182776165	
3.4572864321608	0.177525109858465	
3.47738693467337	0.17574987362783	
3.49748743718593	0.173992389610824	
3.51758793969849	0.172252480286796	
3.53768844221106	0.170529969910289	
3.55778894472362	0.168824684493284	
3.57788944723618	0.16713645178763	
3.59798994974874	0.165465101267641	
3.61809045226131	0.163810464112874	
3.63819095477387	0.162172373191076	
3.65829145728643	0.160550663041305	
3.67839195979899	0.158945169857211	
3.69849246231156	0.157355731470495	
3.71859296482412	0.15578218733453	
3.73869346733668	0.154224378508138	
3.75879396984925	0.152682147639541	
3.77889447236181	0.151155338950466	
3.79899497487437	0.149643798220411	
3.81909547738693	0.148147372771062	
3.8391959798995	0.146665911450879	
3.85929648241206	0.145199264619824	
3.87939698492462	0.143747284134246	
3.89949748743719	0.142309823331918	
3.91959798994975	0.140886737017225	
3.93969849246231	0.139477881446493	
3.95979899497487	0.138083114313475	
3.97989949748744	0.136702294734974	
4	0.135335283236613	


==> figures/WP2comparedtoSE-2.tsv <==
2	0.1	
2	1	


==> figures/WP2comparedtoSE-3.tsv <==
3	0.1	
3	1	


==> figures/WP2comparedtoSE-4.tsv <==
0	1	
0.0201005025125628	0.99000774251277	
0.0402010050251256	0.980131399876499	
0.0603015075376884	0.970370754029749	
0.0804020100502513	0.960725441536795	
0.100502512562814	0.951194953587618	
0.120603015075377	0.94177863599791	
0.14070351758794	0.932475689209072	
0.160804020100503	0.923285168288214	
0.180904522613065	0.914205982928156	
0.201005025125628	0.905236897447425	
0.221105527638191	0.896376530790259	
0.241206030150754	0.887623356526607	
0.261306532663317	0.878975702852123	
0.281407035175879	0.870431752588173	
0.301507537688442	0.861989543181833	
0.321608040201005	0.853646966705886	
0.341708542713568	0.845401769858826	
0.361809045226131	0.837251553964854	
0.381909547738693	0.829193774973883	
0.402010050251256	0.821225743461533	
0.422110552763819	0.813344624629136	
0.442211055276382	0.805547438303729	
0.462311557788945	0.797831058938062	
0.482412060301508	0.790192215610594	
0.50251256281407	0.782627492029381	
0.522613065326633	0.775133352043058	
0.542713567839196	0.767706337027914	
0.562814070351759	0.76034321616761	
0.582914572864322	0.753040995796053	
0.603015075376884	0.745796919397391	
0.623115577889447	0.738608467606018	
0.64321608040201	0.731473358206567	
0.663316582914573	0.724389546133919	
0.683417085427136	0.717355223473194	
0.703517587939699	0.710368819459758	
0.723618090452261	0.703429000479219	
0.743718592964824	0.696534670067429	
0.763819095477387	0.689684968910482	
0.78391959798995	0.682879274844716	
0.804020100502513	0.676117202856712	
0.824120603015075	0.669398605083295	
0.844221105527638	0.662723570811531	
0.864321608040201	0.656092426478733	
0.884422110552764	0.649505735672453	
0.904522613065327	0.64296429913049	
0.924623115577889	0.636469154740882	
0.944723618090452	0.630021577541914	
0.964824120603015	0.623623079722112	
0.984924623115578	0.617275410620247	
1.00502512562814	0.610980556655635	
1.0251256281407	0.604740698115282	
1.04522613065327	0.598557968974081	
1.06532663316583	0.592434317777304	
1.08542713567839	0.586371501995053	
1.10552763819095	0.580371088022262	
1.12562814070352	0.574434451178696	
1.14572864321608	0.568562775708953	
1.16582914572864	0.562757054782457	
1.18592964824121	0.55701809049347	
1.20603015075377	0.551346493861081	
1.22613065326633	0.54574268482921	
1.24623115577889	0.54020689226661	
1.26633165829146	0.534739153966864	
1.28643216080402	0.529339316648386	
1.30653266331658	0.524007035954422	
1.32663316582915	0.518741776453049	
1.34673366834171	0.513542811637174	
1.36683417085427	0.508409223924537	
1.38693467336683	0.503339904657707	
1.4070351758794	0.498333554104085	
1.42713567839196	0.493388681455906	
1.44723618090452	0.488503604830231	
1.46733668341709	0.483676451268957	
1.48743718592965	0.478905156738808	
1.50753768844221	0.474187466406212	
1.52763819095477	0.469520982946551	
1.54773869346734	0.464903363113556	
1.5678391959799	0.460332404055278	
1.58793969849246	0.455806045434998	
1.60804020100503	0.451322369431231	
1.62814070351759	0.446879600737722	
1.64824120603015	0.442476106563446	
1.66834170854271	0.438110396632614	
1.68844221105528	0.433781123184661	
1.70854271356784	0.42948708097426	
1.7286432160804	0.425227207271313	
1.74874371859296	0.421000581860952	
1.76884422110553	0.416806427043541	
1.78894472361809	0.412644107634679	
1.80904522613065	0.408513130965191	
1.82914572864322	0.404413146881134	
1.84924623115578	0.400343947743804	
1.86934673366834	0.396305468429716	
1.8894472361809	0.392297786330626	
1.90954773869347	0.38832112135352	
1.92964824120603	0.384375835920608	
1.94974874371859	0.380462434969341	
1.96984924623116	0.376581565952397	
1.98994974874372	0.372734018837685	
2.01005025125628	0.36892072548796	
2.03015075376884	0.365142712511464	
2.05025125628141	0.361400958573084	
2.07035175879397	0.357696347244995	
2.09045226130653	0.354029666386268	
2.1105527638191	0.350401608142883	
2.13065326633166	0.346812768947709	
2.15075376884422	0.343263649520529	
2.17085427135678	0.339754654868019	
2.19095477386935	0.336286094283752	
2.21105527638191	0.33285818134821	
2.23115577889447	0.329471033928771	
2.25125628140704	0.326124674179715	
2.2713567839196	0.322819028542221	
2.29145728643216	0.319553927744374	
2.31155778894472	0.316329106801149	
2.33165829145729	0.313144205014433	
2.35175879396985	0.309998765973008	
2.37185929648241	0.306892237552556	
2.39195979899498	0.303823971915665	
2.41206030150754	0.300793225511815	
2.4321608040201	0.297799159077396	
2.45226130653266	0.294840837635689	
2.47236180904523	0.291917230496887	
2.49246231155779	0.289027211258075	
2.51256281407035	0.286169558833748	
2.53266331658291	0.283342999395047	
2.55276381909548	0.280546301878964	
2.57286432160804	0.277778301460846	
2.5929648241206	0.275037899687965	
2.61306532663317	0.272324064479511	
2.63316582914573	0.269635830126586	
2.65326633165829	0.266972297292215	
2.67336683417085	0.264332633011335	
2.69346733668342	0.261716070690812	
2.71356783919598	0.259121910109418	
2.73366834170854	0.256549517417852	
2.75376884422111	0.253998325138724	
2.77386934673367	0.251467832166567	
2.79396984924623	0.248957603767829	
2.81407035175879	0.246467271580876	
2.83417085427136	0.243996533615992	
2.85427135678392	0.241545154255384	
2.87437185929648	0.239112964253168	
2.89447236180905	0.236699860735381	
2.91457286432161	0.234305807199982	
2.93467336683417	0.231930833516846	
2.95477386934673	0.229575035927764	
2.9748743718593	0.227238577046446	
2.99497487437186	0.22492168585852	
3.01507537688442	0.222624656663588	
3.03517587939698	0.22034782300549	
3.05527638190955	0.218091512664108	
3.07537688442211	0.215856039557547	
3.09547738693467	0.213641703729088	
3.11557788944724	0.211448791347172	
3.1356783919598	0.2092775747054	
3.15577889447236	0.207128312222554	
3.17587939698492	0.205001248442573	
3.19597989949749	0.20289661403456	
3.21608040201005	0.200814625792797	
3.23618090452261	0.198755486636723	
3.25628140703518	0.196719385610936	
3.27638190954774	0.194706497885216	
3.2964824120603	0.192716984754503	
3.31658291457286	0.190750993638909	
3.33668341708543	0.188808658083694	
3.35678391959799	0.18689009775931	
3.37688442211055	0.184995418461349	
3.39698492462312	0.183124712110599	
3.41708542713568	0.181278056752984	
3.43718592964824	0.179455516559622	
3.4572864321608	0.177657141826766	
3.47738693467337	0.175882968975877	
3.49748743718593	0.174133020553542	
3.51758793969849	0.172407305570422	
3.53768844221106	0.170705824952124	
3.55778894472362	0.169028578698799	
3.57788944723618	0.167375566810431	
3.59798994974874	0.165746789287034	
3.61809045226131	0.164142246128592	
3.63819095477387	0.162561937335119	
3.65829145728643	0.161005862906612	
3.67839195979899	0.159474022843073	
3.69849246231156	0.157966417144499	
3.71859296482412	0.156483045810887	
3.73869346733668	0.155023908842238	
3.75879396984925	0.153589006238555	
3.77889447236181	0.152178337999831	
3.79899497487437	0.15079190412608	
3.81909547738693	0.14942970461729	
3.8391959798995	0.148091739473472	
3.85929648241206	0.146778008694606	
3.87939698492462	0.145488512280715	
3.89949748743719	0.144223250231781	
3.91959798994975	0.142982222547815	
3.93969849246231	0.141765429228828	
3.95979899497487	0.140572870274787	
3.97989949748744	0.139404545685712	
4	0.1382604554616	


==> figures/WP2comparedtoSE-5.tsv <==
0	1	
0.0201005025125628	0.990044872658045	
0.0402010050251256	0.980274964218969	
0.0603015075376884	0.970682675042522	
0.0804020100502513	0.961260338734079	
0.100502512562814	0.95200023294234	
0.120603015075377	0.942894590840351	
0.14070351758794	0.933935613427849	
0.160804020100503	0.925115482827678	
0.180904522613065	0.916426376794304	
0.201005025125628	0.90786048471212	
0.221105527638191	0.899410025440205	
0.241206030150754	0.891067267465747	
0.261306532663317	0.882824551970255	
0.281407035175879	0.874674319604964	
0.301507537688442	0.86660914203425	
0.321608040201005	0.858621759666008	
0.341708542713568	0.850705127485137	
0.361809045226131	0.842852471594992	
0.381909547738693	0.835057360027098	
0.402010050251256	0.827313792701608	
0.422110552763819	0.819616317234785	
0.442211055276382	0.811960179730911	
0.462311557788945	0.804341522858345	
0.482412060301508	0.796757647300257	
0.50251256281407	0.789207356443314	
0.522613065326633	0.781691286965186	
0.542713567839196	0.774211439436744	
0.562814070351759	0.766770613615464	
0.582914572864322	0.75937232209062	
0.603015075376884	0.752020701784223	
0.623115577889447	0.744720372546186	
0.64321608040201	0.737476228901035	
0.663316582914573	0.730293155722199	
0.683417085427136	0.723175671186598	
0.703517587939699	0.716127521382327	
0.723618090452261	0.70915127638573	
0.743718592964824	0.702247997590699	
0.763819095477387	0.695417047944919	
0.78391959798995	0.688656093259359	
0.804020100502513	0.68196129962393	
0.824120603015075	0.675327687026749	
0.844221105527638	0.668749571673466	
0.864321608040201	0.662221027677389	
0.884422110552764	0.655736317464941	
0.904522613065327	0.64929026701875	
0.924623115577889	0.642878586092232	
0.944723618090452	0.636498149665133	
0.964824120603015	0.630147265091688	
0.984924623115578	0.623825951745931	
1.00502512562814	0.617536257977058	
1.0251256281407	0.611282429702347	
1.04522613065327	0.605070065447951	
1.06532663316583	0.598905406439099	
1.08542713567839	0.592795117640082	
1.10552763819095	0.586746062280559	
1.12562814070352	0.580765037978238	
1.14572864321608	0.574858473472981	
1.16582914572864	0.56903209659383	
1.18592964824121	0.563290598231667	
1.20603015075377	0.557637329707794	
1.22613065326633	0.55207407638152	
1.24623115577889	0.546600944116966	
1.26633165829146	0.541216377203883	
1.28643216080402	0.535917302033376	
1.30653266331658	0.530699369075301	
1.32663316582915	0.525557253833646	
1.34673366834171	0.520484977750342	
1.36683417085427	0.515476219615857	
1.38693467336683	0.51052460163435	
1.4070351758794	0.505623947206968	
1.42713567839196	0.500768517222338	
1.44723618090452	0.495953237707714	
1.46733668341709	0.491173934737798	
1.48743718592965	0.486427593278759	
1.50753768844221	0.481712654389761	
1.52763819095477	0.477029188858758	
1.54773869346734	0.472378435979703	
1.5678391959799	0.467762430503825	
1.58793969849246	0.463183827212134	
1.60804020100503	0.458645705654592	
1.62814070351759	0.454151344965566	
1.64824120603015	0.449703970193851	
1.66834170854271	0.44530647940546	
1.68844221105528	0.440961170002711	
1.70854271356784	0.436669490820286	
1.7286432160804	0.432431850384007	
1.74874371859296	0.428247508563524	
1.76884422110553	0.424114568235011	
1.78894472361809	0.420030068083379	
1.80904522613065	0.41599016214849	
1.82914572864322	0.411990360994124	
1.84924623115578	0.408025806064934	
1.86934673366834	0.404091552482363	
1.8894472361809	0.400182843643814	
1.90954773869347	0.396295370418362	
1.92964824120603	0.392425516122304	
1.94974874371859	0.388570594643992	
1.96984924623116	0.38472909283452	
1.98994974874372	0.380900929700151	
2.01005025125628	0.377087739890786	
2.03015075376884	0.373292871752268	
2.05025125628141	0.369520596127882	
2.07035175879397	0.365775686288937	
2.09045226130653	0.362063238792149	
2.1105527638191	0.358388476728319	
2.13065326633166	0.354756530933792	
2.15075376884422	0.351172203145125	
2.17085427135678	0.347639721272816	
2.19095477386935	0.344162503489366	
2.21105527638191	0.340742952784196	
2.23115577889447	0.337382304940793	
2.25125628140704	0.334080549142102	
2.2713567839196	0.330836431814632	
2.29145728643216	0.327647542952247	
2.31155778894472	0.324510473265762	
2.33165829145729	0.321421023114041	
2.35175879396985	0.318374441871874	
2.37185929648241	0.315365678897902	
2.39195979899498	0.312389632971399	
2.41206030150754	0.309441393937039	
2.4321608040201	0.30651647669705	
2.45226130653266	0.303611052663295	
2.47236180904523	0.300722186952057	
2.49246231155779	0.29784809083063	
2.51256281407035	0.294988391177073	
2.53266331658291	0.292144134758802	
2.55276381909548	0.289317254573709	
2.57286432160804	0.286510291521036	
2.5929648241206	0.283726223582322	
2.61306532663317	0.280968277185714	
2.63316582914573	0.278239720752538	
2.65326633165829	0.275543645186622	
2.67336683417085	0.272882741056163	
2.69346733668342	0.270259087187389	
2.71356783919598	0.267673968892423	
2.73366834170854	0.265127744590315	
2.75376884422111	0.262619776249542	
2.77386934673367	0.260148432161589	
2.79396984924623	0.257711161614147	
2.81407035175879	0.255304632442792	
2.83417085427136	0.252924916428173	
2.85427135678392	0.250567705309424	
2.87437185929648	0.24822854175365	
2.89447236180905	0.245903053866904	
2.91457286432161	0.243587187307448	
2.93467336683417	0.241277434456589	
2.95477386934673	0.238971064565105	
2.9748743718593	0.236666361883141	
2.99497487437186	0.234362880234625	
3.01507537688442	0.232061706233756	
3.03517587939698	0.229765345843198	
3.05527638190955	0.227477133580535	
3.07537688442211	0.22520100479306	
3.09547738693467	0.222941349696135	
3.11557788944724	0.220702843431064	
3.1356783919598	0.218490250039427	
3.15577889447236	0.216308202012718	
3.17587939698492	0.21416096227666	
3.19597989949749	0.212052181547307	
3.21608040201005	0.209984669590858	
3.23618090452261	0.207960202190218	
3.25628140703518	0.205979384954371	
3.27638190954774	0.204041589841388	
3.2964824120603	0.202144971313866	
3.31658291457286	0.200286558726336	
3.33668341708543	0.198462412728939	
3.35678391959799	0.196667828444863	
3.37688442211055	0.194897567799771	
3.39698492462312	0.193146107081546	
3.41708542713568	0.191407892162235	
3.43718592964824	0.189677601300018	
3.4572864321608	0.18795042300237	
3.47738693467337	0.186222363642917	
3.49748743718593	0.184490606408197	
3.51758793969849	0.182753929344971	
3.53768844221106	0.181012883660422	
3.55778894472362	0.179269767866188	
3.57788944723618	0.177528918351185	
3.59798994974874	0.175797120765623	
3.61809045226131	0.174084084184009	
3.63819095477387	0.172402931677209	
3.65829145728643	0.170770604436702	
3.67839195979899	0.169207998582894	
3.69849246231156	0.167739579810097	
3.71859296482412	0.166392218047661	
3.73869346733668	0.165193148244047	
3.75879396984925	0.164167331775083	
3.77889447236181	0.163334912875206	
3.79899497487437	0.16270960363287	
3.81909547738693	0.162298479069344	
3.8391959798995	0.162103030980716	
3.85929648241206	0.162120876194024	
3.87939698492462	0.162347481839749	
3.89949748743719	0.162777523130135	
3.91959798994975	0.163405770923388	
3.93969849246231	0.164227576395939	
3.95979899497487	0.165239074970124	
3.97989949748744	0.166437221501597	
4	0.167819737338696	


==> figures/WP2comparedtoSE-6.tsv <==
0	1	
0.0201005025125628	0.989970612367496	
0.0402010050251256	0.979987835534029	
0.0603015075376884	0.970058833016977	
0.0804020100502513	0.960190544339512	
0.100502512562814	0.950389674232896	
0.120603015075377	0.940662681155469	
0.14070351758794	0.931015764990296	
0.160804020100503	0.921454853748751	
0.180904522613065	0.911985589062007	
0.201005025125628	0.902613310182729	
0.221105527638191	0.893343036140314	
0.241206030150754	0.884179445587466	
0.261306532663317	0.875126853733991	
0.281407035175879	0.866189185571382	
0.301507537688442	0.857369944329416	
0.321608040201005	0.848672173745765	
0.341708542713568	0.840098412232515	
0.361809045226131	0.831650636334716	
0.381909547738693	0.823330189920668	
0.402010050251256	0.815137694221458	
0.422110552763819	0.807072932023486	
0.442211055276382	0.799134696876547	
0.462311557788945	0.79132059501778	
0.482412060301508	0.78362678392093	
0.50251256281407	0.776047627615449	
0.522613065326633	0.76857541712093	
0.542713567839196	0.761201234619083	
0.562814070351759	0.753915818719757	
0.582914572864322	0.746709669501486	
0.603015075376884	0.739573137010559	
0.623115577889447	0.732496562665849	
0.64321608040201	0.725470487512099	
0.663316582914573	0.718485936545639	
0.683417085427136	0.711534775759791	
0.703517587939699	0.704610117537189	
0.723618090452261	0.697706724572709	
0.743718592964824	0.690821342544158	
0.763819095477387	0.683952889876044	
0.78391959798995	0.677102456430073	
0.804020100502513	0.670273106089494	
0.824120603015075	0.66346952313984	
0.844221105527638	0.656697569949596	
0.864321608040201	0.649963825280076	
0.884422110552764	0.643275153879966	
0.904522613065327	0.636638331242229	
0.924623115577889	0.630059723389532	
0.944723618090452	0.623545005418695	
0.964824120603015	0.617098894352537	
0.984924623115578	0.610724869494564	
1.00502512562814	0.604424855334212	
1.0251256281407	0.598198966528217	
1.04522613065327	0.592045872500212	
1.06532663316583	0.585963229115509	
1.08542713567839	0.579947886350023	
1.10552763819095	0.573996113763965	
1.12562814070352	0.568103864379154	
1.14572864321608	0.562267077944924	
1.16582914572864	0.556482012971084	
1.18592964824121	0.550745582755273	
1.20603015075377	0.545055658014369	
1.22613065326633	0.5394112932769	
1.24623115577889	0.533812840416253	
1.26633165829146	0.528261930729845	
1.28643216080402	0.522761331263396	
1.30653266331658	0.517314702833543	
1.32663316582915	0.511926299072452	
1.34673366834171	0.506600645524006	
1.36683417085427	0.501342228233217	
1.38693467336683	0.496155207681063	
1.4070351758794	0.491043161001203	
1.42713567839196	0.486008845689475	
1.44723618090452	0.481053971952749	
1.46733668341709	0.476178967800115	
1.48743718592965	0.471382720198858	
1.50753768844221	0.466662278422662	
1.52763819095477	0.462012777034345	
1.54773869346734	0.457428290247409	
1.5678391959799	0.452902377606731	
1.58793969849246	0.448428263657862	
1.60804020100503	0.44399903320787	
1.62814070351759	0.439607856509878	
1.64824120603015	0.435248242933041	
1.66834170854271	0.430914313859768	
1.68844221105528	0.426601076366611	
1.70854271356784	0.422304671128234	
1.7286432160804	0.418022564158618	
1.74874371859296	0.41375365515838	
1.76884422110553	0.409498285852072	
1.78894472361809	0.405258147185979	
1.80904522613065	0.401036099781891	
1.82914572864322	0.396835932768145	
1.84924623115578	0.392662089422673	
1.86934673366834	0.38851938437707	
1.8894472361809	0.384412729017438	
1.90954773869347	0.380346872288678	
1.92964824120603	0.376326155718913	
1.94974874371859	0.372354275294691	
1.96984924623116	0.368434039070274	
1.98994974874372	0.364567107975218	
2.01005025125628	0.360753711085134	
2.03015075376884	0.35699255327066	
2.05025125628141	0.353281321018286	
2.07035175879397	0.349617008201053	
2.09045226130653	0.345996093980388	
2.1105527638191	0.342414739557446	
2.13065326633166	0.338869006961627	
2.15075376884422	0.335355095895933	
2.17085427135678	0.331869588463222	
2.19095477386935	0.328409685078138	
2.21105527638191	0.324973409912224	
2.23115577889447	0.321559762916749	
2.25125628140704	0.318168799217329	
2.2713567839196	0.314801625269811	
2.29145728643216	0.3114603125365	
2.31155778894472	0.308147740336536	
2.33165829145729	0.304867386914826	
2.35175879396985	0.301623090074141	
2.37185929648241	0.29841879620721	
2.39195979899498	0.295258310859931	
2.41206030150754	0.292145057086591	
2.4321608040201	0.289081841457743	
2.45226130653266	0.286070622608082	
2.47236180904523	0.283112274041717	
2.49246231155779	0.280206331685519	
2.51256281407035	0.277350726490423	
2.53266331658291	0.274541864031293	
2.55276381909548	0.271775349184219	
2.57286432160804	0.269046311400656	
2.5929648241206	0.266349575793608	
2.61306532663317	0.263679851773308	
2.63316582914573	0.261031939500633	
2.65326633165829	0.258400949397807	
2.67336683417085	0.255782524966507	
2.69346733668342	0.253173054194235	
2.71356783919598	0.250569851326414	
2.73366834170854	0.247971290245389	
2.75376884422111	0.245376874027906	
2.77386934673367	0.242787232171545	
2.79396984924623	0.240204045921511	
2.81407035175879	0.23762991071896	
2.83417085427136	0.235068150803811	
2.85427135678392	0.232522603201345	
2.87437185929648	0.229997386752687	
2.89447236180905	0.227496667603857	
2.91457286432161	0.225024427092516	
2.93467336683417	0.222584232577102	
2.95477386934673	0.220179007290424	
2.9748743718593	0.217810792209751	
2.99497487437186	0.215480491482415	
3.01507537688442	0.213187607093421	
3.03517587939698	0.210930300167782	
3.05527638190955	0.208705891747681	
3.07537688442211	0.206511074322035	
3.09547738693467	0.204342057762041	
3.11557788944724	0.202194739263281	
3.1356783919598	0.200064899371374	
3.15577889447236	0.19794842243239	
3.17587939698492	0.195841534608486	
3.19597989949749	0.193741046521813	
3.21608040201005	0.191644581994737	
3.23618090452261	0.189550771083228	
3.25628140703518	0.187459386267502	
3.27638190954774	0.185371405929044	
3.2964824120603	0.18328899819514	
3.31658291457286	0.181215428551481	
3.33668341708543	0.179154903438448	
3.35678391959799	0.177112367073757	
3.37688442211055	0.175093269122928	
3.39698492462312	0.173103317139651	
3.41708542713568	0.171148221343732	
3.43718592964824	0.169233431819227	
3.4572864321608	0.167363860651162	
3.47738693467337	0.165543574308836	
3.49748743718593	0.163775434698887	
3.51758793969849	0.162060681795873	
3.53768844221106	0.160398766243827	
3.55778894472362	0.15878738953141	
3.57788944723618	0.157222215269678	
3.59798994974874	0.155696457808445	
3.61809045226131	0.154200408073175	
3.63819095477387	0.15272094299303	
3.65829145728643	0.151241121376523	
3.67839195979899	0.149740047103252	
3.69849246231156	0.148193254478902	
3.71859296482412	0.146573873574113	
3.73869346733668	0.144854669440429	
3.75879396984925	0.143010680702026	
3.77889447236181	0.141021763124457	
3.79899497487437	0.13887420461929	
3.81909547738693	0.136560930165237	
3.8391959798995	0.134080447966229	
3.85929648241206	0.131435141195188	
3.87939698492462	0.12862954272168	
3.89949748743719	0.125668977333426	
3.91959798994975	0.122558674172243	
3.93969849246231	0.119303282061718	
3.95979899497487	0.11590666557945	
3.97989949748744	0.112371869869826	
4	0.108701173584505	


==> figures/WP2comparedtoSE-7.tsv <==
0	0.999999999999995	
0.0201005025125628	0.989973026716191	
0.0402010050251256	0.979994396123199	
0.0603015075376884	0.970066738237791	
0.0804020100502513	0.960192615170995	
0.100502512562814	0.950374519696928	
0.120603015075377	0.940614873764113	
0.14070351758794	0.930916026959641	
0.160804020100503	0.921280254931352	
0.180904522613065	0.91170975778047	
0.201005025125628	0.902206658431218	
0.221105527638191	0.892773000990609	
0.241206030150754	0.883410749106131	
0.261306532663317	0.874121784334665	
0.281407035175879	0.86490790453233	
0.301507537688442	0.855770822278767	
0.321608040201005	0.846712163345172	
0.341708542713568	0.83773346522068	
0.361809045226131	0.828836175706933	
0.381909547738693	0.820021651594255	
0.402010050251256	0.811291157430944	
0.422110552763819	0.802645864396927	
0.442211055276382	0.794086849294073	
0.462311557788945	0.785615093663742	
0.482412060301508	0.777231483043304	
0.50251256281407	0.768936806370189	
0.522613065326633	0.760731755546104	
0.542713567839196	0.752616925167527	
0.562814070351759	0.744592812434106	
0.582914572864322	0.736659817240656	
0.603015075376884	0.728818242460908	
0.623115577889447	0.721068294429815	
0.64321608040201	0.713410083628674	
0.663316582914573	0.705843625578513	
0.683417085427136	0.698368841945423	
0.703517587939699	0.690985561860021	
0.723618090452261	0.683693523452686	
0.743718592964824	0.67649237560595	
0.763819095477387	0.669381679921814	
0.78391959798995	0.662360912905056	
0.804020100502513	0.655429468356958	
0.824120603015075	0.648586659977791	
0.844221105527638	0.641831724172247	
0.864321608040201	0.635163823052588	
0.884422110552764	0.628582047631594	
0.904522613065327	0.62208542119752	
0.924623115577889	0.615672902863087	
0.944723618090452	0.609343391276857	
0.964824120603015	0.603095728486911	
0.984924623115578	0.596928703944613	
1.00502512562814	0.590841058635709	
1.0251256281407	0.584831489325655	
1.04522613065327	0.578898652903183	
1.06532663316583	0.573041170809931	
1.08542713567839	0.567257633537174	
1.10552763819095	0.561546605176089	
1.12562814070352	0.555906628003171	
1.14572864321608	0.550336227085058	
1.16582914572864	0.544833914883938	
1.18592964824121	0.539398195847081	
1.20603015075377	0.534027570962323	
1.22613065326633	0.528720542261439	
1.24623115577889	0.523475617253577	
1.26633165829146	0.518291313272028	
1.28643216080402	0.513166161715247	
1.30653266331658	0.508098712166262	
1.32663316582915	0.503087536373229	
1.34673366834171	0.498131232075051	
1.36683417085427	0.493228426655282	
1.38693467336683	0.488377780611305	
1.4070351758794	0.483577990822338	
1.42713567839196	0.478827793603783	
1.44723618090452	0.474125967535665	
1.46733668341709	0.469471336052052	
1.48743718592965	0.464862769782576	
1.50753768844221	0.46029918863506	
1.52763819095477	0.455779563612071	
1.54773869346734	0.451302918352777	
1.5678391959799	0.4468683303962	
1.58793969849246	0.442474932159049	
1.60804020100503	0.4381219116267	
1.62814070351759	0.433808512754503	
1.64824120603015	0.429534035578818	
1.66834170854271	0.425297836039544	
1.68844221105528	0.42109932551552	
1.70854271356784	0.416937970076965	
1.7286432160804	0.412813289460644	
1.74874371859296	0.408724855773354	
1.76884422110553	0.404672291932261	
1.78894472361809	0.400655269852017	
1.80904522613065	0.396673508387785	
1.82914572864322	0.392726771048018	
1.84924623115578	0.388814863488729	
1.86934673366834	0.384937630804551	
1.8894472361809	0.381094954631546	
1.90954773869347	0.377286750078994	
1.92964824120603	0.37351296250737	
1.94974874371859	0.369773564170693	
1.96984924623116	0.366068550743954	
1.98994974874372	0.362397937754036	
2.01005025125628	0.35876175693619	
2.03015075376884	0.355160052536569	
2.05025125628141	0.351592877583439	
2.07035175879397	0.348060290148588	
2.09045226130653	0.344562349621363	
2.1105527638191	0.341099113018132	
2.13065326633166	0.337670631350221	
2.15075376884422	0.334276946071533	
2.17085427135678	0.330918085629289	
2.19095477386935	0.327594062140061	
2.21105527638191	0.324304868211101	
2.23115577889447	0.321050473930711	
2.25125628140704	0.317830824044979	
2.2713567839196	0.314645835343779	
2.29145728643216	0.311495394271979	
2.31155778894472	0.308379354786187	
2.33165829145729	0.305297536472501	
2.35175879396985	0.30224972294128	
2.37185929648241	0.299235660513997	
2.39195979899498	0.296255057214953	
2.41206030150754	0.293307582079393	
2.4321608040201	0.290392864789396	
2.45226130653266	0.287510495645506	
2.47236180904523	0.284660025881228	
2.49246231155779	0.281840968327565	
2.51256281407035	0.279052798428999	
2.53266331658291	0.276294955615819	
2.55276381909548	0.27356684503139	
2.57286432160804	0.270867839613826	
2.5929648241206	0.268197282528702	
2.61306532663317	0.265554489948434	
2.63316582914573	0.262938754170978	
2.65326633165829	0.260349347069715	
2.67336683417085	0.257785523864273	
2.69346733668342	0.255246527200379	
2.71356783919598	0.252731591524803	
2.73366834170854	0.250239947740774	
2.75376884422111	0.24777082812564	
2.77386934673367	0.245323471493553	
2.79396984924623	0.242897128583017	
2.81407035175879	0.240491067646756	
2.83417085427136	0.238104580223119	
2.85427135678392	0.235736987063138	
2.87437185929648	0.233387644189552	
2.89447236180905	0.231055949061274	
2.91457286432161	0.228741346815806	
2.93467336683417	0.22644333656188	
2.95477386934673	0.224161477694238	
2.9748743718593	0.221895396200827	
2.99497487437186	0.219644790932623	
3.01507537688442	0.217409439805596	
3.03517587939698	0.215189205906853	
3.05527638190955	0.212984043470723	
3.07537688442211	0.210794003698316	
3.09547738693467	0.208619240387319	
3.11557788944724	0.206460015344553	
3.1356783919598	0.20431670354945	
3.15577889447236	0.202189798042718	
3.17587939698492	0.200079914507978	
3.19597989949749	0.197987795522812	
3.21608040201005	0.195914314450176	
3.23618090452261	0.193860478945911	
3.25628140703518	0.191827434058262	
3.27638190954774	0.189816464895581	
3.2964824120603	0.187828998841368	
3.31658291457286	0.185866607296538	
3.33668341708543	0.183931006930838	
3.35678391959799	0.182024060424715	
3.37688442211055	0.180147776690214	
3.39698492462312	0.178304310553676	
3.41708542713568	0.176495961892285	
3.43718592964824	0.174725174213269	
3.4572864321608	0.172994532669124	
3.47738693467337	0.171306761504221	
3.49748743718593	0.169664720928607	
3.51758793969849	0.168071403418925	
3.53768844221106	0.166529929448317	
3.55778894472362	0.165043542646412	
3.57788944723618	0.163615604398216	
3.59798994974874	0.162249587886869	
3.61809045226131	0.160949071592258	
3.63819095477387	0.159717732256247	
3.65829145728643	0.158559337329636	
3.67839195979899	0.157477736916354	
3.69849246231156	0.15647685523373	
3.71859296482412	0.155560681609432	
3.73869346733668	0.154733261035524	
3.75879396984925	0.153998684306019	
3.77889447236181	0.153361077761993	
3.79899497487437	0.152824592671884	
3.81909547738693	0.152393394276555	
3.8391959798995	0.152071650528965	
3.85929648241206	0.151863520560259	
3.87939698492462	0.151773142905965	
3.89949748743719	0.151804623525514	
3.91959798994975	0.151962023651308	
3.93969849246231	0.152249347502313	
3.95979899497487	0.152670529900295	
3.97989949748744	0.15322942382528	
4	0.153929787948529	


==> figures/WP2comparedtoSE-8.tsv <==
0	0.999999999999995	
0.0201005025125628	0.990010156861465	
0.0402010050251256	0.980137960465668	
0.0603015075376884	0.970378659250563	
0.0804020100502513	0.960727512368279	
0.100502512562814	0.95117979905165	
0.120603015075377	0.941730828606554	
0.14070351758794	0.932375951178417	
0.160804020100503	0.923110569470815	
0.180904522613065	0.913930151646618	
0.201005025125628	0.904830245695913	
0.221105527638191	0.895806495640554	
0.241206030150754	0.886854660045272	
0.261306532663317	0.877970633452797	
0.281407035175879	0.869150471549121	
0.301507537688442	0.860390421131184	
0.321608040201005	0.851686956305293	
0.341708542713568	0.843036822846991	
0.361809045226131	0.834437093337071	
0.381909547738693	0.825885236647469	
0.402010050251256	0.817379206671019	
0.422110552763819	0.808917557002576	
0.442211055276382	0.800499590721256	
0.462311557788945	0.792125557584024	
0.482412060301508	0.783796914732967	
0.50251256281407	0.775516670784122	
0.522613065326633	0.767289690468232	
0.542713567839196	0.759122027576358	
0.562814070351759	0.751020209881959	
0.582914572864322	0.742991143535223	
0.603015075376884	0.73504202484774	
0.623115577889447	0.727180199369983	
0.64321608040201	0.719412954323142	
0.663316582914573	0.711747235166793	
0.683417085427136	0.704189289658827	
0.703517587939699	0.69674426378259	
0.723618090452261	0.689415799359196	
0.743718592964824	0.68220570312922	
0.763819095477387	0.675113758956252	
0.78391959798995	0.668137731319699	
0.804020100502513	0.661273565124177	
0.824120603015075	0.654515741921246	
0.844221105527638	0.647857725034182	
0.864321608040201	0.641292424251245	
0.884422110552764	0.634812629424082	
0.904522613065327	0.62841138908578	
0.924623115577889	0.622082334214437	
0.944723618090452	0.615819963400076	
0.964824120603015	0.609619913856487	
0.984924623115578	0.603479245070297	
1.00502512562814	0.597396759957132	
1.0251256281407	0.59137322091272	
1.04522613065327	0.585410749377052	
1.06532663316583	0.579512259471726	
1.08542713567839	0.573681249182204	
1.10552763819095	0.567921579434386	
1.12562814070352	0.562237214802713	
1.14572864321608	0.556631924849086	
1.16582914572864	0.551108956695311	
1.18592964824121	0.545670703585278	
1.20603015075377	0.540318406809035	
1.22613065326633	0.535051933813749	
1.24623115577889	0.529869669103934	
1.26633165829146	0.524768536509047	
1.28643216080402	0.519744147100237	
1.30653266331658	0.514791045287141	
1.32663316582915	0.509903013753827	
1.34673366834171	0.505073398188219	
1.36683417085427	0.500295422346602	
1.38693467336683	0.495562477587949	
1.4070351758794	0.490868383925221	
1.42713567839196	0.486207629370214	
1.44723618090452	0.481575600413148	
1.46733668341709	0.476968819520894	
1.48743718592965	0.472385206322526	
1.50753768844221	0.46782437661861	
1.52763819095477	0.463287769524277	
1.54773869346734	0.458777991218924	
1.5678391959799	0.454298356844747	
1.58793969849246	0.449852713936185	
1.60804020100503	0.445445247850061	
1.62814070351759	0.441080256982347	
1.64824120603015	0.436761899209223	
1.66834170854271	0.43249391881239	
1.68844221105528	0.42827937233357	
1.70854271356784	0.424120379922991	
1.7286432160804	0.420017932573338	
1.74874371859296	0.415971782475926	
1.76884422110553	0.411980433123731	
1.78894472361809	0.408041230300717	
1.80904522613065	0.404150539571085	
1.82914572864322	0.400303985161008	
1.84924623115578	0.39649672180986	
1.86934673366834	0.392723714857197	
1.8894472361809	0.388980011944734	
1.90954773869347	0.385260999143836	
1.92964824120603	0.381562642709065	
1.94974874371859	0.377881723845343	
1.96984924623116	0.374216077626077	
1.98994974874372	0.370564848616502	
2.01005025125628	0.366928771339016	
2.03015075376884	0.363310211777373	
2.05025125628141	0.359712515138237	
2.07035175879397	0.35613962919253	
2.09045226130653	0.352595922027243	
2.1105527638191	0.349085981603568	
2.13065326633166	0.345614393336304	
2.15075376884422	0.342185499696129	
2.17085427135678	0.338803152034086	
2.19095477386935	0.335470471345675	
2.21105527638191	0.332189639647087	
2.23115577889447	0.328961744942733	
2.25125628140704	0.325786699007365	
2.2713567839196	0.322663238616189	
2.29145728643216	0.319589009479852	
2.31155778894472	0.3165607212508	
2.33165829145729	0.313574354572109	
2.35175879396985	0.310625398840146	
2.37185929648241	0.307709101859343	
2.39195979899498	0.304820718270687	
2.41206030150754	0.301955750504617	
2.4321608040201	0.29911018240905	
2.45226130653266	0.296280710673113	
2.47236180904523	0.293464982336399	
2.49246231155779	0.29066184790012	
2.51256281407035	0.287871630772324	
2.53266331658291	0.285096090979574	
2.55276381909548	0.282337797726134	
2.57286432160804	0.279599829674016	
2.5929648241206	0.276885606423058	
2.61306532663317	0.274198702654637	
2.63316582914573	0.27154264479693	
2.65326633165829	0.268920694964122	
2.67336683417085	0.266335631909101	
2.69346733668342	0.263789543696956	
2.71356783919598	0.261283650307808	
2.73366834170854	0.258818174913236	
2.75376884422111	0.256392279236458	
2.77386934673367	0.254004071488575	
2.79396984924623	0.251650686429335	
2.81407035175879	0.249328428508672	
2.83417085427136	0.2470329630353	
2.85427135678392	0.244759538117177	
2.87437185929648	0.242503221690033	
2.89447236180905	0.240259142192797	
2.91457286432161	0.238022726923272	
2.93467336683417	0.235789937501624	
2.95477386934673	0.233557506331579	
2.9748743718593	0.231323181037521	
2.99497487437186	0.229085985308728	
3.01507537688442	0.226846489375764	
3.03517587939698	0.224606728744561	
3.05527638190955	0.22236966438715	
3.07537688442211	0.220138968933829	
3.09547738693467	0.217918886354366	
3.11557788944724	0.215714067428444	
3.1356783919598	0.213529378883477	
3.15577889447236	0.211369687832882	
3.17587939698492	0.209239628342066	
3.19597989949749	0.207143363035559	
3.21608040201005	0.205084358248237	
3.23618090452261	0.203065194499406	
3.25628140703518	0.201087433401697	
3.27638190954774	0.199151556851753	
3.2964824120603	0.19725698540073	
3.31658291457286	0.195402172383966	
3.33668341708543	0.193584761576083	
3.35678391959799	0.191801791110267	
3.37688442211055	0.190049926028636	
3.39698492462312	0.188325705524623	
3.41708542713568	0.186625797301536	
3.43718592964824	0.184947258953665	
3.4572864321608	0.183287813844729	
3.47738693467337	0.181646156171262	
3.49748743718593	0.180022306783263	
3.51758793969849	0.178418027193473	
3.53768844221106	0.176836988156615	
3.55778894472362	0.175284731813801	
3.57788944723618	0.173768955938969	
3.59798994974874	0.172299919365458	
3.61809045226131	0.170890909647676	
3.63819095477387	0.169558726598336	
3.65829145728643	0.168324078859725	
3.67839195979899	0.167211712656175	
3.69849246231156	0.166250017899328	
3.71859296482412	0.165469853846206	
3.73869346733668	0.164902500437333	
3.75879396984925	0.164577009842547	
3.77889447236181	0.164517652637367	
3.79899497487437	0.164742292178674	
3.81909547738693	0.165262168728609	
3.8391959798995	0.166082942036209	
3.85929648241206	0.167206388059677	
3.87939698492462	0.168632112464999	
3.89949748743719	0.170358896423869	
3.91959798994975	0.17238557202688	
3.93969849246231	0.174711494669423	
3.95979899497487	0.177336734595632	
3.97989949748744	0.180262099641166	
4	0.183489069825625	


==> figures/WP2comparedtoSE-9.tsv <==
0	0.999999999999995	
0.0201005025125628	0.989935896570916	
0.0402010050251256	0.979850831780729	
0.0603015075376884	0.969754817225018	
0.0804020100502513	0.959657717973712	
0.100502512562814	0.949569240342205	
0.120603015075377	0.939498918921672	
0.14070351758794	0.929456102740864	
0.160804020100503	0.919449940391889	
0.180904522613065	0.909489363914321	
0.201005025125628	0.899583071166522	
0.221105527638191	0.889739506340663	
0.241206030150754	0.879966838166991	
0.261306532663317	0.870272935216534	
0.281407035175879	0.860665337515539	
0.301507537688442	0.851151223426349	
0.321608040201005	0.841737370385051	
0.341708542713568	0.832430107594369	
0.361809045226131	0.823235258076795	
0.381909547738693	0.81415806654104	
0.402010050251256	0.80520310819087	
0.422110552763819	0.796374171791277	
0.442211055276382	0.787674107866891	
0.462311557788945	0.779104629743459	
0.482412060301508	0.77066605135364	
0.50251256281407	0.762356941956257	
0.522613065326633	0.754173820623976	
0.542713567839196	0.746111822758697	
0.562814070351759	0.738165414986252	
0.582914572864322	0.730328490946089	
0.603015075376884	0.722594460074076	
0.623115577889447	0.714956389489646	
0.64321608040201	0.707407212934206	
0.663316582914573	0.699940015990233	
0.683417085427136	0.69254839423202	
0.703517587939699	0.685226859937452	
0.723618090452261	0.677971247546175	
0.743718592964824	0.670779048082679	
0.763819095477387	0.663649600887377	
0.78391959798995	0.656584094490413	
0.804020100502513	0.64958537158974	
0.824120603015075	0.642657578034337	
0.844221105527638	0.635805723310312	
0.864321608040201	0.629035221853932	
0.884422110552764	0.622351465839107	
0.904522613065327	0.615759453309259	
0.924623115577889	0.609263471511738	
0.944723618090452	0.602866819153638	
0.964824120603015	0.596571543117336	
0.984924623115578	0.590378162818929	
1.00502512562814	0.584285357314286	
1.0251256281407	0.57828975773859	
1.04522613065327	0.572386556429314	
1.06532663316583	0.566570082148137	
1.08542713567839	0.560834017892145	
1.10552763819095	0.555171630917792	
1.12562814070352	0.549576041203629	
1.14572864321608	0.54404052932103	
1.16582914572864	0.538558873072565	
1.18592964824121	0.533125688108884	
1.20603015075377	0.52773673511561	
1.22613065326633	0.52238915070913	
1.24623115577889	0.517081565403221	
1.26633165829146	0.51181409003501	
1.28643216080402	0.506588176330258	
1.30653266331658	0.501406379045383	
1.32663316582915	0.496272058992632	
1.34673366834171	0.491189065961884	
1.36683417085427	0.486161430963962	
1.38693467336683	0.481193083634662	
1.4070351758794	0.476287597719456	
1.42713567839196	0.471447957837351	
1.44723618090452	0.466676334658182	
1.46733668341709	0.461973852583211	
1.48743718592965	0.457340333242625	
1.50753768844221	0.452774000651511	
1.52763819095477	0.448271357699864	
1.54773869346734	0.44382784548663	
1.5678391959799	0.439438303947652	
1.58793969849246	0.435097150381914	
1.60804020100503	0.430798575403339	
1.62814070351759	0.426536768526659	
1.64824120603015	0.422306171948414	
1.66834170854271	0.418101753266698	
1.68844221105528	0.41391927869747	
1.70854271356784	0.409755560230939	
1.7286432160804	0.405608646347949	
1.74874371859296	0.401477929070782	
1.76884422110553	0.397364150740792	
1.78894472361809	0.393269309403317	
1.80904522613065	0.389196477204486	
1.82914572864322	0.385149556935028	
1.84924623115578	0.381133005167599	
1.86934673366834	0.377151546751905	
1.8894472361809	0.373209897318358	
1.90954773869347	0.369312501014152	
1.92964824120603	0.365463282305674	
1.94974874371859	0.361665404496042	
1.96984924623116	0.357921023861831	
1.98994974874372	0.354231026891569	
2.01005025125628	0.350594742533363	
2.03015075376884	0.347009893295764	
2.05025125628141	0.343473240028641	
2.07035175879397	0.339980951104646	
2.09045226130653	0.336528777215483	
2.1105527638191	0.333112244432695	
2.13065326633166	0.329726869364139	
2.15075376884422	0.326368392446937	
2.17085427135678	0.323033019224492	
2.19095477386935	0.319717652934447	
2.21105527638191	0.316420096775115	
2.23115577889447	0.313139202918689	
2.25125628140704	0.309874949082592	
2.2713567839196	0.306628432071368	
2.29145728643216	0.303401779064106	
2.31155778894472	0.300197988321573	
2.33165829145729	0.297020718372894	
2.35175879396985	0.293874047042413	
2.37185929648241	0.29076221916865	
2.39195979899498	0.287689396159219	
2.41206030150754	0.284659413654169	
2.4321608040201	0.281675547169743	
2.45226130653266	0.2787402806179	
2.47236180904523	0.275855069426058	
2.49246231155779	0.273020088755009	
2.51256281407035	0.270233966085675	
2.53266331658291	0.267493820252065	
2.55276381909548	0.264795892336645	
2.57286432160804	0.262135849553637	
2.5929648241206	0.259508958634345	
2.61306532663317	0.256910277242231	
2.63316582914573	0.254334863545026	
2.65326633165829	0.251777999175308	
2.67336683417085	0.249235415819445	
2.69346733668342	0.246703510703802	
2.71356783919598	0.244179532741799	
2.73366834170854	0.241661720568311	
2.75376884422111	0.239149377014822	
2.77386934673367	0.236642871498531	
2.79396984924623	0.234143570736699	
2.81407035175879	0.23165370678484	
2.83417085427136	0.229176197410938	
2.85427135678392	0.226714436009099	
2.87437185929648	0.22427206668907	
2.89447236180905	0.22185275592975	
2.91457286432161	0.21945996670834	
2.93467336683417	0.217096735622137	
2.95477386934673	0.214765449056898	
2.9748743718593	0.212467611364132	
2.99497487437186	0.210203596556518	
3.01507537688442	0.207972390235429	
3.03517587939698	0.205771683069145	
3.05527638190955	0.203598422554295	
3.07537688442211	0.201449038462804	
3.09547738693467	0.199319594420272	
3.11557788944724	0.197205963260662	
3.1356783919598	0.195104028215424	
3.15577889447236	0.193009908252554	
3.17587939698492	0.190920200673891	
3.19597989949749	0.188832228010064	
3.21608040201005	0.186744270652116	
3.23618090452261	0.184655763392416	
3.25628140703518	0.182567434714827	
3.27638190954774	0.180481372939409	
3.2964824120603	0.178401012282005	
3.31658291457286	0.176331042209111	
3.33668341708543	0.174277252285592	
3.35678391959799	0.172246329739162	
3.37688442211055	0.170245627351793	
3.39698492462312	0.168282915582729	
3.41708542713568	0.166366126483033	
3.43718592964824	0.164503089472873	
3.4572864321608	0.16270125149352	
3.47738693467337	0.16096736683718	
3.49748743718593	0.159307135073952	
3.51758793969849	0.157724779644376	
3.53768844221106	0.15622287074002	
3.55778894472362	0.154802353479024	
3.57788944723618	0.153462252857463	
3.59798994974874	0.152199256408281	
3.61809045226131	0.151007233536841	
3.63819095477387	0.149876737914157	
3.65829145728643	0.148794595799546	
3.67839195979899	0.147743761176533	
3.69849246231156	0.146703692568132	
3.71859296482412	0.145651509372659	
3.73869346733668	0.144564021633715	
3.75879396984925	0.14342035876949	
3.77889447236181	0.142204502886618	
3.79899497487437	0.140906893165094	
3.81909547738693	0.139524619824502	
3.8391959798995	0.138060359021722	
3.85929648241206	0.136520653060841	
3.87939698492462	0.13491417334693	
3.89949748743719	0.133250350627159	
3.91959798994975	0.131538475275736	
3.93969849246231	0.129787200335202	
3.95979899497487	0.128004325204958	
3.97989949748744	0.126196748009395	
4	0.124370506071434	


==> figures/WP2comparedtoSE-error-1.tsv <==
0	0	
0.0201005025125628	7.65876151898048e-06	
0.0402010050251256	3.12340490140617e-05	
0.0603015075376884	7.15077759241289e-05	
0.0804020100502513	0.000129106481732033	
0.100502512562814	0.000204501431960602	
0.120603015075377	0.000298008717169007	
0.14070351758794	0.000409789350957701	
0.160804020100503	0.000539849366995471	
0.180904522613065	0.000688039915073713	
0.201005025125628	0.000854057356202698	
0.221105527638191	0.00103744335675493	
0.241206030150754	0.00123758498166837	
0.261306532663317	0.00145371478671641	
0.281407035175879	0.00168491090985634	
0.301507537688442	0.00193009716166426	
0.321608040201005	0.00218804311486409	
0.341708542713568	0.00245736419296327	
0.361809045226131	0.00273652175800143	
0.381909547738693	0.00302382319742056	
0.402010050251256	0.00331742201006835	
0.422110552763819	0.00361531789133984	
0.442211055276382	0.00391535681746868	
0.462311557788945	0.00421523112897471	
0.482412060301508	0.00451247961327805	
0.50251256281407	0.00480448759037755	
0.522613065326633	0.00508851250479481	
0.542713567839196	0.00536188139281391	
0.562814070351759	0.00562214124155935	
0.582914572864322	0.00586706841042806	
0.603015075376884	0.00609466870887121	
0.623115577889447	0.0063031774733936	
0.64321608040201	0.00649105964378505	
0.663316582914573	0.00665700983858986	
0.683417085427136	0.00679995242982023	
0.703517587939699	0.00691904161692469	
0.723618090452261	0.00701366150001503	
0.743718592964824	0.00708342615236057	
0.763819095477387	0.00712817969215984	
0.78391959798995	0.00714799635359165	
0.804020100502513	0.00714318055715901	
0.824120603015075	0.00711426697932571	
0.844221105527638	0.00706202062145989	
0.864321608040201	0.00698743687808712	
0.884422110552764	0.00689174160445871	
0.904522613065327	0.00677639118344886	
0.924623115577889	0.00664307259177799	
0.944723618090452	0.00649370346557854	
0.964824120603015	0.00633043216530071	
0.984924623115578	0.00615563783997231	
1.00502512562814	0.00597193042111654	
1.0251256281407	0.00578210747287966	
1.04522613065327	0.00558891407457152	
1.06532663316583	0.0053949037648886	
1.08542713567839	0.00520243295747624	
1.10552763819095	0.00501366100142409	
1.12562814070352	0.00483055024116241	
1.14572864321608	0.0046548660757546	
1.16582914572864	0.00448817701759829	
1.18592964824121	0.00433185475054276	
1.20603015075377	0.00418707418741882	
1.22613065326633	0.00405481352699832	
1.24623115577889	0.00393585431038301	
1.26633165829146	0.00383078147682892	
1.28643216080402	0.00373998341901094	
1.30653266331658	0.00366365203773922	
1.32663316582915	0.00360178279612311	
1.34673366834171	0.00355417477319808	
1.36683417085427	0.00352043071701424	
1.38693467336683	0.0034999570971912	
1.4070351758794	0.00349196415695385	
1.42713567839196	0.00349546596464356	
1.44723618090452	0.00350928046471172	
1.46733668341709	0.00353202952821058	
1.48743718592965	0.00356213900277352	
1.50753768844221	0.00359783903696453	
1.52763819095477	0.0036372124385266	
1.54773869346734	0.0036783912922625	
1.5678391959799	0.00371964332402913	
1.58793969849246	0.00375937406917143	
1.60804020100503	0.00379612691958842	
1.62814070351759	0.00382858317031309	
1.64824120603015	0.00385556206563398	
1.66834170854271	0.00387602084476057	
1.68844221105528	0.00388905478701346	
1.70854271356784	0.00389389725659034	
1.7286432160804	0.00388991974685798	
1.74874371859296	0.00387663192421678	
1.76884422110553	0.003853681671521	
1.78894472361809	0.00382085513106928	
1.80904522613065	0.0037780767471583	
1.82914572864322	0.00372540930821508	
1.84924623115578	0.00366305398851402	
1.86934673366834	0.00359135038945857	
1.8894472361809	0.00351077658047194	
1.90954773869347	0.00342194913946847	
1.92964824120603	0.00332562319291019	
1.94974874371859	0.00322269245548812	
1.96984924623116	0.00311418926938195	
1.98994974874372	0.00300128464313976	
2.01005025125628	0.00288528766978091	
2.03015075376884	0.00276759841554092	
2.05025125628141	0.0026495652687511	
2.07035175879397	0.00253243782782719	
2.09045226130653	0.00241736631785039	
2.1105527638191	0.00230540162717852	
2.13065326633166	0.00219749534366936	
2.15075376884422	0.00209449979056886	
2.17085427135678	0.00199716806201511	
2.19095477386935	0.001906154058196	
2.21105527638191	0.00182201252017128	
2.23115577889447	0.00174519906431986	
2.25125628140704	0.00167607021645944	
2.2713567839196	0.00161488344562155	
2.29145728643216	0.00156179719749061	
2.31155778894472	0.00151687092749592	
2.33165829145729	0.00148006513359816	
2.35175879396985	0.00145124138871905	
2.37185929648241	0.00143016237286919	
2.39195979899498	0.00141649190494408	
2.41206030150754	0.00140979497419641	
2.4321608040201	0.00140953777141667	
2.45226130653266	0.0014150877197675	
2.47236180904523	0.0014257135053512	
2.49246231155779	0.00144058510742601	
2.51256281407035	0.00145877485886575	
2.53266331658291	0.00147929941502967	
2.55276381909548	0.00150121529230901	
2.57286432160804	0.00152364236968244	
2.5929648241206	0.0015457640510394	
2.61306532663317	0.0015668272936466	
2.63316582914573	0.00158614263632206	
2.65326633165829	0.00160308422735717	
2.67336683417085	0.00161708985212217	
2.69346733668342	0.00162766096043582	
2.71356783919598	0.00163436269361616	
2.73366834170854	0.0016368239113036	
2.75376884422111	0.00163473721798413	
2.77386934673367	0.00162785898926793	
2.79396984924623	0.00161600939789286	
2.81407035175879	0.00159907243947119	
2.83417085427136	0.00157699595798327	
2.85427135678392	0.00154979167101588	
2.87437185929648	0.00151753519473147	
2.89447236180905	0.00148036606861354	
2.91457286432161	0.00143848777995575	
2.93467336683417	0.00139216778809012	
2.95477386934673	0.00134173754839478	
2.9748743718593	0.00128759253604563	
2.99497487437186	0.00123019226954607	
3.01507537688442	0.00117005927606145	
3.03517587939698	0.00110775304473926	
3.05527638190955	0.00104382504133388	
3.07537688442211	0.000978810632985827	
3.09547738693467	0.000913229097535384	
3.11557788944724	0.000847583645659289	
3.1356783919598	0.000782361442787705	
3.15577889447236	0.000718033630832615	
3.17587939698492	0.000655055349649381	
3.19597989949749	0.000593865758316242	
3.21608040201005	0.000534888056207883	
3.23618090452261	0.000478529503820435	
3.25628140703518	0.000425181443419853	
3.27638190954774	0.000375219319489306	
3.2964824120603	0.000329002698945757	
3.31658291457286	0.000286875291172939	
3.33668341708543	0.000249164967826954	
3.35678391959799	0.000216183782508372	
3.37688442211055	0.000188227990142009	
3.39698492462312	0.000165578066269934	
3.41708542713568	0.000148498726041613	
3.43718592964824	0.000137238943122675	
3.4572864321608	0.000132031968301083	
3.47738693467337	0.000133095348046175	
3.49748743718593	0.000140630942717879	
3.51758793969849	0.000154825283625953	
3.53768844221106	0.000175855041835593	
3.55778894472362	0.000203894205514532	
3.57788944723618	0.000239115022801273	
3.59798994974874	0.000281688019393406	
3.61809045226131	0.000331782015718263	
3.63819095477387	0.000389564144043258	
3.65829145728643	0.000455199865307565	
3.67839195979899	0.000528852985862749	
3.69849246231156	0.000610685674004102	
3.71859296482412	0.000700858476357341	
3.73869346733668	0.000799530334100435	
3.75879396984925	0.000906858599013571	
3.77889447236181	0.00102299904936468	
3.79899497487437	0.00114810590566952	
3.81909547738693	0.00128233184622828	
3.8391959798995	0.00142582802259336	
3.85929648241206	0.00157874407478251	
3.87939698492462	0.00174122814646879	
3.89949748743719	0.00191342689986237	
3.91959798994975	0.00209548553059061	
3.93969849246231	0.00228754778233528	
3.95979899497487	0.00248975596131149	
3.97989949748744	0.00270225095073751	
4	0.00292517222498734	


==> figures/WP2comparedtoSE-error-2.tsv <==
0	4.88498130835069e-15	
0.0201005025125628	2.70570350607846e-05	
0.0402010050251256	0.000105769704285996	
0.0603015075376884	0.000232508016034694	
0.0804020100502513	0.000403719884067844	
0.100502512562814	0.000615932458729818	
0.120603015075377	0.000865753516628764	
0.14070351758794	0.00114987289847412	
0.160804020100503	0.00146506398986712	
0.180904522613065	0.00180818523261239	
0.201005025125628	0.00217618166000444	
0.221105527638191	0.00256608644289591	
0.241206030150754	0.00297502243880698	
0.261306532663317	0.00340020373074112	
0.281407035175879	0.00383893714598749	
0.301507537688442	0.00428862374140249	
0.321608040201005	0.00474676024584997	
0.341708542713568	0.00521094044518255	
0.361809045226131	0.00567885649991917	
0.381909547738693	0.00614830018220758	
0.402010050251256	0.00661716402052037	
0.422110552763819	0.00708344234086922	
0.442211055276382	0.00754523219218706	
0.462311557788945	0.00800073414534619	
0.482412060301508	0.00844825295401208	
0.50251256281407	0.00888619806881419	
0.522613065326633	0.0093130839921598	
0.542713567839196	0.00972753046757258	
0.562814070351759	0.0101282624919452	
0.582914572864322	0.0105141101449688	
0.603015075376884	0.0108840082276123	
0.623115577889447	0.0112369957028093	
0.64321608040201	0.0115722149341079	
0.663316582914573	0.0118889107168159	
0.683417085427136	0.0121864290979509	
0.703517587939699	0.0124642159828121	
0.723618090452261	0.0127218155265185	
0.743718592964824	0.0129588683091186	
0.763819095477387	0.0131751092965076	
0.78391959798995	0.013370365586068	
0.804020100502513	0.0135445539425945	
0.824120603015075	0.0136976781261774	
0.844221105527638	0.0138298260178239	
0.864321608040201	0.0139411665480575	
0.884422110552764	0.0140319464364	
0.904522613065327	0.014102486749521	
0.924623115577889	0.0141531792860163	
0.944723618090452	0.0141844827994781	
0.964824120603015	0.0141969190699002	
0.984924623115578	0.0141910688356622	
1.00502512562814	0.0141675675988092	
1.0251256281407	0.0141271013167475	
1.04522613065327	0.0140704019963271	
1.06532663316583	0.0139982432024838	
1.08542713567839	0.0139114355004022	
1.10552763819095	0.013810821844749	
1.12562814070352	0.0136972729343623	
1.14572864321608	0.0135716825481399	
1.16582914572864	0.0134349628809209	
1.18592964824121	0.0132880398958465	
1.20603015075377	0.0131318487113394	
1.22613065326633	0.0129673290407725	
1.24623115577889	0.0127954207026491	
1.26633165829146	0.0126170592180065	
1.28643216080402	0.0124331715141276	
1.30653266331658	0.0122446717504208	
1.32663316582915	0.0120524572836966	
1.34673366834171	0.0118574047889242	
1.36683417085427	0.0116603665522406	
1.38693467336683	0.0114621669492103	
1.4070351758794	0.0112635991247931	
1.42713567839196	0.0110654218874799	
1.44723618090452	0.0108683568298549	
1.46733668341709	0.0106730856886937	
1.48743718592965	0.0104802479534593	
1.50753768844221	0.0102904387341866	
1.52763819095477	0.0101042068959543	
1.54773869346734	0.00992205346851627	
1.5678391959799	0.00974443033504935	
1.58793969849246	0.00957173920677723	
1.60804020100503	0.00940433088494252	
1.62814070351759	0.00924250481290623	
1.64824120603015	0.00908650891899371	
1.66834170854271	0.00893653974830966	
1.68844221105528	0.00879274288212711	
1.70854271356784	0.00865521364070421	
1.7286432160804	0.00852399806381077	
1.74874371859296	0.00839909416338125	
1.76884422110553	0.00828045343975931	
1.78894472361809	0.0081679826515928	
1.80904522613065	0.00806154583024732	
1.82914572864322	0.0079609665249013	
1.84924623115578	0.00786603026656019	
1.86934673366834	0.00777648723570723	
1.8894472361809	0.00769205511860788	
1.90954773869347	0.00761242213505692	
1.92964824120603	0.00753725022032836	
1.94974874371859	0.00746617834316043	
1.96984924623116	0.00739882593906133	
1.98994974874372	0.00733479644050933	
2.01005025125628	0.00727368088198932	
2.03015075376884	0.00721506155935447	
2.05025125628141	0.00715851572089415	
2.07035175879397	0.00710361926857977	
2.09045226130653	0.00704995044705525	
2.1105527638191	0.00699709349757249	
2.13065326633166	0.00694464225381874	
2.15075376884422	0.00689220365842674	
2.17085427135678	0.00683940117671444	
2.19095477386935	0.00678587808549413	
2.21105527638191	0.00673130061693761	
2.23115577889447	0.00667536093374038	
2.25125628140704	0.00661777991827706	
2.2713567839196	0.00655830975282112	
2.29145728643216	0.00649673627490355	
2.31155778894472	0.00643288108746637	
2.33165829145729	0.00636660340833367	
2.35175879396985	0.00629780164300858	
2.37185929648241	0.00622641466569013	
2.39195979899498	0.00615242279576789	
2.41206030150754	0.00607584845822567	
2.4321608040201	0.00599675651658321	
2.45226130653266	0.00591525427041528	
2.47236180904523	0.00583149111030751	
2.49246231155779	0.00574565782308395	
2.51256281407035	0.00565798554588248	
2.53266331658291	0.00556874436419819	
2.55276381909548	0.0054782415552655	
2.57286432160804	0.00538681947733721	
2.5929648241206	0.00529485310822381	
2.61306532663317	0.00520274723743103	
2.63316582914573	0.0051109333192853	
2.65326633165829	0.00501986599514276	
2.67336683417085	0.00493001929493975	
2.69346733668342	0.00484188252999712	
2.71356783919598	0.00475595589099892	
2.73366834170854	0.00467274576577492	
2.75376884422111	0.00459275979509993	
2.77386934673367	0.00451650168374629	
2.79396984924623	0.00444446578691904	
2.81407035175879	0.00437713149464877	
2.83417085427136	0.00431495743488985	
2.85427135678392	0.00425837552123054	
2.87437185929648	0.0042077848688849	
2.89447236180905	0.0041635456054934	
2.91457286432161	0.0041259726042206	
2.93467336683417	0.00409532916687519	
2.95477386934673	0.00407182068513123	
2.9748743718593	0.00405558830957356	
2.99497487437186	0.00404670265635088	
3.01507537688442	0.00404515758193041	
3.03517587939698	0.00405086405389821	
3.05527638190955	0.00406364415205124	
3.07537688442211	0.00408322522624532	
3.09547738693467	0.00410923424423415	
3.11557788944724	0.00414119235696014	
3.1356783919598	0.00417850971316258	
3.15577889447236	0.00422048054900381	
3.17587939698492	0.00426627858494522	
3.19597989949749	0.00431495275343216	
3.21608040201005	0.00436542328641332	
3.23618090452261	0.00441647818699109	
3.25628140703518	0.00446677010925445	
3.27638190954774	0.00451481367014556	
3.2964824120603	0.00455898321418968	
3.31658291457286	0.0045975110511976	
3.33668341708543	0.00462848618502926	
3.35678391959799	0.00464985355208686	
3.37688442211055	0.00465941378099327	
3.39698492462312	0.00465482349065294	
3.41708542713568	0.00463359613465741	
3.43718592964824	0.00459310340323082	
3.4572864321608	0.00453057718934052	
3.47738693467337	0.00444311212360954	
3.49748743718593	0.00432766868221648	
3.51758793969849	0.00418107686787142	
3.53768844221106	0.00400004046197144	
3.55778894472362	0.003781141846872	
3.57788944723618	0.00352084738941405	
3.59798994974874	0.00321551338077122	
3.61809045226131	0.00286139252061524	
3.63819095477387	0.00245464093482936	
3.65829145728643	0.00199132571166899	
3.67839195979899	0.00146743294085633	
3.69849246231156	0.000878876236765219	
3.71859296482412	0.00022150572509741	
3.73869346733668	0.000508882527386484	
3.75879396984925	0.00131653666647763	
3.77889447236181	0.00220573881152622	
3.79899497487437	0.00318079445147326	
3.81909547738693	0.00424602150549358	
3.8391959798995	0.00540573907808614	
3.85929648241206	0.00666425594043549	
3.87939698492462	0.00802585877171899	
3.89949748743719	0.00949480019359591	
3.91959798994975	0.0110752866340829	
3.93969849246231	0.0127714660558194	
3.95979899497487	0.0145874155868195	
3.97989949748744	0.0165271290903061	
4	0.0185945047119166	


==> figures/WP2comparedtoSE-error-3.tsv <==
0	0	
0.0201005025125628	3.71301452742435e-05	
0.0402010050251256	0.000143564342469788	
0.0603015075376884	0.000311921012772224	
0.0804020100502513	0.000534897197283486	
0.100502512562814	0.00080527935472227	
0.120603015075377	0.00111595484244097	
0.14070351758794	0.00145992421877683	
0.160804020100503	0.00183031453946301	
0.180904522613065	0.00222039386614829	
0.201005025125628	0.00262358726469544	
0.221105527638191	0.00303349464994519	
0.241206030150754	0.00344391093914037	
0.261306532663317	0.00384884911813176	
0.281407035175879	0.00424256701679091	
0.301507537688442	0.00461959885241713	
0.321608040201005	0.0049747929601213	
0.341708542713568	0.0053033576263111	
0.361809045226131	0.00560091763013788	
0.381909547738693	0.00586358505321488	
0.402010050251256	0.00608804924007484	
0.422110552763819	0.00627169260564981	
0.442211055276382	0.00641274142718231	
0.462311557788945	0.00651046392028238	
0.482412060301508	0.00656543168966328	
0.50251256281407	0.00657986441393256	
0.522613065326633	0.00655793492212799	
0.542713567839196	0.00650510240883064	
0.562814070351759	0.00642739744785365	
0.582914572864322	0.00633132629456686	
0.603015075376884	0.00622378238683213	
0.623115577889447	0.00611190494016812	
0.64321608040201	0.00600287069446795	
0.663316582914573	0.00590360958828009	
0.683417085427136	0.00582044771340352	
0.703517587939699	0.00575870192256865	
0.723618090452261	0.00572227590651049	
0.743718592964824	0.0057133275232706	
0.763819095477387	0.00573207903443759	
0.78391959798995	0.00577681841464291	
0.804020100502513	0.00584409676721833	
0.824120603015075	0.00592908194345465	
0.844221105527638	0.00602600086193492	
0.864321608040201	0.00612860119865653	
0.884422110552764	0.00623058179248734	
0.904522613065327	0.00632596788826046	
0.924623115577889	0.00640943135134983	
0.944723618090452	0.00647657212321915	
0.964824120603015	0.00652418536957541	
0.984924623115578	0.00655054112568375	
1.00502512562814	0.00655570132142307	
1.0251256281407	0.00654173158706483	
1.04522613065327	0.00651209647386912	
1.06532663316583	0.00647108866179474	
1.08542713567839	0.00642361564502943	
1.10552763819095	0.0063749742582969	
1.12562814070352	0.00633058679954203	
1.14572864321608	0.00629569776402835	
1.16582914572864	0.00627504181137307	
1.18592964824121	0.00627250773819693	
1.20603015075377	0.00629083584671257	
1.22613065326633	0.00633139155230961	
1.24623115577889	0.00639405185035691	
1.26633165829146	0.00647722323701879	
1.28643216080402	0.00657798538498993	
1.30653266331658	0.00669233312087908	
1.32663316582915	0.0068154773805973	
1.34673366834171	0.00694216611316786	
1.36683417085427	0.00706699569131973	
1.38693467336683	0.00718469697664335	
1.4070351758794	0.00729039310288269	
1.42713567839196	0.00737983576643138	
1.44723618090452	0.00744963287748268	
1.46733668341709	0.00749748346884147	
1.48743718592965	0.00752243653995062	
1.50753768844221	0.00752518798354941	
1.52763819095477	0.00750820591220663	
1.54773869346734	0.0074750728661468	
1.5678391959799	0.00743002644854734	
1.58793969849246	0.00737778177713557	
1.60804020100503	0.00732333622336105	
1.62814070351759	0.00727174422784433	
1.64824120603015	0.0072278636304048	
1.66834170854271	0.00719608277284626	
1.68844221105528	0.00718004681805004	
1.70854271356784	0.0071824098460261	
1.7286432160804	0.00720464311269457	
1.74874371859296	0.00724692670257226	
1.76884422110553	0.00730814119146968	
1.78894472361809	0.00738596044869986	
1.80904522613065	0.00747703118329949	
1.82914572864322	0.00757721411298971	
1.84924623115578	0.00768185832113016	
1.86934673366834	0.00778608405264601	
1.8894472361809	0.00788505731318818	
1.90954773869347	0.00797424906484214	
1.92964824120603	0.00804968020169534	
1.94974874371859	0.00810815967465064	
1.96984924623116	0.00814752688212302	
1.98994974874372	0.00816691086246645	
2.01005025125628	0.00816701440282613	
2.03015075376884	0.00815015924080435	
2.05025125628141	0.00811963755479828	
2.07035175879397	0.00807933904394228	
2.09045226130653	0.00803357240588011	
2.1105527638191	0.0079868685854366	
2.13065326633166	0.00794376198608243	
2.15075376884422	0.00790855362459618	
2.17085427135678	0.0078850664047971	
2.19095477386935	0.00787640920561401	
2.21105527638191	0.007884771435986	
2.23115577889447	0.00791127101202204	
2.25125628140704	0.00795587496238661	
2.2713567839196	0.00801740327241064	
2.29145728643216	0.00809361520787309	
2.31155778894472	0.00818136646461327	
2.33165829145729	0.00827681809960778	
2.35175879396985	0.0083756758988665	
2.37185929648241	0.00847344134534638	
2.39195979899498	0.00856566105573389	
2.41206030150754	0.00864816842522373	
2.4321608040201	0.00871731761965339	
2.45226130653266	0.00877021502760656	
2.47236180904523	0.00880495645517032	
2.49246231155779	0.00882087957255542	
2.51256281407035	0.0088188323433249	
2.53266331658291	0.00880113536375452	
2.55276381909548	0.00877095269474466	
2.57286432160804	0.00873199006018984	
2.5929648241206	0.00868832389435688	
2.61306532663317	0.00864421270620291	
2.63316582914573	0.00860389062595221	
2.65326633165829	0.00857134789440739	
2.67336683417085	0.00855010804482812	
2.69346733668342	0.00854301649657737	
2.71356783919598	0.00855205878300434	
2.73366834170854	0.00857822717246256	
2.75376884422111	0.008621451110818	
2.77386934673367	0.00868059999502208	
2.79396984924623	0.00875355784631806	
2.81407035175879	0.00883736086191597	
2.83417085427136	0.00892838281218116	
2.85427135678392	0.00902255105403929	
2.87437185929648	0.00911557750048152	
2.89447236180905	0.00920319313152319	
2.91457286432161	0.00928138010746588	
2.93467336683417	0.00934660093974352	
2.95477386934673	0.00939602863734076	
2.9748743718593	0.00942778483669459	
2.99497487437186	0.00944119437610481	
3.01507537688442	0.00943704957016733	
3.03517587939698	0.00941752283770793	
3.05527638190955	0.00938562091642714	
3.07537688442211	0.00934496523551251	
3.09547738693467	0.00929964596704708	
3.11557788944724	0.00925405208389102	
3.1356783919598	0.0092126753340265	
3.15577889447236	0.00917988979016408	
3.17587939698492	0.00915971383408732	
3.19597989949749	0.00915556751274717	
3.21608040201005	0.00917004379806061	
3.23618090452261	0.00920471555349499	
3.25628140703518	0.00925999934343477	
3.27638190954774	0.00933509195617168	
3.2964824120603	0.00942798655936279	
3.31658291457286	0.00953556508742755	
3.33668341708543	0.00965375464524551	
3.35678391959799	0.00977773068555258	
3.37688442211055	0.00990214933842148	
3.39698492462312	0.0100213949709473	
3.41708542713568	0.0101298354092512	
3.43718592964824	0.0102220847403959	
3.4572864321608	0.0102932811756041	
3.47738693467337	0.0103393946670409	
3.49748743718593	0.0103575858546552	
3.51758793969849	0.0103466237745487	
3.53768844221106	0.0103070587082972	
3.55778894472362	0.0102411891673888	
3.57788944723618	0.0101533515407535	
3.59798994974874	0.0100503314785888	
3.61809045226131	0.00994183805541724	
3.63819095477387	0.0098409943420894	
3.65829145728643	0.00976474153008956	
3.67839195979899	0.00973397573982114	
3.69849246231156	0.00977316266559763	
3.71859296482412	0.00990917223677378	
3.73869346733668	0.0101692394018088	
3.75879396984925	0.0105783255365282	
3.77889447236181	0.0111565748753744	
3.79899497487437	0.0119176995067899	
3.81909547738693	0.0128687744520535	
3.8391959798995	0.0140112915072437	
3.85929648241206	0.015342867499418	
3.87939698492462	0.0168589695590345	
3.89949748743719	0.0185542728983547	
3.91959798994975	0.0204235483755722	
3.93969849246231	0.0224621471671106	
3.95979899497487	0.024666204695337	
3.97989949748744	0.0270326758158856	
4	0.0295592818770955	


==> figures/WP2comparedtoSE-error-4.tsv <==
0	0	
0.0201005025125628	4.79826645732255e-06	
0.0402010050251256	1.80954955289126e-05	
0.0603015075376884	3.83503030941306e-05	
0.0804020100502513	6.41579285315643e-05	
0.100502512562814	9.42449641471933e-05	
0.120603015075377	0.00012746415831928	
0.14070351758794	0.000162788949258828	
0.160804020100503	0.000199307924616085	
0.180904522613065	0.000236219071002746	
0.201005025125628	0.00027282401374553	
0.221105527638191	0.000308522128943238	
0.241206030150754	0.000342804656286615	
0.261306532663317	0.00037524875915054	
0.281407035175879	0.000405511623737478	
0.301507537688442	0.000433324578702049	
0.321608040201005	0.000458487262946224	
0.341708542713568	0.000480861887033547	
0.361809045226131	0.000500367585658473	
0.381909547738693	0.000516974883267466	
0.402010050251256	0.000530700308984643	
0.422110552763819	0.000541601155993404	
0.442211055276382	0.000549770419069447	
0.462311557788945	0.000555331916800992	
0.482412060301508	0.000558435607155523	
0.50251256281407	0.000559253113830685	
0.522613065326633	0.00055797348923871	
0.542713567839196	0.000554799180289896	
0.562814070351759	0.000549942252597582	
0.582914572864322	0.000543620844396361	
0.603015075376884	0.00053605587557663	
0.623115577889447	0.000527467998547303	
0.64321608040201	0.000518074802537804	
0.663316582914573	0.000508088281670418	
0.683417085427136	0.00049771253424412	
0.703517587939699	0.000487141740941736	
0.723618090452261	0.00047655838075894	
0.743718592964824	0.000466131706090256	
0.763819095477387	0.000456016485998498	
0.78391959798995	0.000446351980171672	
0.804020100502513	0.000437261193435571	
0.824120603015075	0.000428850373030673	
0.844221105527638	0.000421208761003508	
0.864321608040201	0.000414408578284821	
0.884422110552764	0.000408505258124144	
0.904522613065327	0.000403537855747651	
0.924623115577889	0.000399529682723753	
0.944723618090452	0.000396489070517643	
0.964824120603015	0.000394410266351763	
0.984924623115578	0.000393274427352342	
1.00502512562814	0.000393050680292531	
1.0251256281407	0.000393697221717977	
1.04522613065327	0.00039516244763424	
1.06532663316583	0.000397386083278938	
1.08542713567839	0.000400300337361824	
1.10552763819095	0.000403831029726868	
1.12562814070352	0.000407898767109756	
1.14572864321608	0.000412420061553979	
1.16582914572864	0.000417308505090463	
1.18592964824121	0.000422475894206952	
1.20603015075377	0.000427833373375736	
1.22613065326633	0.000433292547620044	
1.24623115577889	0.000438766570124877	
1.26633165829146	0.000444171182859463	
1.28643216080402	0.000449425718679888	
1.30653266331658	0.000454454039346516	
1.32663316582915	0.000459185388891736	
1.34673366834171	0.000463555181854341	
1.36683417085427	0.000467505695692143	
1.38693467336683	0.000470986666071509	
1.4070351758794	0.000473955774081286	
1.42713567839196	0.000476379042684641	
1.44723618090452	0.000478231108530136	
1.46733668341709	0.000479495392789656	
1.48743718592965	0.000480164144742039	
1.50753768844221	0.000480238400478226	
1.52763819095477	0.000479727802961159	
1.54773869346734	0.000478650339378251	
1.5678391959799	0.000477031953891108	
1.58793969849246	0.000474906080355712	
1.60804020100503	0.000472313069064084	
1.62814070351759	0.000469299535401088	
1.64824120603015	0.000465917625920961	
1.66834170854271	0.000462224221486933	
1.68844221105528	0.000458280074482329	
1.70854271356784	0.000454148907646955	
1.7286432160804	0.000449896482113666	
1.74874371859296	0.000445589639199819	
1.76884422110553	0.000441295342493979	
1.78894472361809	0.000437079741990601	
1.80904522613065	0.00043300726471135	
1.82914572864322	0.000429139745513574	
1.84924623115578	0.000425535626247627	
1.86934673366834	0.000422249235651313	
1.8894472361809	0.000419330138717954	
1.90954773869347	0.00041682258280289	
1.92964824120603	0.000414765044051879	
1.94974874371859	0.000413189841376529	
1.96984924623116	0.000412122853420791	
1.98994974874372	0.000411583283389816	
2.01005025125628	0.000411583509435595	
2.03015075376884	0.000412128955626859	
2.05025125628141	0.000413218014227074	
2.07035175879397	0.00041484199405962	
2.09045226130653	0.00041698509622656	
2.1105527638191	0.000419624415367	
2.13065326633166	0.000422729991645343	
2.15075376884422	0.000426264889316054	
2.17085427135678	0.000430185348424557	
2.19095477386935	0.000434441026789085	
2.21105527638191	0.000438975309921655	
2.23115577889447	0.00044372574068258	
2.25125628140704	0.000448624556375398	
2.2713567839196	0.000453599351883257	
2.29145728643216	0.000458573847791967	
2.31155778894472	0.000463468782627783	
2.33165829145729	0.000468202921195998	
2.35175879396985	0.000472694141691954	
2.37185929648241	0.000476860619504254	
2.39195979899498	0.000480622077632055	
2.41206030150754	0.000483901092348699	
2.4321608040201	0.00048662442653285	
2.45226130653266	0.000488724379841848	
2.47236180904523	0.000490140142550159	
2.49246231155779	0.000490819121128236	
2.51256281407035	0.000490718222378683	
2.53266331658291	0.000489805067117655	
2.55276381909548	0.000488059133615892	
2.57286432160804	0.000485472760681752	
2.5929648241206	0.000482052036285848	
2.61306532663317	0.000477817512958057	
2.63316582914573	0.000472804707593061	
2.65326633165829	0.000467064377768222	
2.67336683417085	0.000460662521260922	
2.69346733668342	0.000453680031799253	
2.71356783919598	0.000446212024236211	
2.73366834170854	0.000438366725272477	
2.75376884422111	0.000430263936461159	
2.77386934673367	0.000422033040195902	
2.79396984924623	0.000413810566092526	
2.81407035175879	0.000405737371327028	
2.83417085427136	0.000397955550834299	
2.85427135678392	0.000390605288660648	
2.87437185929648	0.000383821885090059	
2.89447236180905	0.000377733329886184	
2.91457286432161	0.000372458803590976	
2.93467336683417	0.000368108447398667	
2.95477386934673	0.00036478467295335	
2.9748743718593	0.00036258511286415	
2.99497487437186	0.000361607000326544	
3.01507537688442	0.000361952492350357	
3.03517587939698	0.000363734075140098	
3.05527638190955	0.000367079014503632	
3.07537688442211	0.000372131576708223	
3.09547738693467	0.000379051939038141	
3.11557788944724	0.00038801091771585	
3.1356783919598	0.000399180274442289	
3.15577889447236	0.000412719071566787	
3.17587939698492	0.00042875725752778	
3.19597989949749	0.000447378199059065	
3.21608040201005	0.000468601972707264	
3.23618090452261	0.000492370964785065	
3.25628140703518	0.000518538612714001	
3.27638190954774	0.000546861447137737	
3.2964824120603	0.000576993994308529	
3.31658291457286	0.000608485707763186	
3.33668341708543	0.000640779148727565	
3.35678391959799	0.000673208714701405	
3.37688442211055	0.000704999489329693	
3.39698492462312	0.00073526608080115	
3.41708542713568	0.000763011512843455	
3.43718592964824	0.000787126538097242	
3.4572864321608	0.000806389956006632	
3.47738693467337	0.000819470974957383	
3.49748743718593	0.000824935300881075	
3.51758793969849	0.000821258037968002	
3.53768844221106	0.000806849276282236	
3.55778894472362	0.000780104487293364	
3.57788944723618	0.00073950661024529	
3.59798994974874	0.000683844895739239	
3.61809045226131	0.000612723808039459	
3.63819095477387	0.000527874377930912	
3.65829145728643	0.000436898910951456	
3.67839195979899	0.000363847449550856	
3.69849246231156	0.000363262444032582	
3.71859296482412	0.00047864086789316	
3.73869346733668	0.000690308109073968	
3.75879396984925	0.000971161326098286	
3.77889447236181	0.00131052361869617	
3.79899497487437	0.00170629133597084	
3.81909547738693	0.00215982865210086	
3.8391959798995	0.00267403495754755	
3.85929648241206	0.00325260138410447	
3.87939698492462	0.0038996958857499	
3.89949748743719	0.00461981559124433	
3.91959798994975	0.00541771053450315	
3.93969849246231	0.00629834030264815	
3.95979899497487	0.0072668468386342	
3.97989949748744	0.00832853553855098	
4	0.00948886073311635	


==> figures/WP3-theorem-1.tsv <==
1	-1	
1	9	


==> figures/WP3-theorem-10.tsv <==
0.5	1.5602323658011	
0.510050251256281	1.58150246193271	
0.520100502512563	1.60273904701999	
0.530150753768844	1.6239475766775	
0.540201005025126	1.64518403360712	
0.550251256281407	1.66643297866159	
0.560301507537688	1.68768264909298	
0.57035175879397	1.70893063069294	
0.580402010050251	1.73026200740809	
0.590452261306533	1.75157365362182	
0.600502512562814	1.77297708038903	
0.610552763819096	1.79439274750953	
0.620603015075377	1.81586789720772	
0.630653266331658	1.8374388344577	
0.64070351758794	1.8590496096556	
0.650753768844221	1.88073973597297	
0.660804020100503	1.90250976604914	
0.670854271356784	1.92437856913139	
0.680904522613065	1.94630520621235	
0.690954773869347	1.96835464533171	
0.701005025125628	1.99051322549398	
0.71105527638191	2.01275954253967	
0.721105527638191	2.03515377451092	
0.731155778894472	2.05763281517653	
0.741206030150754	2.08023765915994	
0.751256281407035	2.10299153936224	
0.761306532663317	2.12585934802454	
0.771356783919598	2.14888390134873	
0.781407035175879	2.17202894260037	
0.791457286432161	2.19532189488374	
0.801507537688442	2.21876232387851	
0.811557788944724	2.24234128451233	
0.821608040201005	2.26611752643149	
0.831658291457286	2.29002644595487	
0.841708542713568	2.31411123824363	
0.851758793969849	2.33838844225102	
0.861809045226131	2.36281545694905	
0.871859296482412	2.38739485575218	
0.881909547738693	2.41217901170046	
0.891959798994975	2.43717862279029	
0.902010050251256	2.46233309094774	
0.912060301507538	2.48768274564099	
0.922110552763819	2.51318511765135	
0.9321608040201	2.53895554324768	
0.942211055276382	2.56489832130313	
0.952261306532663	2.59106323173344	
0.962311557788945	2.61743083738453	
0.972361809045226	2.64400227096771	
0.982412060301508	2.6707934181526	
0.992462311557789	2.69782801070638	
1.00251256281407	2.72508803075918	
1.01256281407035	2.75255714592171	
1.02261306532663	2.78026855435917	
1.03266331658291	2.80823365744613	
1.0427135678392	2.8364435923576	
1.05276381909548	2.86488964899039	
1.06281407035176	2.89356547654331	
1.07286432160804	2.922524376312	
1.08291457286432	2.95174701018598	
1.0929648241206	2.98119679642792	
1.10301507537688	3.01092382686708	
1.11306532663317	3.04091568933216	
1.12311557788945	3.07119338133777	
1.13316582914573	3.10170653443248	
1.14321608040201	3.1325352129252	
1.15326633165829	3.16364901273495	
1.16331658291457	3.19504893443383	
1.17336683417085	3.2267151631759	
1.18341708542714	3.25868227605601	
1.19346733668342	3.29094726602568	
1.2035175879397	3.32349909921278	
1.21356783919598	3.35635119217501	
1.22361809045226	3.38953643853772	
1.23366834170854	3.42298417450766	
1.24371859296482	3.45678773328766	
1.25376884422111	3.49089645215651	
1.26381909547739	3.52533418440004	
1.27386934673367	3.56008785254876	
1.28391959798995	3.59517981794584	
1.29396984924623	3.6305720425633	
1.30402010050251	3.66633512921168	
1.31407035175879	3.70241986473276	
1.32412060301508	3.7388439800716	
1.33417085427136	3.77561752182551	
1.34422110552764	3.81271602066452	
1.35427135678392	3.85016906107913	
1.3643216080402	3.88801327981909	
1.37437185929648	3.92619778905927	
1.38442211055276	3.96476428032842	
1.39447236180905	4.00364012109196	
1.40452261306533	4.04296099546801	
1.41457286432161	4.08260504651978	
1.42462311557789	4.12265565425511	
1.43467336683417	4.16307911255921	
1.44472361809045	4.20386233729485	
1.45477386934673	4.24505315302679	
1.46482412060302	4.28667276895421	
1.4748743718593	4.32868024851493	
1.48492462311558	4.37105382151535	
1.49497487437186	4.41387229773066	
1.50502512562814	4.45710636900881	
1.51507537688442	4.50072955903837	
1.5251256281407	4.54480244267832	
1.53517587939698	4.58929687908586	
1.54522613065327	4.63423286521827	
1.55527638190955	4.67960923889286	
1.56532663316583	4.72541068327239	
1.57537688442211	4.77167456408749	
1.58542713567839	4.81837106764767	
1.59547738693467	4.86555653269004	
1.60552763819095	4.91316680479545	
1.61557788944724	4.96126469350575	
1.62562814070352	5.00983215497287	
1.6356783919598	5.05886456060987	
1.64572864321608	5.1083792462383	
1.65577889447236	5.15837689558416	
1.66582914572864	5.2088448249082	
1.67587939698492	5.25980881404401	
1.68592964824121	5.31128213099964	
1.69597989949749	5.36322639422194	
1.70603015075377	5.41570842604998	
1.71608040201005	5.46870297473523	
1.72613065326633	5.52217037435629	
1.73618090452261	5.57617862978784	
1.74623115577889	5.63067200904285	
1.75628140703518	5.68575287492281	
1.76633165829146	5.74130657494058	
1.77638190954774	5.79743790362305	
1.78643216080402	5.85407138685027	
1.7964824120603	5.91124975054948	
1.80653266331658	5.96896769899435	
1.81658291457286	6.02725192177108	
1.82663316582915	6.08606915708039	
1.83668341708543	6.14545731487242	
1.84673366834171	6.20541602641487	
1.85678391959799	6.26592144648232	
1.86683417085427	6.32698986058884	
1.87688442211055	6.38867030454135	
1.88693467336683	6.45089807417895	
1.89698492462312	6.51370457453488	
1.9070351758794	6.57710764228018	
1.91708542713568	6.64111495412827	
1.92713567839196	6.70571013184136	
1.93718592964824	6.77089053042649	
1.94723618090452	6.83671639142523	
1.9572864321608	6.90306485874444	
1.96733668341709	6.97013817282953	
1.97738693467337	7.0377496072066	
1.98743718592965	7.10603753342693	
1.99748743718593	7.17493866311421	
2.00753768844221	7.24444978846335	
2.01758793969849	7.3146021420248	
2.02763819095477	7.38542462464548	
2.03768844221106	7.45687441177442	
2.04773869346734	7.52893803404237	
2.05778894472362	7.60170827677438	
2.0678391959799	7.67511661372622	
2.07788944723618	7.74921760893981	
2.08793969849246	7.8239544516531	
2.09798994974874	7.89936540379897	
2.10804020100502	7.97549854350293	
2.11809045226131	8.05229493126177	
2.12814070351759	8.1297748471762	
2.13819095477387	8.20797176411556	
2.14824120603015	8.28684290219002	
2.15829145728643	8.36643469750464	
2.16834170854271	8.44674544655857	
2.17839195979899	8.52776194960888	
2.18844221105528	8.60952775309723	
2.19849246231156	8.69197028414068	
2.20854271356784	8.77519496032263	
2.21859296482412	8.85913695552239	
2.2286432160804	8.9438383822447	
2.23869346733668	9.02926153558303	
2.24874371859296	9.11544417435581	
2.25879396984925	9.20239093422058	
2.26884422110553	9.29008956188399	
2.27889447236181	9.37859021557339	
2.28894472361809	9.46781317972065	
2.29899497487437	9.55785075248715	
2.30904522613065	9.64867006285648	
2.31909547738693	9.74026603907778	
2.32914572864322	9.83264369370127	
2.3391959798995	9.92585177412185	
2.34924623115578	10.0198302027407	
2.35929648241206	10.1146252100915	
2.36934673366834	10.2102678318328	
2.37939698492462	10.3067022379222	
2.3894472361809	10.4039691248217	
2.39949748743719	10.5020637420922	
2.40954773869347	10.6009848033249	
2.41959798994975	10.7007922194026	
2.42964824120603	10.8013834993492	
2.43969849246231	10.9028607660093	
2.44974874371859	11.0052032289819	
2.45979899497487	11.1083955809725	
2.46984924623116	11.2124739681607	
2.47989949748744	11.3174237324237	
2.48994974874372	11.4232560629846	
2.5	11.5299661441207	


==> figures/WP3-theorem-11.tsv <==
0.5	1.56990757366835	
0.510050251256281	1.58965011838183	
0.520100502512563	1.60952874687313	
0.530150753768844	1.62955688183546	
0.540201005025126	1.6497003069537	
0.550251256281407	1.66996452743624	
0.560301507537688	1.69038056358565	
0.57035175879397	1.71087184157967	
0.580402010050251	1.73151581610872	
0.590452261306533	1.75227520162314	
0.600502512562814	1.77312876967148	
0.610552763819096	1.79411638114076	
0.620603015075377	1.8152265266902	
0.630653266331658	1.83642353131697	
0.64070351758794	1.85776100891047	
0.650753768844221	1.87921303076969	
0.660804020100503	1.90079291819083	
0.670854271356784	1.92250064905492	
0.680904522613065	1.94434052865765	
0.690954773869347	1.96628945921659	
0.701005025125628	1.98839383562871	
0.71105527638191	2.01060674327556	
0.721105527638191	2.03296858477761	
0.731155778894472	2.05547421933123	
0.741206030150754	2.07813046913613	
0.751256281407035	2.10092715039715	
0.761306532663317	2.12383853813234	
0.771356783919598	2.14695136641264	
0.781407035175879	2.17015356571221	
0.791457286432161	2.19358059118468	
0.801507537688442	2.21709979865593	
0.811557788944724	2.24081476105418	
0.821608040201005	2.26470738416376	
0.831658291457286	2.28872991252203	
0.841708542713568	2.31291957725497	
0.851758793969849	2.33729926683868	
0.861809045226131	2.36184492168281	
0.871859296482412	2.38657476573986	
0.881909547738693	2.41145120307456	
0.891959798994975	2.43654280758253	
0.902010050251256	2.46180654116371	
0.912060301507538	2.48726241318249	
0.922110552763819	2.51291059999124	
0.9321608040201	2.53875065633747	
0.942211055276382	2.56477412638219	
0.952261306532663	2.59100004731019	
0.962311557788945	2.61747015515597	
0.972361809045226	2.64411715959701	
0.982412060301508	2.67096298466713	
0.992462311557789	2.69804833231847	
1.00251256281407	2.72533597985904	
1.01256281407035	2.75289125746884	
1.02261306532663	2.78063432218743	
1.03266331658291	2.80860479361551	
1.0427135678392	2.83682647748189	
1.05276381909548	2.86528666410233	
1.06281407035176	2.89399008737512	
1.07286432160804	2.92293921467362	
1.08291457286432	2.95214546059207	
1.0929648241206	2.98161716707962	
1.10301507537688	3.01130645129206	
1.11306532663317	3.04129900027559	
1.12311557788945	3.07155096145848	
1.13316582914573	3.10206315870164	
1.14321608040201	3.1328649536225	
1.15326633165829	3.16391712459312	
1.16331658291457	3.19529754290151	
1.17336683417085	3.2269340763718	
1.18341708542714	3.25887593821895	
1.19346733668342	3.29110743292775	
1.2035175879397	3.32364264719038	
1.21356783919598	3.35648589999507	
1.22361809045226	3.38961506171729	
1.23366834170854	3.42309273818168	
1.24371859296482	3.45689232806034	
1.25376884422111	3.49101807224299	
1.26381909547739	3.52542748746149	
1.27386934673367	3.56019758851109	
1.28391959798995	3.59530961378465	
1.29396984924623	3.63075313324968	
1.30402010050251	3.66652536638778	
1.31407035175879	3.70265770262201	
1.32412060301508	3.7391192588432	
1.33417085427136	3.77598607091164	
1.34422110552764	3.81315925070174	
1.35427135678392	3.85072137587189	
1.3643216080402	3.88861966418266	
1.37437185929648	3.92690327874257	
1.38442211055276	3.96555924907604	
1.39447236180905	4.0045987476949	
1.40452261306533	4.04404039930548	
1.41457286432161	4.08381958672468	
1.42462311557789	4.12400030906421	
1.43467336683417	4.16459880245905	
1.44472361809045	4.20555496356104	
1.45477386934673	4.24692631128684	
1.46482412060302	4.28872001002121	
1.4748743718593	4.33089057918895	
1.48492462311558	4.37348506416945	
1.49497487437186	4.41648065770923	
1.50502512562814	4.45990733535366	
1.51507537688442	4.50373734683141	
1.5251256281407	4.54801098424464	
1.53517587939698	4.59269660085344	
1.54522613065327	4.63779567559241	
1.55527638190955	4.68335785454121	
1.56532663316583	4.72934189873871	
1.57537688442211	4.77575961579951	
1.58542713567839	4.82263596512745	
1.59547738693467	4.86996570158227	
1.60552763819095	4.91772470950725	
1.61557788944724	4.96595465053873	
1.62562814070352	5.01463083541883	
1.6356783919598	5.06380372108369	
1.64572864321608	5.11342867618455	
1.65577889447236	5.16351596215289	
1.66582914572864	5.2140945544143	
1.67587939698492	5.2651646337606	
1.68592964824121	5.31667935426855	
1.69597989949749	5.36870316625062	
1.70603015075377	5.42123630575525	
1.71608040201005	5.47425666895637	
1.72613065326633	5.52776303187451	
1.73618090452261	5.58178729341216	
1.74623115577889	5.63632982984334	
1.75628140703518	5.69138414066172	
1.76633165829146	5.74693997498317	
1.77638190954774	5.80301870335009	
1.78643216080402	5.85963255998134	
1.7964824120603	5.91678218421237	
1.80653266331658	5.97444868358077	
1.81658291457286	6.03270002863381	
1.82663316582915	6.09145202918175	
1.83668341708543	6.15076486178124	
1.84673366834171	6.21065430269552	
1.85678391959799	6.27107427309077	
1.86683417085427	6.33207829142831	
1.87688442211055	6.39366045080782	
1.88693467336683	6.45578896535888	
1.89698492462312	6.51850572646034	
1.9070351758794	6.58180139583286	
1.91708542713568	6.64569685183897	
1.92713567839196	6.71017726438521	
1.93718592964824	6.77527603689649	
1.94723618090452	6.840980030674	
1.9572864321608	6.90729634742076	
1.96733668341709	6.97420912441494	
1.97738693467337	7.04175860945728	
1.98743718592965	7.10995283934495	
1.99748743718593	7.17875042257024	
2.00753768844221	7.24820042004793	
2.01758793969849	7.31829407541706	
2.02763819095477	7.38902190487539	
2.03768844221106	7.46041195704367	
2.04773869346734	7.53245605725042	
2.05778894472362	7.60517587609362	
2.0678391959799	7.67856407625685	
2.07788944723618	7.75259260734795	
2.08793969849246	7.8273312849937	
2.09798994974874	7.90275737275434	
2.10804020100502	7.97885800576374	
2.11809045226131	8.05565070332226	
2.12814070351759	8.13315002732293	
2.13819095477387	8.21135580787316	
2.14824120603015	8.29029652143875	
2.15829145728643	8.36989942157788	
2.16834170854271	8.45022793546582	
2.17839195979899	8.53131358230896	
2.18844221105528	8.61309969628797	
2.19849246231156	8.69561905522762	
2.20854271356784	8.77889084935864	
2.21859296482412	8.86289056055609	
2.2286432160804	8.94765709599791	
2.23869346733668	9.03315763657694	
2.24874371859296	9.11940987523116	
2.25879396984925	9.20643624319861	
2.26884422110553	9.29423769964604	
2.27889447236181	9.38279674830813	
2.28894472361809	9.47212472835679	
2.29899497487437	9.56223835649247	
2.30904522613065	9.65313822344833	
2.31909547738693	9.74482576004291	
2.32914572864322	9.83731245230431	
2.3391959798995	9.93062404484393	
2.34924623115578	10.0246582032275	
2.35929648241206	10.1195695048658	
2.36934673366834	10.2152685645186	
2.37939698492462	10.3118047244321	
2.3894472361809	10.4091679718928	
2.39949748743719	10.5073259013575	
2.40954773869347	10.6063172534708	
2.41959798994975	10.7061308486498	
2.42964824120603	10.8067936266233	
2.43969849246231	10.9082833493413	
2.44974874371859	11.0106472103895	
2.45979899497487	11.1138610806101	
2.46984924623116	11.2179235633243	
2.47989949748744	11.3228036227779	
2.48994974874372	11.4285903347454	
2.5	11.5352156000303	


==> figures/WP3-theorem-12.tsv <==
0.5	1.58979681128227	
0.510050251256281	1.6088790237849	
0.520100502512563	1.62811937423291	
0.530150753768844	1.64746905637016	
0.540201005025126	1.66693666284585	
0.550251256281407	1.68652667452247	
0.560301507537688	1.70626411934661	
0.57035175879397	1.72610132854026	
0.580402010050251	1.74608956646076	
0.590452261306533	1.76616350698734	
0.600502512562814	1.78639050892109	
0.610552763819096	1.8067349077037	
0.620603015075377	1.82718944638628	
0.630653266331658	1.84780103959309	
0.64070351758794	1.86854291937604	
0.650753768844221	1.88941178816825	
0.660804020100503	1.91041424961492	
0.670854271356784	1.93155574318276	
0.680904522613065	1.95283124460862	
0.690954773869347	1.97426966293947	
0.701005025125628	1.99583200432598	
0.71105527638191	2.01756353676865	
0.721105527638191	2.03945730791003	
0.731155778894472	2.06147668303485	
0.741206030150754	2.08367957896809	
0.751256281407035	2.10602179755995	
0.761306532663317	2.12853675001767	
0.771356783919598	2.15121210974386	
0.781407035175879	2.17406751741339	
0.791457286432161	2.19707792399112	
0.801507537688442	2.22028936346388	
0.811557788944724	2.24367485124376	
0.821608040201005	2.26722623856985	
0.831658291457286	2.29096886177736	
0.841708542713568	2.31490170994527	
0.851758793969849	2.33903559012283	
0.861809045226131	2.36335357074218	
0.871859296482412	2.38786263586702	
0.881909547738693	2.41255220936026	
0.891959798994975	2.4374550803413	
0.902010050251256	2.462602649157	
0.912060301507538	2.48789894862881	
0.922110552763819	2.51342276100911	
0.9321608040201	2.53915282106734	
0.942211055276382	2.56511866222073	
0.952261306532663	2.5913018793679	
0.962311557788945	2.61769111049584	
0.972361809045226	2.64428992439093	
0.982412060301508	2.67112980996395	
0.992462311557789	2.69819674273901	
1.00251256281407	2.72549975608456	
1.01256281407035	2.75302843981061	
1.02261306532663	2.78078674066352	
1.03266331658291	2.80879218777859	
1.0427135678392	2.83704187384521	
1.05276381909548	2.86552700835226	
1.06281407035176	2.89429805825772	
1.07286432160804	2.92330885754246	
1.08291457286432	2.95255099076471	
1.0929648241206	2.982082136846	
1.10301507537688	3.01185508549436	
1.11306532663317	3.04191412290718	
1.12311557788945	3.07223910285017	
1.13316582914573	3.10280150939805	
1.14321608040201	3.13367172579506	
1.15326633165829	3.16483038471229	
1.16331658291457	3.19625869461283	
1.17336683417085	3.22796395101305	
1.18341708542714	3.25995333798007	
1.19346733668342	3.2922605862993	
1.2035175879397	3.32484370631569	
1.21356783919598	3.35774481565561	
1.22361809045226	3.39092458991358	
1.23366834170854	3.42441631278973	
1.24371859296482	3.45821303863036	
1.25376884422111	3.49233246722425	
1.26381909547739	3.52674121421985	
1.27386934673367	3.56148653796894	
1.28391959798995	3.59655291676535	
1.29396984924623	3.63194558422857	
1.30402010050251	3.66766521697294	
1.31407035175879	3.70373172836792	
1.32412060301508	3.74010455975312	
1.33417085427136	3.7768470284689	
1.34422110552764	3.81392764811236	
1.35427135678392	3.85133797492673	
1.3643216080402	3.88912625480452	
1.37437185929648	3.92725746066682	
1.38442211055276	3.9657415926788	
1.39447236180905	4.00463488059112	
1.40452261306533	4.04386439608625	
1.41457286432161	4.08345665435964	
1.42462311557789	4.12345263917267	
1.43467336683417	4.16382321985778	
1.44472361809045	4.20460153709844	
1.45477386934673	4.24577202399578	
1.46482412060302	4.28731164251951	
1.4748743718593	4.32929329531017	
1.48492462311558	4.37164100441514	
1.49497487437186	4.41442668865492	
1.50502512562814	4.45761165578387	
1.51507537688442	4.50122198214137	
1.5251256281407	4.54527064993197	
1.53517587939698	4.58972044285333	
1.54522613065327	4.63463855162249	
1.55527638190955	4.67995287905721	
1.56532663316583	4.72572810432235	
1.57537688442211	4.77196768467784	
1.58542713567839	4.81864063627759	
1.59547738693467	4.86578385859077	
1.60552763819095	4.91337879300233	
1.61557788944724	4.96142631674555	
1.62562814070352	5.00994698459098	
1.6356783919598	5.05894278793561	
1.64572864321608	5.10844284361454	
1.65577889447236	5.15839053305521	
1.66582914572864	5.20885040114046	
1.67587939698492	5.25976942531326	
1.68592964824121	5.31122786326019	
1.69597989949749	5.36318301881168	
1.70603015075377	5.41562645244954	
1.71608040201005	5.4685895541058	
1.72613065326633	5.52203602180603	
1.73618090452261	5.57604723923538	
1.74623115577889	5.6305521267281	
1.75628140703518	5.68561332390812	
1.76633165829146	5.74118051617521	
1.77638190954774	5.79732060772933	
1.78643216080402	5.85396262179931	
1.7964824120603	5.91115841071634	
1.80653266331658	5.96895284257607	
1.81658291457286	6.02725880317503	
1.82663316582915	6.08614241793298	
1.83668341708543	6.1455689220296	
1.84673366834171	6.20559357903989	
1.85678391959799	6.26620368022844	
1.86683417085427	6.32737161580366	
1.87688442211055	6.38914390666995	
1.88693467336683	6.45150582670223	
1.89698492462312	6.51444099058322	
1.9070351758794	6.57801360730424	
1.91708542713568	6.64217090997866	
1.92713567839196	6.70695462125705	
1.93718592964824	6.77236247594209	
1.94723618090452	6.83837389920329	
1.9572864321608	6.90503149716908	
1.96733668341709	6.97230748441292	
1.97738693467337	7.04021404778458	
1.98743718592965	7.10878229518592	
1.99748743718593	7.1779904634269	
2.00753768844221	7.24784000912009	
2.01758793969849	7.31836831426449	
2.02763819095477	7.38954074690534	
2.03768844221106	7.4614078755241	
2.04773869346734	7.53395379759387	
2.05778894472362	7.60716248853801	
2.0678391959799	7.68103210786432	
2.07788944723618	7.75563369104057	
2.08793969849246	7.83092836226134	
2.09798994974874	7.90687995802427	
2.10804020100502	7.98358424126713	
2.11809045226131	8.06099470025794	
2.12814070351759	8.13912229476076	
2.13819095477387	8.21796475434184	
2.14824120603015	8.29754135958842	
2.15829145728643	8.37785132611085	
2.16834170854271	8.45891266875413	
2.17839195979899	8.54068243788324	
2.18844221105528	8.6232266565822	
2.19849246231156	8.70650493149154	
2.20854271356784	8.79057550007393	
2.21859296482412	8.8753622018306	
2.2286432160804	8.96096907334736	
2.23869346733668	9.04733728647865	
2.24874371859296	9.13448544665475	
2.25879396984925	9.22241297654596	
2.26884422110553	9.31115935093102	
2.27889447236181	9.40068944374423	
2.28894472361809	9.4910403913268	
2.29899497487437	9.58219995421701	
2.30904522613065	9.67418643787788	
2.31909547738693	9.76696821394814	
2.32914572864322	9.86059404567913	
2.3391959798995	9.95508673459723	
2.34924623115578	10.0503967252336	
2.35929648241206	10.1465413151939	
2.36934673366834	10.2435628546365	
2.37939698492462	10.3414450442895	
2.3894472361809	10.4402083204789	
2.39949748743719	10.5398228194908	
2.40954773869347	10.6403078711968	
2.41959798994975	10.7417008708275	
2.42964824120603	10.8439772649673	
2.43969849246231	10.9471753139871	
2.44974874371859	11.0512342547382	
2.45979899497487	11.1562339054279	
2.46984924623116	11.2621218359978	
2.47989949748744	11.3689390753832	
2.48994974874372	11.4766725286513	
2.5	11.5853201711108	


==> figures/WP3-theorem-13.tsv <==
1	2.71828182845905	


==> figures/WP3-theorem-14.tsv <==
0.7	1.90279727992133	
1.3	3.53376637699676	


==> figures/WP3-theorem-15.tsv <==
1.25	3.39785228557381	


==> figures/WP3-theorem-16.tsv <==
0.95	2.37849659990166	
1.55	4.41720797124595	


==> figures/WP3-theorem-17.tsv <==
1.75	5.47054217977383	


==> figures/WP3-theorem-18.tsv <==
1.45	3.82937952584168	
2.05	7.11170483370598	


==> figures/WP3-theorem-19.tsv <==
0.5	1.64872127070013	
0.510050251256281	1.66537488002313	
0.520100502512563	1.68219670619904	
0.530150753768844	1.69918844837362	
0.540201005025126	1.71635182285556	
0.550251256281407	1.73368856328987	
0.560301507537688	1.75120042083298	
0.57035175879397	1.76888916432959	
0.580402010050251	1.7867565804914	
0.590452261306533	1.80480447407755	
0.600502512562814	1.82303466807688	
0.610552763819096	1.84144900389214	
0.620603015075377	1.86004934152594	
0.630653266331658	1.87883755976863	
0.64070351758794	1.89781555638809	
0.650753768844221	1.91698524832139	
0.660804020100503	1.93634857186846	
0.670854271356784	1.95590748288763	
0.680904522613065	1.97566395699324	
0.690954773869347	1.99561998975512	
0.701005025125628	2.01577759690022	
0.71105527638191	2.03613881451621	
0.721105527638191	2.05670569925711	
0.731155778894472	2.07748032855104	
0.741206030150754	2.09846480081009	
0.751256281407035	2.11966123564223	
0.761306532663317	2.14107177406544	
0.771356783919598	2.16269857872397	
0.781407035175879	2.18454383410676	
0.791457286432161	2.20660974676811	
0.801507537688442	2.22889854555057	
0.811557788944724	2.25141248181006	
0.821608040201005	2.27415382964327	
0.831658291457286	2.29712488611735	
0.841708542713568	2.320327971502	
0.851758793969849	2.34376542950375	
0.861809045226131	2.36743962750275	
0.871859296482412	2.39135295679187	
0.881909547738693	2.41550783281824	
0.891959798994975	2.43990669542728	
0.902010050251256	2.46455200910905	
0.912060301507538	2.48944626324729	
0.922110552763819	2.51459197237077	
0.9321608040201	2.53999167640736	
0.942211055276382	2.56564794094054	
0.952261306532663	2.59156335746855	
0.962311557788945	2.61774054366617	
0.972361809045226	2.6441821436491	
0.982412060301508	2.67089082824106	
0.992462311557789	2.69786929524356	
1.00251256281407	2.72512026970842	
1.01256281407035	2.75264650421296	
1.02261306532663	2.78045077913811	
1.03266331658291	2.8085359029492	
1.0427135678392	2.83690471247968	
1.05276381909548	2.86556007321761	
1.06281407035176	2.89450487959516	
1.07286432160804	2.92374205528091	
1.08291457286432	2.95327455347522	
1.0929648241206	2.9831053572085	
1.10301507537688	3.01323747964252	
1.11306532663317	3.04367396437476	
1.12311557788945	3.07441788574588	
1.13316582914573	3.10547234915018	
1.14321608040201	3.13684049134936	
1.15326633165829	3.16852548078928	
1.16331658291457	3.20053051792004	
1.17336683417085	3.23285883551926	
1.18341708542714	3.26551369901859	
1.19346733668342	3.29849840683356	
1.2035175879397	3.33181629069674	
1.21356783919598	3.3654707159943	
1.22361809045226	3.3994650821059	
1.23366834170854	3.4338028227481	
1.24371859296482	3.46848740632115	
1.25376884422111	3.50352233625936	
1.26381909547739	3.53891115138498	
1.27386934673367	3.5746574262656	
1.28391959798995	3.61076477157528	
1.29396984924623	3.64723683445923	
1.30402010050251	3.68407729890217	
1.31407035175879	3.72128988610049	
1.32412060301508	3.7588783548381	
1.33417085427136	3.79684650186612	
1.34422110552764	3.83519816228633	
1.35427135678392	3.87393720993863	
1.3643216080402	3.91306755779225	
1.37437185929648	3.95259315834104	
1.38442211055276	3.99251800400268	
1.39447236180905	4.03284612752199	
1.40452261306533	4.07358160237822	
1.41457286432161	4.11472854319652	
1.42462311557789	4.15629110616358	
1.43467336683417	4.19827348944739	
1.44472361809045	4.24067993362135	
1.45477386934673	4.28351472209256	
1.46482412060302	4.32678218153448	
1.4748743718593	4.37048668232399	
1.48492462311558	4.41463263898282	
1.49497487437186	4.45922451062342	
1.50502512562814	4.50426680139943	
1.51507537688442	4.5497640609606	
1.5251256281407	4.59572088491235	
1.53517587939698	4.64214191527996	
1.54522613065327	4.68903184097745	
1.55527638190955	4.73639539828122	
1.56532663316583	4.78423737130843	
1.57537688442211	4.83256259250027	
1.58542713567839	4.88137594311003	
1.59547738693467	4.93068235369617	
1.60552763819095	4.98048680462037	
1.61557788944724	5.03079432655056	
1.62562814070352	5.08161000096905	
1.6356783919598	5.13293896068585	
1.64572864321608	5.18478639035707	
1.65577889447236	5.23715752700866	
1.66582914572864	5.29005766056537	
1.67587939698492	5.34349213438507	
1.68592964824121	5.39746634579849	
1.69597989949749	5.4519857466544	
1.70603015075377	5.50705584387029	
1.71608040201005	5.56268219998858	
1.72613065326633	5.61887043373854	
1.73618090452261	5.67562622060377	
1.74623115577889	5.73295529339555	
1.75628140703518	5.79086344283181	
1.76633165829146	5.8493565181221	
1.77638190954774	5.90844042755841	
1.78643216080402	5.96812113911191	
1.7964824120603	6.02840468103583	
1.80653266331658	6.08929714247432	
1.81658291457286	6.15080467407751	
1.82663316582915	6.21293348862278	
1.83668341708543	6.27568986164233	
1.84673366834171	6.339080132057	
1.85678391959799	6.40311070281663	
1.86683417085427	6.46778804154676	
1.87688442211055	6.53311868120191	
1.88693467336683	6.59910922072551	
1.89698492462312	6.66576632571641	
1.9070351758794	6.73309672910215	
1.91708542713568	6.8011072318191	
1.92713567839196	6.86980470349935	
1.93718592964824	6.93919608316464	
1.94723618090452	7.00928837992724	
1.9572864321608	7.08008867369794	
1.96733668341709	7.15160411590115	
1.97738693467337	7.22384193019733	
1.98743718592965	7.29680941321253	
1.99748743718593	7.37051393527552	
2.00753768844221	7.44496294116218	
2.01758793969849	7.52016395084751	
2.02763819095477	7.59612456026523	
2.03768844221106	7.67285244207499	
2.04773869346734	7.7503553464374	
2.05778894472362	7.82864110179688	
2.0678391959799	7.90771761567236	
2.07788944723618	7.98759287545602	
2.08793969849246	8.0682749492201	
2.09798994974874	8.14977198653181	
2.10804020100502	8.23209221927655	
2.11809045226131	8.31524396248936	
2.12814070351759	8.39923561519482	
2.13819095477387	8.48407566125542	
2.14824120603015	8.56977267022852	
2.15829145728643	8.65633529823192	
2.16834170854271	8.74377228881823	
2.17839195979899	8.83209247385802	
2.18844221105528	8.9213047744319	
2.19849246231156	9.01141820173166	
2.20854271356784	9.10244185797047	
2.21859296482412	9.19438493730225	
2.2286432160804	9.28725672675038	
2.23869346733668	9.38106660714577	
2.24874371859296	9.47582405407439	
2.25879396984925	9.5715386388344	
2.26884422110553	9.6682200294029	
2.27889447236181	9.76587799141252	
2.28894472361809	9.86452238913781	
2.29899497487437	9.96416318649159	
2.30904522613065	10.0648104480314	
2.31909547738693	10.1664743399762	
2.32914572864322	10.2691651312331	
2.3391959798995	10.3728931944347	
2.34924623115578	10.4776690069867	
2.35929648241206	10.5835031521263	
2.36934673366834	10.6904063199913	
2.37939698492462	10.7983893086997	
2.3894472361809	10.9074630254404	
2.39949748743719	11.0176384875752	
2.40954773869347	11.1289268237511	
2.41959798994975	11.2413392750252	
2.42964824120603	11.3548871959991	
2.43969849246231	11.469582055967	
2.44974874371859	11.585435440073	
2.45979899497487	11.7024590504822	
2.46984924623116	11.8206647075624	
2.47989949748744	11.9400643510778	
2.48994974874372	12.0606700413956	
2.5	12.1824939607035	


==> figures/WP3-theorem-2.tsv <==
2	-1	
2	9	


==> figures/WP3-theorem-3.tsv <==
0.5	0	
0.510050251256281	0	
0.520100502512563	0	
0.530150753768844	0	
0.540201005025126	0	
0.550251256281407	0	
0.560301507537688	0	
0.57035175879397	0	
0.580402010050251	0	
0.590452261306533	0	
0.600502512562814	0	
0.610552763819096	0	
0.620603015075377	0	
0.630653266331658	0	
0.64070351758794	0	
0.650753768844221	0	
0.660804020100503	0	
0.670854271356784	0	
0.680904522613065	0	
0.690954773869347	0	
0.701005025125628	0	
0.71105527638191	0	
0.721105527638191	0	
0.731155778894472	0	
0.741206030150754	0	
0.751256281407035	0	
0.761306532663317	0	
0.771356783919598	0	
0.781407035175879	0	
0.791457286432161	0	
0.801507537688442	0	
0.811557788944724	0	
0.821608040201005	0	
0.831658291457286	0	
0.841708542713568	0	
0.851758793969849	0	
0.861809045226131	0	
0.871859296482412	0	
0.881909547738693	0	
0.891959798994975	0	
0.902010050251256	0	
0.912060301507538	0	
0.922110552763819	0	
0.9321608040201	0	
0.942211055276382	0	
0.952261306532663	0	
0.962311557788945	0	
0.972361809045226	0	
0.982412060301508	0	
0.992462311557789	0	
1.00251256281407	0	
1.01256281407035	0	
1.02261306532663	0	
1.03266331658291	0	
1.0427135678392	0	
1.05276381909548	0	
1.06281407035176	0	
1.07286432160804	0	
1.08291457286432	0	
1.0929648241206	0	
1.10301507537688	0	
1.11306532663317	0	
1.12311557788945	0	
1.13316582914573	0	
1.14321608040201	0	
1.15326633165829	0	
1.16331658291457	0	
1.17336683417085	0	
1.18341708542714	0	
1.19346733668342	0	
1.2035175879397	0	
1.21356783919598	0	
1.22361809045226	0	
1.23366834170854	0	
1.24371859296482	0	
1.25376884422111	0	
1.26381909547739	0	
1.27386934673367	0	
1.28391959798995	0	
1.29396984924623	0	
1.30402010050251	0	
1.31407035175879	0	
1.32412060301508	0	
1.33417085427136	0	
1.34422110552764	0	
1.35427135678392	0	
1.3643216080402	0	
1.37437185929648	0	
1.38442211055276	0	
1.39447236180905	0	
1.40452261306533	0	
1.41457286432161	0	
1.42462311557789	0	
1.43467336683417	0	
1.44472361809045	0	
1.45477386934673	0	
1.46482412060302	0	
1.4748743718593	0	
1.48492462311558	0	
1.49497487437186	0	
1.50502512562814	0	
1.51507537688442	0	
1.5251256281407	0	
1.53517587939698	0	
1.54522613065327	0	
1.55527638190955	0	
1.56532663316583	0	
1.57537688442211	0	
1.58542713567839	0	
1.59547738693467	0	
1.60552763819095	0	
1.61557788944724	0	
1.62562814070352	0	
1.6356783919598	0	
1.64572864321608	0	
1.65577889447236	0	
1.66582914572864	0	
1.67587939698492	0	
1.68592964824121	0	
1.69597989949749	0	
1.70603015075377	0	
1.71608040201005	0	
1.72613065326633	0	
1.73618090452261	0	
1.74623115577889	0	
1.75628140703518	0	
1.76633165829146	0	
1.77638190954774	0	
1.78643216080402	0	
1.7964824120603	0	
1.80653266331658	0	
1.81658291457286	0	
1.82663316582915	0	
1.83668341708543	0	
1.84673366834171	0	
1.85678391959799	0	
1.86683417085427	0	
1.87688442211055	0	
1.88693467336683	0	
1.89698492462312	0	
1.9070351758794	0	
1.91708542713568	0	
1.92713567839196	0	
1.93718592964824	0	
1.94723618090452	0	
1.9572864321608	0	
1.96733668341709	0	
1.97738693467337	0	
1.98743718592965	0	
1.99748743718593	0	
2.00753768844221	0	
2.01758793969849	0	
2.02763819095477	0	
2.03768844221106	0	
2.04773869346734	0	
2.05778894472362	0	
2.0678391959799	0	
2.07788944723618	0	
2.08793969849246	0	
2.09798994974874	0	
2.10804020100502	0	
2.11809045226131	0	
2.12814070351759	0	
2.13819095477387	0	
2.14824120603015	0	
2.15829145728643	0	
2.16834170854271	0	
2.17839195979899	0	
2.18844221105528	0	
2.19849246231156	0	
2.20854271356784	0	
2.21859296482412	0	
2.2286432160804	0	
2.23869346733668	0	
2.24874371859296	0	
2.25879396984925	0	
2.26884422110553	0	
2.27889447236181	0	
2.28894472361809	0	
2.29899497487437	0	
2.30904522613065	0	
2.31909547738693	0	
2.32914572864322	0	
2.3391959798995	0	
2.34924623115578	0	
2.35929648241206	0	
2.36934673366834	0	
2.37939698492462	0	
2.3894472361809	0	
2.39949748743719	0	
2.40954773869347	0	
2.41959798994975	0	
2.42964824120603	0	
2.43969849246231	0	
2.44974874371859	0	
2.45979899497487	0	
2.46984924623116	0	
2.47989949748744	0	
2.48994974874372	0	
2.5	0	


==> figures/WP3-theorem-4.tsv <==
0.5	2.71828182845905	
0.510050251256281	2.71828182845905	
0.520100502512563	2.71828182845905	
0.530150753768844	2.71828182845905	
0.540201005025126	2.71828182845905	
0.550251256281407	2.71828182845905	
0.560301507537688	2.71828182845905	
0.57035175879397	2.71828182845905	
0.580402010050251	2.71828182845905	
0.590452261306533	2.71828182845905	
0.600502512562814	2.71828182845905	
0.610552763819096	2.71828182845905	
0.620603015075377	2.71828182845905	
0.630653266331658	2.71828182845905	
0.64070351758794	2.71828182845905	
0.650753768844221	2.71828182845905	
0.660804020100503	2.71828182845905	
0.670854271356784	2.71828182845905	
0.680904522613065	2.71828182845905	
0.690954773869347	2.71828182845905	
0.701005025125628	2.71828182845905	
0.71105527638191	2.71828182845905	
0.721105527638191	2.71828182845905	
0.731155778894472	2.71828182845905	
0.741206030150754	2.71828182845905	
0.751256281407035	2.71828182845905	
0.761306532663317	2.71828182845905	
0.771356783919598	2.71828182845905	
0.781407035175879	2.71828182845905	
0.791457286432161	2.71828182845905	
0.801507537688442	2.71828182845905	
0.811557788944724	2.71828182845905	
0.821608040201005	2.71828182845905	
0.831658291457286	2.71828182845905	
0.841708542713568	2.71828182845905	
0.851758793969849	2.71828182845905	
0.861809045226131	2.71828182845905	
0.871859296482412	2.71828182845905	
0.881909547738693	2.71828182845905	
0.891959798994975	2.71828182845905	
0.902010050251256	2.71828182845905	
0.912060301507538	2.71828182845905	
0.922110552763819	2.71828182845905	
0.9321608040201	2.71828182845905	
0.942211055276382	2.71828182845905	
0.952261306532663	2.71828182845905	
0.962311557788945	2.71828182845905	
0.972361809045226	2.71828182845905	
0.982412060301508	2.71828182845905	
0.992462311557789	2.71828182845905	
1.00251256281407	2.71828182845905	
1.01256281407035	2.71828182845905	
1.02261306532663	2.71828182845905	
1.03266331658291	2.71828182845905	
1.0427135678392	2.71828182845905	
1.05276381909548	2.71828182845905	
1.06281407035176	2.71828182845905	
1.07286432160804	2.71828182845905	
1.08291457286432	2.71828182845905	
1.0929648241206	2.71828182845905	
1.10301507537688	2.71828182845905	
1.11306532663317	2.71828182845905	
1.12311557788945	2.71828182845905	
1.13316582914573	2.71828182845905	
1.14321608040201	2.71828182845905	
1.15326633165829	2.71828182845905	
1.16331658291457	2.71828182845905	
1.17336683417085	2.71828182845905	
1.18341708542714	2.71828182845905	
1.19346733668342	2.71828182845905	
1.2035175879397	2.71828182845905	
1.21356783919598	2.71828182845905	
1.22361809045226	2.71828182845905	
1.23366834170854	2.71828182845905	
1.24371859296482	2.71828182845905	
1.25376884422111	2.71828182845905	
1.26381909547739	2.71828182845905	
1.27386934673367	2.71828182845905	
1.28391959798995	2.71828182845905	
1.29396984924623	2.71828182845905	
1.30402010050251	2.71828182845905	
1.31407035175879	2.71828182845905	
1.32412060301508	2.71828182845905	
1.33417085427136	2.71828182845905	
1.34422110552764	2.71828182845905	
1.35427135678392	2.71828182845905	
1.3643216080402	2.71828182845905	
1.37437185929648	2.71828182845905	
1.38442211055276	2.71828182845905	
1.39447236180905	2.71828182845905	
1.40452261306533	2.71828182845905	
1.41457286432161	2.71828182845905	
1.42462311557789	2.71828182845905	
1.43467336683417	2.71828182845905	
1.44472361809045	2.71828182845905	
1.45477386934673	2.71828182845905	
1.46482412060302	2.71828182845905	
1.4748743718593	2.71828182845905	
1.48492462311558	2.71828182845905	
1.49497487437186	2.71828182845905	
1.50502512562814	2.71828182845905	
1.51507537688442	2.71828182845905	
1.5251256281407	2.71828182845905	
1.53517587939698	2.71828182845905	
1.54522613065327	2.71828182845905	
1.55527638190955	2.71828182845905	
1.56532663316583	2.71828182845905	
1.57537688442211	2.71828182845905	
1.58542713567839	2.71828182845905	
1.59547738693467	2.71828182845905	
1.60552763819095	2.71828182845905	
1.61557788944724	2.71828182845905	
1.62562814070352	2.71828182845905	
1.6356783919598	2.71828182845905	
1.64572864321608	2.71828182845905	
1.65577889447236	2.71828182845905	
1.66582914572864	2.71828182845905	
1.67587939698492	2.71828182845905	
1.68592964824121	2.71828182845905	
1.69597989949749	2.71828182845905	
1.70603015075377	2.71828182845905	
1.71608040201005	2.71828182845905	
1.72613065326633	2.71828182845905	
1.73618090452261	2.71828182845905	
1.74623115577889	2.71828182845905	
1.75628140703518	2.71828182845905	
1.76633165829146	2.71828182845905	
1.77638190954774	2.71828182845905	
1.78643216080402	2.71828182845905	
1.7964824120603	2.71828182845905	
1.80653266331658	2.71828182845905	
1.81658291457286	2.71828182845905	
1.82663316582915	2.71828182845905	
1.83668341708543	2.71828182845905	
1.84673366834171	2.71828182845905	
1.85678391959799	2.71828182845905	
1.86683417085427	2.71828182845905	
1.87688442211055	2.71828182845905	
1.88693467336683	2.71828182845905	
1.89698492462312	2.71828182845905	
1.9070351758794	2.71828182845905	
1.91708542713568	2.71828182845905	
1.92713567839196	2.71828182845905	
1.93718592964824	2.71828182845905	
1.94723618090452	2.71828182845905	
1.9572864321608	2.71828182845905	
1.96733668341709	2.71828182845905	
1.97738693467337	2.71828182845905	
1.98743718592965	2.71828182845905	
1.99748743718593	2.71828182845905	
2.00753768844221	2.71828182845905	
2.01758793969849	2.71828182845905	
2.02763819095477	2.71828182845905	
2.03768844221106	2.71828182845905	
2.04773869346734	2.71828182845905	
2.05778894472362	2.71828182845905	
2.0678391959799	2.71828182845905	
2.07788944723618	2.71828182845905	
2.08793969849246	2.71828182845905	
2.09798994974874	2.71828182845905	
2.10804020100502	2.71828182845905	
2.11809045226131	2.71828182845905	
2.12814070351759	2.71828182845905	
2.13819095477387	2.71828182845905	
2.14824120603015	2.71828182845905	
2.15829145728643	2.71828182845905	
2.16834170854271	2.71828182845905	
2.17839195979899	2.71828182845905	
2.18844221105528	2.71828182845905	
2.19849246231156	2.71828182845905	
2.20854271356784	2.71828182845905	
2.21859296482412	2.71828182845905	
2.2286432160804	2.71828182845905	
2.23869346733668	2.71828182845905	
2.24874371859296	2.71828182845905	
2.25879396984925	2.71828182845905	
2.26884422110553	2.71828182845905	
2.27889447236181	2.71828182845905	
2.28894472361809	2.71828182845905	
2.29899497487437	2.71828182845905	
2.30904522613065	2.71828182845905	
2.31909547738693	2.71828182845905	
2.32914572864322	2.71828182845905	
2.3391959798995	2.71828182845905	
2.34924623115578	2.71828182845905	
2.35929648241206	2.71828182845905	
2.36934673366834	2.71828182845905	
2.37939698492462	2.71828182845905	
2.3894472361809	2.71828182845905	
2.39949748743719	2.71828182845905	
2.40954773869347	2.71828182845905	
2.41959798994975	2.71828182845905	
2.42964824120603	2.71828182845905	
2.43969849246231	2.71828182845905	
2.44974874371859	2.71828182845905	
2.45979899497487	2.71828182845905	
2.46984924623116	2.71828182845905	
2.47989949748744	2.71828182845905	
2.48994974874372	2.71828182845905	
2.5	2.71828182845905	


==> figures/WP3-theorem-5.tsv <==
0.5	1.35914091422952	
0.510050251256281	1.38646032959092	
0.520100502512563	1.41377974495232	
0.530150753768844	1.44109916031372	
0.540201005025126	1.46841857567511	
0.550251256281407	1.49573799103651	
0.560301507537688	1.52305740639791	
0.57035175879397	1.5503768217593	
0.580402010050251	1.5776962371207	
0.590452261306533	1.6050156524821	
0.600502512562814	1.6323350678435	
0.610552763819096	1.65965448320489	
0.620603015075377	1.68697389856629	
0.630653266331658	1.71429331392769	
0.64070351758794	1.74161272928909	
0.650753768844221	1.76893214465048	
0.660804020100503	1.79625156001188	
0.670854271356784	1.82357097537328	
0.680904522613065	1.85089039073468	
0.690954773869347	1.87820980609607	
0.701005025125628	1.90552922145747	
0.71105527638191	1.93284863681887	
0.721105527638191	1.96016805218027	
0.731155778894472	1.98748746754166	
0.741206030150754	2.01480688290306	
0.751256281407035	2.04212629826446	
0.761306532663317	2.06944571362586	
0.771356783919598	2.09676512898725	
0.781407035175879	2.12408454434865	
0.791457286432161	2.15140395971005	
0.801507537688442	2.17872337507145	
0.811557788944724	2.20604279043284	
0.821608040201005	2.23336220579424	
0.831658291457286	2.26068162115564	
0.841708542713568	2.28800103651704	
0.851758793969849	2.31532045187843	
0.861809045226131	2.34263986723983	
0.871859296482412	2.36995928260123	
0.881909547738693	2.39727869796263	
0.891959798994975	2.42459811332402	
0.902010050251256	2.45191752868542	
0.912060301507538	2.47923694404682	
0.922110552763819	2.50655635940822	
0.9321608040201	2.53387577476961	
0.942211055276382	2.56119519013101	
0.952261306532663	2.58851460549241	
0.962311557788945	2.61583402085381	
0.972361809045226	2.6431534362152	
0.982412060301508	2.6704728515766	
0.992462311557789	2.697792266938	
1.00251256281407	2.72511168229939	
1.01256281407035	2.75243109766079	
1.02261306532663	2.77975051302219	
1.03266331658291	2.80706992838359	
1.0427135678392	2.83438934374499	
1.05276381909548	2.86170875910638	
1.06281407035176	2.88902817446778	
1.07286432160804	2.91634758982918	
1.08291457286432	2.94366700519057	
1.0929648241206	2.97098642055197	
1.10301507537688	2.99830583591337	
1.11306532663317	3.02562525127477	
1.12311557788945	3.05294466663616	
1.13316582914573	3.08026408199756	
1.14321608040201	3.10758349735896	
1.15326633165829	3.13490291272036	
1.16331658291457	3.16222232808175	
1.17336683417085	3.18954174344315	
1.18341708542714	3.21686115880455	
1.19346733668342	3.24418057416595	
1.2035175879397	3.27149998952734	
1.21356783919598	3.29881940488874	
1.22361809045226	3.32613882025014	
1.23366834170854	3.35345823561154	
1.24371859296482	3.38077765097293	
1.25376884422111	3.40809706633433	
1.26381909547739	3.43541648169573	
1.27386934673367	3.46273589705713	
1.28391959798995	3.49005531241852	
1.29396984924623	3.51737472777992	
1.30402010050251	3.54469414314132	
1.31407035175879	3.57201355850272	
1.32412060301508	3.59933297386411	
1.33417085427136	3.62665238922551	
1.34422110552764	3.65397180458691	
1.35427135678392	3.68129121994831	
1.3643216080402	3.7086106353097	
1.37437185929648	3.7359300506711	
1.38442211055276	3.7632494660325	
1.39447236180905	3.7905688813939	
1.40452261306533	3.81788829675529	
1.41457286432161	3.84520771211669	
1.42462311557789	3.87252712747809	
1.43467336683417	3.89984654283949	
1.44472361809045	3.92716595820088	
1.45477386934673	3.95448537356228	
1.46482412060302	3.98180478892368	
1.4748743718593	4.00912420428507	
1.48492462311558	4.03644361964647	
1.49497487437186	4.06376303500787	
1.50502512562814	4.09108245036927	
1.51507537688442	4.11840186573066	
1.5251256281407	4.14572128109206	
1.53517587939698	4.17304069645346	
1.54522613065327	4.20036011181486	
1.55527638190955	4.22767952717625	
1.56532663316583	4.25499894253765	
1.57537688442211	4.28231835789905	
1.58542713567839	4.30963777326045	
1.59547738693467	4.33695718862184	
1.60552763819095	4.36427660398324	
1.61557788944724	4.39159601934464	
1.62562814070352	4.41891543470604	
1.6356783919598	4.44623485006743	
1.64572864321608	4.47355426542883	
1.65577889447236	4.50087368079023	
1.66582914572864	4.52819309615163	
1.67587939698492	4.55551251151302	
1.68592964824121	4.58283192687442	
1.69597989949749	4.61015134223582	
1.70603015075377	4.63747075759722	
1.71608040201005	4.66479017295861	
1.72613065326633	4.69210958832001	
1.73618090452261	4.71942900368141	
1.74623115577889	4.74674841904281	
1.75628140703518	4.7740678344042	
1.76633165829146	4.8013872497656	
1.77638190954774	4.828706665127	
1.78643216080402	4.8560260804884	
1.7964824120603	4.88334549584979	
1.80653266331658	4.91066491121119	
1.81658291457286	4.93798432657259	
1.82663316582915	4.96530374193398	
1.83668341708543	4.99262315729538	
1.84673366834171	5.01994257265678	
1.85678391959799	5.04726198801818	
1.86683417085427	5.07458140337958	
1.87688442211055	5.10190081874097	
1.88693467336683	5.12922023410237	
1.89698492462312	5.15653964946377	
1.9070351758794	5.18385906482516	
1.91708542713568	5.21117848018656	
1.92713567839196	5.23849789554796	
1.93718592964824	5.26581731090936	
1.94723618090452	5.29313672627075	
1.9572864321608	5.32045614163215	
1.96733668341709	5.34777555699355	
1.97738693467337	5.37509497235495	
1.98743718592965	5.40241438771634	
1.99748743718593	5.42973380307774	
2.00753768844221	5.45705321843914	
2.01758793969849	5.48437263380054	
2.02763819095477	5.51169204916193	
2.03768844221106	5.53901146452333	
2.04773869346734	5.56633087988473	
2.05778894472362	5.59365029524613	
2.0678391959799	5.62096971060752	
2.07788944723618	5.64828912596892	
2.08793969849246	5.67560854133032	
2.09798994974874	5.70292795669172	
2.10804020100502	5.73024737205311	
2.11809045226131	5.75756678741451	
2.12814070351759	5.78488620277591	
2.13819095477387	5.81220561813731	
2.14824120603015	5.8395250334987	
2.15829145728643	5.8668444488601	
2.16834170854271	5.8941638642215	
2.17839195979899	5.9214832795829	
2.18844221105528	5.94880269494429	
2.19849246231156	5.97612211030569	
2.20854271356784	6.00344152566709	
2.21859296482412	6.03076094102848	
2.2286432160804	6.05808035638988	
2.23869346733668	6.08539977175128	
2.24874371859296	6.11271918711268	
2.25879396984925	6.14003860247407	
2.26884422110553	6.16735801783547	
2.27889447236181	6.19467743319687	
2.28894472361809	6.22199684855827	
2.29899497487437	6.24931626391967	
2.30904522613065	6.27663567928106	
2.31909547738693	6.30395509464246	
2.32914572864322	6.33127451000386	
2.3391959798995	6.35859392536526	
2.34924623115578	6.38591334072665	
2.35929648241206	6.41323275608805	
2.36934673366834	6.44055217144945	
2.37939698492462	6.46787158681084	
2.3894472361809	6.49519100217224	
2.39949748743719	6.52251041753364	
2.40954773869347	6.54982983289504	
2.41959798994975	6.57714924825643	
2.42964824120603	6.60446866361783	
2.43969849246231	6.63178807897923	
2.44974874371859	6.65910749434063	
2.45979899497487	6.68642690970202	
2.46984924623116	6.71374632506342	
2.47989949748744	6.74106574042482	
2.48994974874372	6.76838515578622	
2.5	6.79570457114761	


==> figures/WP3-theorem-6.tsv <==
0.5	1.6989261427869	
0.510050251256281	1.71272313396188	
0.520100502512563	1.72679469212541	
0.530150753768844	1.7411408172775	
0.540201005025126	1.75576150941815	
0.550251256281407	1.77065676854736	
0.560301507537688	1.78582659466512	
0.57035175879397	1.80127098777143	
0.580402010050251	1.81698994786631	
0.590452261306533	1.83298347494974	
0.600502512562814	1.84925156902173	
0.610552763819096	1.86579423008227	
0.620603015075377	1.88261145813137	
0.630653266331658	1.89970325316903	
0.64070351758794	1.91706961519525	
0.650753768844221	1.93471054421002	
0.660804020100503	1.95262604021335	
0.670854271356784	1.97081610320523	
0.680904522613065	1.98928073318568	
0.690954773869347	2.00801993015467	
0.701005025125628	2.02703369411223	
0.71105527638191	2.04632202505834	
0.721105527638191	2.06588492299301	
0.731155778894472	2.08572238791624	
0.741206030150754	2.10583441982802	
0.751256281407035	2.12622101872836	
0.761306532663317	2.14688218461725	
0.771356783919598	2.16781791749471	
0.781407035175879	2.18902821736072	
0.791457286432161	2.21051308421528	
0.801507537688442	2.23227251805841	
0.811557788944724	2.25430651889009	
0.821608040201005	2.27661508671032	
0.831658291457286	2.29919822151912	
0.841708542713568	2.32205592331647	
0.851758793969849	2.34518819210237	
0.861809045226131	2.36859502787684	
0.871859296482412	2.39227643063986	
0.881909547738693	2.41623240039143	
0.891959798994975	2.44046293713157	
0.902010050251256	2.46496804086026	
0.912060301507538	2.48974771157751	
0.922110552763819	2.51480194928331	
0.9321608040201	2.54013075397767	
0.942211055276382	2.56573412566059	
0.952261306532663	2.59161206433206	
0.962311557788945	2.61776456999209	
0.972361809045226	2.64419164264068	
0.982412060301508	2.67089328227783	
0.992462311557789	2.69786948890353	
1.00251256281407	2.72512026251779	
1.01256281407035	2.7526456031206	
1.02261306532663	2.78044551071197	
1.03266331658291	2.8085199852919	
1.0427135678392	2.83686902686039	
1.05276381909548	2.86549263541743	
1.06281407035176	2.89439081096303	
1.07286432160804	2.92356355349718	
1.08291457286432	2.9530108630199	
1.0929648241206	2.98273273953117	
1.10301507537688	3.01272918303099	
1.11306532663317	3.04300019351937	
1.12311557788945	3.07354577099631	
1.13316582914573	3.10436591546181	
1.14321608040201	3.13546062691586	
1.15326633165829	3.16682990535847	
1.16331658291457	3.19847375078964	
1.17336683417085	3.23039216320936	
1.18341708542714	3.26258514261764	
1.19346733668342	3.29505268901448	
1.2035175879397	3.32779480239987	
1.21356783919598	3.36081148277382	
1.22361809045226	3.39410273013633	
1.23366834170854	3.42766854448739	
1.24371859296482	3.46150892582701	
1.25376884422111	3.49562387415519	
1.26381909547739	3.53001338947192	
1.27386934673367	3.56467747177721	
1.28391959798995	3.59961612107106	
1.29396984924623	3.63482933735347	
1.30402010050251	3.67031712062443	
1.31407035175879	3.70607947088395	
1.32412060301508	3.74211638813202	
1.33417085427136	3.77842787236865	
1.34422110552764	3.81501392359384	
1.35427135678392	3.85187454180758	
1.3643216080402	3.88900972700988	
1.37437185929648	3.92641947920074	
1.38442211055276	3.96410379838016	
1.39447236180905	4.00206268454813	
1.40452261306533	4.04029613770466	
1.41457286432161	4.07880415784974	
1.42462311557789	4.11758674498339	
1.43467336683417	4.15664389910559	
1.44472361809045	4.19597562021634	
1.45477386934673	4.23558190831565	
1.46482412060302	4.27546276340352	
1.4748743718593	4.31561818547995	
1.48492462311558	4.35604817454493	
1.49497487437186	4.39675273059847	
1.50502512562814	4.43773185364057	
1.51507537688442	4.47898554367122	
1.5251256281407	4.52051380069043	
1.53517587939698	4.5623166246982	
1.54522613065327	4.60439401569452	
1.55527638190955	4.6467459736794	
1.56532663316583	4.68937249865284	
1.57537688442211	4.73227359061483	
1.58542713567839	4.77544924956538	
1.59547738693467	4.81889947550449	
1.60552763819095	4.86262426843215	
1.61557788944724	4.90662362834837	
1.62562814070352	4.95089755525315	
1.6356783919598	4.99544604914648	
1.64572864321608	5.04026911002837	
1.65577889447236	5.08536673789882	
1.66582914572864	5.13073893275782	
1.67587939698492	5.17638569460538	
1.68592964824121	5.2223070234415	
1.69597989949749	5.26850291926618	
1.70603015075377	5.31497338207941	
1.71608040201005	5.3617184118812	
1.72613065326633	5.40873800867154	
1.73618090452261	5.45603217245044	
1.74623115577889	5.5036009032179	
1.75628140703518	5.55144420097392	
1.76633165829146	5.59956206571849	
1.77638190954774	5.64795449745162	
1.78643216080402	5.6966214961733	
1.7964824120603	5.74556306188354	
1.80653266331658	5.79477919458234	
1.81658291457286	5.8442698942697	
1.82663316582915	5.89403516094561	
1.83668341708543	5.94407499461008	
1.84673366834171	5.99438939526311	
1.85678391959799	6.04497836290469	
1.86683417085427	6.09584189753483	
1.87688442211055	6.14697999915352	
1.88693467336683	6.19839266776078	
1.89698492462312	6.25007990335659	
1.9070351758794	6.30204170594096	
1.91708542713568	6.35427807551388	
1.92713567839196	6.40678901207536	
1.93718592964824	6.45957451562539	
1.94723618090452	6.51263458616399	
1.9572864321608	6.56596922369114	
1.96733668341709	6.61957842820685	
1.97738693467337	6.67346219971111	
1.98743718592965	6.72762053820393	
1.99748743718593	6.78205344368531	
2.00753768844221	6.83676091615524	
2.01758793969849	6.89174295561373	
2.02763819095477	6.94699956206078	
2.03768844221106	7.00253073549638	
2.04773869346734	7.05833647592055	
2.05778894472362	7.11441678333326	
2.0678391959799	7.17077165773453	
2.07788944723618	7.22740109912437	
2.08793969849246	7.28430510750276	
2.09798994974874	7.3414836828697	
2.10804020100502	7.3989368252252	
2.11809045226131	7.45666453456926	
2.12814070351759	7.51466681090188	
2.13819095477387	7.57294365422305	
2.14824120603015	7.63149506453278	
2.15829145728643	7.69032104183106	
2.16834170854271	7.74942158611791	
2.17839195979899	7.8087966973933	
2.18844221105528	7.86844637565726	
2.19849246231156	7.92837062090977	
2.20854271356784	7.98856943315084	
2.21859296482412	8.04904281238047	
2.2286432160804	8.10979075859865	
2.23869346733668	8.17081327180539	
2.24874371859296	8.23211035200069	
2.25879396984925	8.29368199918454	
2.26884422110553	8.35552821335695	
2.27889447236181	8.41764899451791	
2.28894472361809	8.48004434266744	
2.29899497487437	8.54271425780552	
2.30904522613065	8.60565873993215	
2.31909547738693	8.66887778904735	
2.32914572864322	8.7323714051511	
2.3391959798995	8.79613958824341	
2.34924623115578	8.86018233832427	
2.35929648241206	8.92449965539369	
2.36934673366834	8.98909153945167	
2.37939698492462	9.0539579904982	
2.3894472361809	9.11909900853329	
2.39949748743719	9.18451459355694	
2.40954773869347	9.25020474556914	
2.41959798994975	9.31616946456991	
2.42964824120603	9.38240875055922	
2.43969849246231	9.4489226035371	
2.44974874371859	9.51571102350353	
2.45979899497487	9.58277401045852	
2.46984924623116	9.65011156440207	
2.47989949748744	9.71772368533417	
2.48994974874372	9.78561037325483	
2.5	9.85377162816404	


==> figures/WP3-theorem-7.tsv <==
0.5	1.56018050779264	
0.510050251256281	1.58102936631817	
0.520100502512563	1.60191640897139	
0.530150753768844	1.6228454990064	
0.540201005025126	1.6438204996773	
0.550251256281407	1.66484527423822	
0.560301507537688	1.68592368594326	
0.57035175879397	1.70705959804653	
0.580402010050251	1.72825687380214	
0.590452261306533	1.74951937646421	
0.600502512562814	1.77085096928683	
0.610552763819096	1.79225551552413	
0.620603015075377	1.81373687843022	
0.630653266331658	1.83529892125919	
0.64070351758794	1.85694550726518	
0.650753768844221	1.87868049970227	
0.660804020100503	1.90050776182459	
0.670854271356784	1.92243115688625	
0.680904522613065	1.94445454814135	
0.690954773869347	1.96658179884401	
0.701005025125628	1.98881677224833	
0.71105527638191	2.01116333160843	
0.721105527638191	2.03362534017842	
0.731155778894472	2.0562066612124	
0.741206030150754	2.07891115796449	
0.751256281407035	2.1017426936888	
0.761306532663317	2.12470513163944	
0.771356783919598	2.14780233507052	
0.781407035175879	2.17103816723614	
0.791457286432161	2.19441649139043	
0.801507537688442	2.21794117078748	
0.811557788944724	2.24161606868142	
0.821608040201005	2.26544504832634	
0.831658291457286	2.28943197297637	
0.841708542713568	2.3135807058856	
0.851758793969849	2.33789511030816	
0.861809045226131	2.36237904949815	
0.871859296482412	2.38703638670968	
0.881909547738693	2.41187098519687	
0.891959798994975	2.43688670821381	
0.902010050251256	2.46208741901463	
0.912060301507538	2.48747698085343	
0.922110552763819	2.51305925698433	
0.9321608040201	2.53883811066143	
0.942211055276382	2.56481740513885	
0.952261306532663	2.59100100367069	
0.962311557788945	2.61739276951106	
0.972361809045226	2.64399656591409	
0.982412060301508	2.67081625613386	
0.992462311557789	2.69785570342451	
1.00251256281407	2.72511877104013	
1.01256281407035	2.75260932223483	
1.02261306532663	2.78033122026274	
1.03266331658291	2.80828832837795	
1.0427135678392	2.83648450983458	
1.05276381909548	2.86492362788674	
1.06281407035176	2.89360954578853	
1.07286432160804	2.92254612679408	
1.08291457286432	2.95173723415748	
1.0929648241206	2.98118673113286	
1.10301507537688	3.01089848097431	
1.11306532663317	3.04087634693596	
1.12311557788945	3.0711241922719	
1.13316582914573	3.10164588023626	
1.14321608040201	3.13244527408314	
1.15326633165829	3.16352623706665	
1.16331658291457	3.1948926324409	
1.17336683417085	3.22654832346	
1.18341708542714	3.25849717337807	
1.19346733668342	3.29074304544921	
1.2035175879397	3.32328980292753	
1.21356783919598	3.35614130906715	
1.22361809045226	3.38930142712217	
1.23366834170854	3.42277402034671	
1.24371859296482	3.45656295199487	
1.25376884422111	3.49067208532077	
1.26381909547739	3.52510528357851	
1.27386934673367	3.55986641002221	
1.28391959798995	3.59495932790597	
1.29396984924623	3.63038790048391	
1.30402010050251	3.66615599101014	
1.31407035175879	3.70226746273877	
1.32412060301508	3.7387261789239	
1.33417085427136	3.77553600281965	
1.34422110552764	3.81270079768013	
1.35427135678392	3.85022442675945	
1.3643216080402	3.88811075331171	
1.37437185929648	3.92636364059104	
1.38442211055276	3.96498695185154	
1.39447236180905	4.00398455034731	
1.40452261306533	4.04336029933248	
1.41457286432161	4.08311806206115	
1.42462311557789	4.12326170178742	
1.43467336683417	4.16379508176542	
1.44472361809045	4.20472206524926	
1.45477386934673	4.24604651549303	
1.46482412060302	4.28777229575086	
1.4748743718593	4.32990326927685	
1.48492462311558	4.37244329932511	
1.49497487437186	4.41539624914975	
1.50502512562814	4.45876598200489	
1.51507537688442	4.50255636114464	
1.5251256281407	4.5467712498231	
1.53517587939698	4.59141451129438	
1.54522613065327	4.6364900088126	
1.55527638190955	4.68200160563186	
1.56532663316583	4.72795316500628	
1.57537688442211	4.77434855018997	
1.58542713567839	4.82119162443703	
1.59547738693467	4.86848625100158	
1.60552763819095	4.91623629313773	
1.61557788944724	4.96444561409958	
1.62562814070352	5.01311807714126	
1.6356783919598	5.06225754551686	
1.64572864321608	5.1118678824805	
1.65577889447236	5.16195295128629	
1.66582914572864	5.21251661518834	
1.67587939698492	5.26356273744076	
1.68592964824121	5.31509518129766	
1.69597989949749	5.36711781001315	
1.70603015075377	5.41963448684134	
1.71608040201005	5.47264907503634	
1.72613065326633	5.52616543785226	
1.73618090452261	5.58018743854321	
1.74623115577889	5.63471894036331	
1.75628140703518	5.68976380656666	
1.76633165829146	5.74532590040737	
1.77638190954774	5.80140908513956	
1.78643216080402	5.85801722401733	
1.7964824120603	5.91515418029479	
1.80653266331658	5.97282381722606	
1.81658291457286	6.03102999806524	
1.82663316582915	6.08977658606645	
1.83668341708543	6.14906744448379	
1.84673366834171	6.20890643657138	
1.85678391959799	6.26929742558332	
1.86683417085427	6.33024427477373	
1.87688442211055	6.39175084739672	
1.88693467336683	6.45382100670639	
1.89698492462312	6.51645861595686	
1.9070351758794	6.57966753840224	
1.91708542713568	6.64345163729664	
1.92713567839196	6.70781477589416	
1.93718592964824	6.77276081744893	
1.94723618090452	6.83829362521504	
1.9572864321608	6.90441706244661	
1.96733668341709	6.97113499239776	
1.97738693467337	7.03845127832258	
1.98743718592965	7.10636978347519	
1.99748743718593	7.17489437110971	
2.00753768844221	7.24402890448023	
2.01758793969849	7.31377724684088	
2.02763819095477	7.38414326144576	
2.03768844221106	7.45513081154898	
2.04773869346734	7.52674376040465	
2.05778894472362	7.59898597126689	
2.0678391959799	7.6718613073898	
2.07788944723618	7.74537363202749	
2.08793969849246	7.81952680843408	
2.09798994974874	7.89432469986367	
2.10804020100502	7.96977116957038	
2.11809045226131	8.04587008080831	
2.12814070351759	8.12262529683158	
2.13819095477387	8.20004068089429	
2.14824120603015	8.27812009625056	
2.15829145728643	8.35686740615449	
2.16834170854271	8.4362864738602	
2.17839195979899	8.5163811626218	
2.18844221105528	8.5971553356934	
2.19849246231156	8.67861285632911	
2.20854271356784	8.76075758778303	
2.21859296482412	8.84359339330928	
2.2286432160804	8.92712413616197	
2.23869346733668	9.01135367959521	
2.24874371859296	9.0962858868631	
2.25879396984925	9.18192462121977	
2.26884422110553	9.26827374591932	
2.27889447236181	9.35533712421586	
2.28894472361809	9.4431186193635	
2.29899497487437	9.53162209461635	
2.30904522613065	9.62085141322852	
2.31909547738693	9.71081043845413	
2.32914572864322	9.80150303354727	
2.3391959798995	9.89293306176208	
2.34924623115578	9.98510438635263	
2.35929648241206	10.0780208705731	
2.36934673366834	10.1716863776775	
2.37939698492462	10.26610477092	
2.3894472361809	10.3612799135547	
2.39949748743719	10.4572156688358	
2.40954773869347	10.5539159000172	
2.41959798994975	10.6513844703532	
2.42964824120603	10.7496252430978	
2.43969849246231	10.8486420815052	
2.44974874371859	10.9484388488295	
2.45979899497487	11.0490194083247	
2.46984924623116	11.1503876232451	
2.47989949748744	11.2525473568446	
2.48994974874372	11.3555024723774	
2.5	11.4592568330977	


==> figures/WP3-theorem-8.tsv <==
0.5	1.60899678138851	
0.510050251256281	1.62748274415645	
0.520100502512563	1.6460670750186	
0.530150753768844	1.66475481327654	
0.540201005025126	1.68355081302327	
0.550251256281407	1.70245975322304	
0.560301507537688	1.7214861472015	
0.57035175879397	1.74063435159642	
0.580402010050251	1.7599085748138	
0.590452261306533	1.77931288502984	
0.600502512562814	1.79885121777493	
0.610552763819096	1.81852738313258	
0.620603015075377	1.83834507258256	
0.630653266331658	1.85830786551531	
0.64070351758794	1.87841923544163	
0.650753768844221	1.89868255591988	
0.660804020100503	1.91910110622064	
0.670854271356784	1.93967807674715	
0.680904522613065	1.96041657422833	
0.690954773869347	1.98131962669952	
0.701005025125628	2.00239018828513	
0.71105527638191	2.02363114379589	
0.721105527638191	2.04504531315268	
0.731155778894472	2.06663545564777	
0.741206030150754	2.08840427405343	
0.751256281407035	2.11035441858737	
0.761306532663317	2.13248849074347	
0.771356783919598	2.15480904699572	
0.781407035175879	2.17731860238286	
0.791457286432161	2.20001963398052	
0.801507537688442	2.22291458426723	
0.811557788944724	2.24600586439021	
0.821608040201005	2.26929585733667	
0.831658291457286	2.29278692101556	
0.841708542713568	2.31648139125482	
0.851758793969849	2.34038158471869	
0.861809045226131	2.36448980174926	
0.871859296482412	2.38880832913646	
0.881909547738693	2.41333944282018	
0.891959798994975	2.43808541052826	
0.902010050251256	2.46304849435376	
0.912060301507538	2.48823095327469	
0.922110552763819	2.51363504561955	
0.9321608040201	2.53926303148147	
0.942211055276382	2.56511717508396	
0.952261306532663	2.59119974710116	
0.962311557788945	2.61751302693505	
0.972361809045226	2.6440593049527	
0.982412060301508	2.67084088468578	
0.992462311557789	2.69786008499535	
1.00251256281407	2.7251192422042	
1.01256281407035	2.75262071219973	
1.02261306532663	2.78036687250988	
1.03266331658291	2.80836012435497	
1.0427135678392	2.83660289467856	
1.05276381909548	2.86509763816015	
1.06281407035176	2.89384683921349	
1.07286432160804	2.92285301397379	
1.08291457286432	2.95211871227822	
1.0929648241206	2.98164651964411	
1.10301507537688	3.0114390592501	
1.11306532663317	3.04149899392651	
1.12311557788945	3.07182902816181	
1.13316582914573	3.1024319101341	
1.14321608040201	3.13331043377788	
1.15326633165829	3.16446744089907	
1.16331658291457	3.19590582335469	
1.17336683417085	3.22762852531776	
1.18341708542714	3.25963854565461	
1.19346733668342	3.29193894044994	
1.2035175879397	3.32453282572756	
1.21356783919598	3.35742338043198	
1.22361809045226	3.39061384976182	
1.23366834170854	3.42410754898383	
1.24371859296482	3.45790786791469	
1.25376884422111	3.49201827634704	
1.26381909547739	3.52644233085177	
1.27386934673367	3.56118368388042	
1.28391959798995	3.59624609717487	
1.29396984924623	3.63163346248442	
1.30402010050251	3.66734983429206	
1.31407035175879	3.70339948279316	
1.32412060301508	3.73978698207176	
1.33417085427136	3.77651736120357	
1.34422110552764	3.81359637020435	
1.35427135678392	3.85103095528817	
1.3643216080402	3.88883009235449	
1.37437185929648	3.92700608811795	
1.38442211055276	3.9655758331622	
1.39447236180905	4.00455941935176	
1.40452261306533	4.04397270402616	
1.41457286432161	4.08381938469831	
1.42462311557789	4.12409372953643	
1.43467336683417	4.16478877820944	
1.44472361809045	4.20590023185879	
1.45477386934673	4.24742648973474	
1.46482412060302	4.28936775887411	
1.4748743718593	4.33172532586459	
1.48492462311558	4.37450110379631	
1.49497487437186	4.41769736862633	
1.50502512562814	4.46131660649856	
1.51507537688442	4.50536142380903	
1.5251256281407	4.54983449295871	
1.53517587939698	4.59473851883425	
1.54522613065327	4.64007621764842	
1.55527638190955	4.68585030335734	
1.56532663316583	4.73206347885098	
1.57537688442211	4.77871843023209	
1.58542713567839	4.8258178231464	
1.59547738693467	4.87336430051183	
1.60552763819095	4.92136048122885	
1.61557788944724	4.96980895960093	
1.62562814070352	5.01871230528837	
1.6356783919598	5.0680730636809	
1.64572864321608	5.11789375661797	
1.65577889447236	5.1681768834167	
1.66582914572864	5.21892492219207	
1.67587939698492	5.27014033147526	
1.68592964824121	5.32182555215633	
1.69597989949749	5.37398300979998	
1.70603015075377	5.42661511740946	
1.71608040201005	5.4797242787476	
1.72613065326633	5.53331289236959	
1.73618090452261	5.58738335658515	
1.74623115577889	5.64193807565782	
1.75628140703518	5.69697946768015	
1.76633165829146	5.75250997476602	
1.77638190954774	5.80853207658414	
1.78643216080402	5.86504830884352	
1.7964824120603	5.92206128905743	
1.80653266331658	5.97957375312111	
1.81658291457286	6.03758860829658	
1.82663316582915	6.09610901167371	
1.83668341708543	6.15513848918762	
1.84673366834171	6.21468112093704	
1.85678391959799	6.27474183793226	
1.86683417085427	6.33532691131835	
1.87688442211055	6.39644478210102	
1.88693467336683	6.45810750109335	
1.89698492462312	6.52033324499035	
1.9070351758794	6.58315055616804	
1.91708542713568	6.64660444645416	
1.92713567839196	6.71076088915604	
1.93718592964824	6.77569726252757	
1.94723618090452	6.84146821273133	
1.9572864321608	6.90807654502183	
1.96733668341709	6.97548828628888	
1.97738693467337	7.04366536502089	
1.98743718592965	7.11258071301037	
1.99748743718593	7.18221864471276	
2.00753768844221	7.25257142745335	
2.01758793969849	7.32363631210146	
2.02763819095477	7.395413606532	
2.03768844221106	7.46790551608375	
2.04773869346734	7.54111545292572	
2.05778894472362	7.61504761908625	
2.0678391959799	7.68970674896077	
2.07788944723618	7.76509794623015	
2.08793969849246	7.8412265779279	
2.09798994974874	7.9180982039479	
2.10804020100502	7.99571852906614	
2.11809045226131	8.07409336959758	
2.12814070351759	8.15322862977446	
2.13819095477387	8.23313028471307	
2.14824120603015	8.31380436792919	
2.15829145728643	8.39525696204867	
2.16834170854271	8.47749419179759	
2.17839195979899	8.5605222186434	
2.18844221105528	8.64434723664754	
2.19849246231156	8.72897546921864	
2.20854271356784	8.81441316654286	
2.21859296482412	8.90066660352896	
2.2286432160804	8.98774207814862	
2.23869346733668	9.07564591008328	
2.24874371859296	9.16438443961062	
2.25879396984925	9.25396402668018	
2.26884422110553	9.34439105013925	
2.27889447236181	9.43567190707918	
2.28894472361809	9.52781301227891	
2.29899497487437	9.62082079772735	
2.30904522613065	9.71470171221027	
2.31909547738693	9.80946222095029	
2.32914572864322	9.9051088052907	
2.3391959798995	10.001647962416	
2.34924623115578	10.0990862051026	
2.35929648241206	10.1974300614961	
2.36934673366834	10.2966860749089	
2.37939698492462	10.396860803638	
2.3894472361809	10.4979608207971	
2.39949748743719	10.5999927141632	
2.40954773869347	10.7029630860344	
2.41959798994975	10.8068785530981	
2.42964824120603	10.9117457463077	
2.43969849246231	11.017571310767	
2.44974874371859	11.1243619056221	
2.45979899497487	11.2321242039578	
2.46984924623116	11.3408648927009	
2.47989949748744	11.4505906725269	
2.48994974874372	11.5613082577712	
2.5	11.6730243763449	


==> figures/WP3-theorem-9.tsv <==
0.5	1.51136423419677	
0.510050251256281	1.5345759884799	
0.520100502512563	1.55776574292418	
0.530150753768844	1.58093618473625	
0.540201005025126	1.60409018633134	
0.550251256281407	1.6272307952534	
0.560301507537688	1.65036122468502	
0.57035175879397	1.67348484449664	
0.580402010050251	1.69660517279048	
0.590452261306533	1.71972586789857	
0.600502512562814	1.74285072079873	
0.610552763819096	1.76598364791569	
0.620603015075377	1.78912868427787	
0.630653266331658	1.81228997700308	
0.64070351758794	1.83547177908872	
0.650753768844221	1.85867844348466	
0.660804020100503	1.88191441742854	
0.670854271356784	1.90518423702534	
0.680904522613065	1.92849252205437	
0.690954773869347	1.95184397098849	
0.701005025125628	1.97524335621153	
0.71105527638191	1.99869551942098	
0.721105527638191	2.02220536720415	
0.731155778894472	2.04577786677704	
0.741206030150754	2.06941804187556	
0.751256281407035	2.09313096879024	
0.761306532663317	2.11692177253541	
0.771356783919598	2.14079562314532	
0.781407035175879	2.16475773208943	
0.791457286432161	2.18881334880033	
0.801507537688442	2.21296775730774	
0.811557788944724	2.23722627297262	
0.821608040201005	2.26159423931601	
0.831658291457286	2.28607702493718	
0.841708542713568	2.31068002051639	
0.851758793969849	2.33540863589764	
0.861809045226131	2.36026829724704	
0.871859296482412	2.3852644442829	
0.881909547738693	2.41040252757355	
0.891959798994975	2.43568800589936	
0.902010050251256	2.4611263436755	
0.912060301507538	2.48672300843218	
0.922110552763819	2.51248346834911	
0.9321608040201	2.5384131898414	
0.942211055276382	2.56451763519373	
0.952261306532663	2.59080226024022	
0.962311557788945	2.61727251208708	
0.972361809045226	2.64393382687548	
0.982412060301508	2.67079162758194	
0.992462311557789	2.69785132185366	
1.00251256281407	2.72511829987605	
1.01256281407035	2.75259793226993	
1.02261306532663	2.7802955680156	
1.03266331658291	2.80821653240092	
1.0427135678392	2.8363661249906	
1.05276381909548	2.86474961761332	
1.06281407035176	2.89337225236358	
1.07286432160804	2.92223923961437	
1.08291457286432	2.95135575603674	
1.0929648241206	2.98072694262161	
1.10301507537688	3.01035790269852	
1.11306532663317	3.04025369994541	
1.12311557788945	3.070419356382	
1.13316582914573	3.10085985033841	
1.14321608040201	3.13158011438839	
1.15326633165829	3.16258503323422	
1.16331658291457	3.19387944152711	
1.17336683417085	3.22546812160225	
1.18341708542714	3.25735580110153	
1.19346733668342	3.28954715044848	
1.2035175879397	3.32204678012751	
1.21356783919598	3.35485923770232	
1.22361809045226	3.38798900448253	
1.23366834170854	3.42144049170959	
1.24371859296482	3.45521803607506	
1.25376884422111	3.48932589429449	
1.26381909547739	3.52376823630525	
1.27386934673367	3.558549136164	
1.28391959798995	3.59367255863708	
1.29396984924623	3.62914233848341	
1.30402010050251	3.66496214772822	
1.31407035175879	3.70113544268437	
1.32412060301508	3.73766537577604	
1.33417085427136	3.77455464443573	
1.34422110552764	3.81180522515591	
1.35427135678392	3.84941789823073	
1.3643216080402	3.88739141426893	
1.37437185929648	3.92572119306414	
1.38442211055276	3.96439807054088	
1.39447236180905	4.00340968134287	
1.40452261306533	4.0427478946388	
1.41457286432161	4.08241673942398	
1.42462311557789	4.12242967403842	
1.43467336683417	4.16280138532141	
1.44472361809045	4.20354389863972	
1.45477386934673	4.24466654125132	
1.46482412060302	4.2861768326276	
1.4748743718593	4.3280812126891	
1.48492462311558	4.37038549485391	
1.49497487437186	4.41309512967318	
1.50502512562814	4.45621535751122	
1.51507537688442	4.49975129848025	
1.5251256281407	4.54370800668748	
1.53517587939698	4.58809050375451	
1.54522613065327	4.63290379997678	
1.55527638190955	4.67815290790638	
1.56532663316583	4.72384285116158	
1.57537688442211	4.76997867014785	
1.58542713567839	4.81656542572766	
1.59547738693467	4.86360820149133	
1.60552763819095	4.91111210504661	
1.61557788944724	4.95908226859824	
1.62562814070352	5.00752384899415	
1.6356783919598	5.05644202735282	
1.64572864321608	5.10584200834303	
1.65577889447236	5.15572901915588	
1.66582914572864	5.20610830818461	
1.67587939698492	5.25698514340626	
1.68592964824121	5.30836481043898	
1.69597989949749	5.36025261022631	
1.70603015075377	5.41265385627321	
1.71608040201005	5.46557387132508	
1.72613065326633	5.51901798333493	
1.73618090452261	5.57299152050128	
1.74623115577889	5.62749980506881	
1.75628140703518	5.68254814545317	
1.76633165829146	5.73814182604873	
1.77638190954774	5.79428609369498	
1.78643216080402	5.85098613919114	
1.7964824120603	5.90824707153216	
1.80653266331658	5.96607388133101	
1.81658291457286	6.0244713878339	
1.82663316582915	6.08344416045918	
1.83668341708543	6.14299639977996	
1.84673366834171	6.20313175220571	
1.85678391959799	6.26385301323438	
1.86683417085427	6.32516163822911	
1.87688442211055	6.38705691269241	
1.88693467336683	6.44953451231943	
1.89698492462312	6.51258398692338	
1.9070351758794	6.57618452063645	
1.91708542713568	6.64029882813912	
1.92713567839196	6.70486866263229	
1.93718592964824	6.76982437237028	
1.94723618090452	6.83511903769875	
1.9572864321608	6.9007575798714	
1.96733668341709	6.96678169850664	
1.97738693467337	7.03323719162427	
1.98743718592965	7.10015885394002	
1.99748743718593	7.16757009750666	
2.00753768844221	7.23548638150711	
2.01758793969849	7.30391818158029	
2.02763819095477	7.37287291635952	
2.03768844221106	7.44235610701421	
2.04773869346734	7.51237206788359	
2.05778894472362	7.58292432344753	
2.0678391959799	7.65401586581883	
2.07788944723618	7.72564931782483	
2.08793969849246	7.79782703894026	
2.09798994974874	7.87055119577944	
2.10804020100502	7.94382381007462	
2.11809045226131	8.01764679201904	
2.12814070351759	8.09202196388869	
2.13819095477387	8.16695107707552	
2.14824120603015	8.24243582457193	
2.15829145728643	8.31847785026032	
2.16834170854271	8.39507875592281	
2.17839195979899	8.4722401066002	
2.18844221105528	8.54996343473927	
2.19849246231156	8.62825024343957	
2.20854271356784	8.70710200902319	
2.21859296482412	8.78652018308959	
2.2286432160804	8.86650619417532	
2.23869346733668	8.94706144910714	
2.24874371859296	9.02818733411559	
2.25879396984925	9.10988521575936	
2.26884422110553	9.1921564416994	
2.27889447236181	9.27500234135254	
2.28894472361809	9.35842422644809	
2.29899497487437	9.44242339150535	
2.30904522613065	9.52700111424677	
2.31909547738693	9.61215865595797	
2.32914572864322	9.69789726180384	
2.3391959798995	9.78421816110817	
2.34924623115578	9.87112256760263	
2.35929648241206	9.95861167965006	
2.36934673366834	10.0466866804461	
2.37939698492462	10.135348738202	
2.3894472361809	10.2245990063124	
2.39949748743719	10.3144386235083	
2.40954773869347	10.404868714	
2.41959798994975	10.4958903876083	
2.42964824120603	10.587504739888	
2.43969849246231	10.6797128522435	
2.44974874371859	10.7725157920369	
2.45979899497487	10.8659146126916	
2.46984924623116	10.9599103537892	
2.47989949748744	11.0545040411623	
2.48994974874372	11.1496966869836	
2.5	11.2454892898505	


==> figures/WP3-theorem-std-1.tsv <==
0.5	-0	
2.5	0	


==> figures/WP3-theorem-std-2.tsv <==
1	-0.3	
1	0.3	


==> figures/WP3-theorem-std-3.tsv <==
2	-0.3	
2	0.3	


==> figures/WP3-theorem-std-4.tsv <==
0.5	0.088540762907489	
0.510050251256281	0.0843455137049549	
0.520100502512563	0.0802802972276497	
0.530150753768844	0.0763429493672214	
0.540201005025126	0.0725313231782578	
0.550251256281407	0.0688432890516526	
0.560301507537688	0.0652767348897172	
0.57035175879397	0.0618295662830624	
0.580402010050251	0.0584997066892643	
0.590452261306533	0.0552850976133417	
0.600502512562814	0.0521836987900488	
0.610552763819096	0.0491934883680114	
0.620603015075377	0.0463124630957272	
0.630653266331658	0.0435386385094394	
0.64070351758794	0.0408700491229108	
0.650753768844221	0.0383047486191146	
0.660804020100503	0.0358408100438625	
0.670854271356784	0.0334763260013833	
0.680904522613065	0.0312094088518853	
0.690954773869347	0.0290381909111082	
0.701005025125628	0.0269608246518902	
0.71105527638191	0.0249754829077791	
0.721105527638191	0.023080359078687	
0.731155778894472	0.0212736673386362	
0.741206030150754	0.019553642845592	
0.751256281407035	0.0179185419534238	
0.761306532663317	0.0163666424260005	
0.771356783919598	0.014896243653451	
0.781407035175879	0.0135056668706133	
0.791457286432161	0.012193255377682	
0.801507537688442	0.0109573747630911	
0.811557788944724	0.00979641312864477	
0.821608040201005	0.00870878131692399	
0.831658291457286	0.00769291314098819	
0.841708542713568	0.00674726561640071	
0.851758793969849	0.00587031919559289	
0.861809045226131	0.00506057800459958	
0.871859296482412	0.00431657008218478	
0.881909547738693	0.00363684762137906	
0.891959798994975	0.00301998721346664	
0.902010050251256	0.00246459009442201	
0.912060301507538	0.00196928239385219	
0.922110552763819	0.00153271538643818	
0.9321608040201	0.00115356574592962	
0.942211055276382	0.000830535801693788	
0.952261306532663	0.00056235379786429	
0.962311557788945	0.000347774155104563	
0.972361809045226	0.0001855777350106	
0.982412060301508	7.45721071950811e-05	
0.992462311557789	1.3591819057801e-05	
1.00251256281407	1.49866828946799e-06	
1.01256281407035	3.71819781230798e-05	
1.02261306532663	0.000119558875368408	
1.03266331658291	0.000247574571251796	
1.0427135678392	0.00042020264509901	
1.05276381909548	0.000636445330875368	
1.06281407035176	0.000895333806624432	
1.07286432160804	0.00119592848683236	
1.08291457286432	0.00153731931774059	
1.0929648241206	0.00191862607564408	
1.10301507537688	0.00233899866820497	
1.11306532663317	0.00279761743880469	
1.12311557788945	0.00329369347397312	
1.13316582914573	0.00382646891392291	
1.14321608040201	0.00439521726622161	
1.15326633165829	0.00499924372263072	
1.16331658291457	0.00563788547914346	
1.17336683417085	0.00631051205925814	
1.18341708542714	0.00701652564051791	
1.19346733668342	0.00775536138434418	
1.2035175879397	0.00852648776920395	
1.21356783919598	0.00932940692714546	
1.22361809045226	0.0101636549837276	
1.23366834170854	0.0110288024013889	
1.24371859296482	0.0119244543262784	
1.25376884422111	0.012850250938595	
1.26381909547739	0.0138058678064659	
1.27386934673367	0.0147910162433913	
1.28391959798995	0.0158054436693114	
1.29396984924623	0.016848933975314	
1.30402010050251	0.0179213078920237	
1.31407035175879	0.0190224233617191	
1.32412060301508	0.0201521759142014	
1.33417085427136	0.0213104990464656	
1.34422110552764	0.0224973646062048	
1.35427135678392	0.0237127831791839	
1.3643216080402	0.0249568044805346	
1.37437185929648	0.0262295177499956	
1.38442211055276	0.027531052151148	
1.39447236180905	0.0288615771746814	
1.40452261306533	0.0302213030457414	
1.41457286432161	0.0316104811353748	
1.42462311557789	0.0330294043761512	
1.43467336683417	0.0344784076819673	
1.44472361809045	0.0359578683720976	
1.45477386934673	0.0374682065995309	
1.46482412060302	0.039009885783627	
1.4748743718593	0.0405834130471492	
1.48492462311558	0.0421893396577078	
1.49497487437186	0.0438282614736627	
1.50502512562814	0.0455008193945368	
1.51507537688442	0.0472076998159645	
1.5251256281407	0.0489496350892544	
1.53517587939698	0.0507274039855776	
1.54522613065327	0.0525418321648479	
1.55527638190955	0.0543937926493543	
1.56532663316583	0.056284206302152	
1.57537688442211	0.0582140423103024	
1.58542713567839	0.060184318672996	
1.59547738693467	0.0621961026945907	
1.60552763819095	0.0642505114826433	
1.61557788944724	0.0663487124509743	
1.62562814070352	0.0684919238277946	
1.6356783919598	0.0706814151689894	
1.64572864321608	0.0729185078765724	
1.65577889447236	0.0752045757223732	
1.66582914572864	0.0775410453770284	
1.67587939698492	0.0799293969443076	
1.68592964824121	0.0823711645008345	
1.69597989949749	0.0848679366412579	
1.70603015075377	0.087421357028953	
1.71608040201005	0.0900331249522424	
1.72613065326633	0.092704995886276	
1.73618090452261	0.09543878206056	
1.74623115577889	0.098236353032239	
1.75628140703518	0.101099636265148	
1.76633165829146	0.104030617714729	
1.77638190954774	0.107031342418846	
1.78643216080402	0.110103915094585	
1.7964824120603	0.113250500741043	
1.80653266331658	0.116473325248264	
1.81658291457286	0.119774676012268	
1.82663316582915	0.123156902556335	
1.83668341708543	0.126622417158537	
1.84673366834171	0.130173695485625	
1.85678391959799	0.133813277233314	
1.86683417085427	0.13754376677303	
1.87688442211055	0.141367833805197	
1.88693467336683	0.145288214019124	
1.89698492462312	0.149307709759544	
1.9070351758794	0.153429190699909	
1.91708542713568	0.157655594522463	
1.92713567839196	0.161989927605189	
1.93718592964824	0.166435265715717	
1.94723618090452	0.170994754712202	
1.9572864321608	0.175671611251324	
1.96733668341709	0.180469123503398	
1.97738693467337	0.185390651874746	
1.98743718592965	0.190439629737339	
1.99748743718593	0.195619564165816	
2.00753768844221	0.200934036681949	
2.01758793969849	0.206386704006636	
2.02763819095477	0.21198129881947	
2.03768844221106	0.217721630526007	
2.04773869346734	0.223611586032748	
2.05778894472362	0.229655130529991	
2.0678391959799	0.235856308282558	
2.07788944723618	0.242219243428527	
2.08793969849246	0.248748140786016	
2.09798994974874	0.255447286668142	
2.10804020100502	0.262321049706175	
2.11809045226131	0.269373881681048	
2.12814070351759	0.276610318363238	
2.13819095477387	0.284034980361124	
2.14824120603015	0.291652573977958	
2.15829145728643	0.299467892077429	
2.16834170854271	0.307485814958026	
2.17839195979899	0.315711311236212	
2.18844221105528	0.324149438738496	
2.19849246231156	0.332805345402555	
2.20854271356784	0.341684270187441	
2.21859296482412	0.350791543992971	
2.2286432160804	0.360132590588412	
2.23869346733668	0.369712927550564	
2.24874371859296	0.379538167211289	
2.25879396984925	0.389614017614624	
2.26884422110553	0.39994628348358	
2.27889447236181	0.410540867196664	
2.28894472361809	0.421403769774308	
2.29899497487437	0.432541091875235	
2.30904522613065	0.443959034802907	
2.31909547738693	0.455663901522119	
2.32914572864322	0.467662097685874	
2.3391959798995	0.479960132672634	
2.34924623115578	0.492564620634049	
2.35929648241206	0.505482281553244	
2.36934673366834	0.51871994231383	
2.37939698492462	0.532284537779697	
2.3894472361809	0.546183111885705	
2.39949748743719	0.560422818739417	
2.40954773869347	0.57501092373392	
2.41959798994975	0.589954804671949	
2.42964824120603	0.605261952901291	
2.43969849246231	0.620939974461713	
2.44974874371859	0.636996591243463	
2.45979899497487	0.65343964215746	
2.46984924623116	0.6702770843173	
2.47989949748744	0.687516994233221	
2.48994974874372	0.705167569018139	
2.5	0.723237127605808	


==> figures/WP3-theorem-std-5.tsv <==
0.5	0.0488162735958713	
0.510050251256281	0.0464533778382736	
0.520100502512563	0.044150666047206	
0.530150753768844	0.0419093142701417	
0.540201005025126	0.0397303133459667	
0.550251256281407	0.0376144789848157	
0.560301507537688	0.0355624612582404	
0.57035175879397	0.0335747535498922	
0.580402010050251	0.0316517010116639	
0.590452261306533	0.0297935085656336	
0.600502512562814	0.0280002484881025	
0.610552763819096	0.0262718676084477	
0.620603015075377	0.0246081941523443	
0.630653266331658	0.0230089442561128	
0.64070351758794	0.021473728176453	
0.650753768844221	0.0200020562176115	
0.660804020100503	0.0185933443960489	
0.670854271356784	0.0172469198609059	
0.680904522613065	0.0159620260869811	
0.690954773869347	0.0147378278555154	
0.701005025125628	0.0135734160367972	
0.71105527638191	0.0124678121874548	
0.721105527638191	0.0114199729742644	
0.731155778894472	0.010428794435366	
0.741206030150754	0.00949311608893217	
0.751256281407035	0.00861172489856891	
0.761306532663317	0.00778335910403024	
0.771356783919598	0.00700671192519949	
0.781407035175879	0.00628043514671449	
0.791457286432161	0.00560314259009345	
0.801507537688442	0.00497341347974258	
0.811557788944724	0.00438979570879448	
0.821608040201005	0.00385080901033166	
0.831658291457286	0.00335494803919071	
0.841708542713568	0.002900685369215	
0.851758793969849	0.00248647441052586	
0.861809045226131	0.00211075225111038	
0.871859296482412	0.00177194242677793	
0.881909547738693	0.00146845762331345	
0.891959798994975	0.00119870231445351	
0.902010050251256	0.000961075339129465	
0.912060301507538	0.000753972421258823	
0.922110552763819	0.000575788635221932	
0.9321608040201	0.00042492082003431	
0.942211055276382	0.000299769945115889	
0.952261306532663	0.000198743430466857	
0.962311557788945	0.000120257423985716	
0.972361809045226	6.27390386095878e-05	
0.982412060301508	2.46285519201798e-05	
0.992462311557789	4.38157084301075e-06	
1.00251256281407	4.71164074125206e-07	
1.01256281407035	1.13899649004222e-05	
1.02261306532663	3.56522471403368e-05	
1.03266331658291	7.17959770255208e-05	
1.0427135678392	0.000118384843977432	
1.05276381909548	0.000174010273413143	
1.06281407035176	0.000237293424952655	
1.07286432160804	0.000306887179708842	
1.08291457286432	0.000381478120739126	
1.0929648241206	0.000459788511248639	
1.10301507537688	0.000540578275790236	
1.11306532663317	0.000622646990550907	
1.12311557788945	0.000704835889906051	
1.13316582914573	0.000786029897845688	
1.14321608040201	0.000865159694744745	
1.15326633165829	0.000941203832426465	
1.16331658291457	0.00101319091378774	
1.17336683417085	0.00108020185775703	
1.18341708542714	0.00114137227654061	
1.19346733668342	0.00119589500072914	
1.2035175879397	0.00124302280002111	
1.21356783919598	0.00128207136483017	
1.22361809045226	0.00131242263964315	
1.23366834170854	0.00133352863711819	
1.24371859296482	0.00134491591981473	
1.25376884422111	0.00134619102627521	
1.26381909547739	0.00133704727325742	
1.27386934673367	0.00131727385821246	
1.28391959798995	0.00128676926889798	
1.29396984924623	0.0012455620005024	
1.30402010050251	0.00119384328191942	
1.31407035175879	0.00113202005439518	
1.32412060301508	0.0010608031478628	
1.33417085427136	0.000981358383918238	
1.34422110552764	0.000895572524222235	
1.35427135678392	0.000806528528717427	
1.3643216080402	0.00071933904277957	
1.37437185929648	0.000642447526904501	
1.38442211055276	0.000588881310661324	
1.39447236180905	0.000574869004444877	
1.40452261306533	0.000612404693680781	
1.41457286432161	0.000701322637162269	
1.42462311557789	0.000832027749006694	
1.43467336683417	0.000993696444012861	
1.44472361809045	0.00117816660953455	
1.45477386934673	0.0013799742417078	
1.46482412060302	0.00159546312325362	
1.4748743718593	0.0018220565877487	
1.48492462311558	0.00205780447119998	
1.49497487437186	0.00230111947657222	
1.50502512562814	0.00255062449366921	
1.51507537688442	0.00280506266438832	
1.5251256281407	0.00306324313561574	
1.53517587939698	0.00332400753987007	
1.54522613065327	0.00358620883582256	
1.55527638190955	0.00384869772548046	
1.56532663316583	0.00411031384469894	
1.57537688442211	0.0043698800421174	
1.58542713567839	0.00462619870936854	
1.59547738693467	0.00487804951025219	
1.60552763819095	0.00512418809111526	
1.61557788944724	0.00536334550134259	
1.62562814070352	0.00559422814710975	
1.6356783919598	0.00581551816403878	
1.64572864321608	0.00602587413747043	
1.65577889447236	0.00622393213040797	
1.66582914572864	0.00640830700373242	
1.67587939698492	0.00657759403450245	
1.68592964824121	0.00673037085867146	
1.69597989949749	0.00686519978683457	
1.70603015075377	0.00698063056812179	
1.71608040201005	0.00707520371126046	
1.72613065326633	0.00714745451733228	
1.73618090452261	0.00719591804193868	
1.74623115577889	0.00721913529450513	
1.75628140703518	0.00721566111349093	
1.76633165829146	0.0071840743586446	
1.77638190954774	0.00712299144458205	
1.78643216080402	0.00703108482618815	
1.7964824120603	0.00690710876263473	
1.80653266331658	0.00674993589504963	
1.81658291457286	0.00655861023134009	
1.82663316582915	0.00633242560726288	
1.83668341708543	0.00607104470383044	
1.84673366834171	0.00577468436566658	
1.85678391959799	0.00544441234894267	
1.86683417085427	0.00508263654461946	
1.87688442211055	0.00469393470430329	
1.88693467336683	0.00428649438695622	
1.89698492462312	0.00387462903348329	
1.9070351758794	0.00348301776579489	
1.91708542713568	0.00315280915752188	
1.92713567839196	0.00294611326187487	
1.93718592964824	0.00293644507864419	
1.94723618090452	0.0031745875162884	
1.9572864321608	0.0036594825752124	
1.96733668341709	0.00435329389112012	
1.97738693467337	0.00521408669830556	
1.98743718592965	0.00621092953517775	
1.99748743718593	0.00732427360304902	
2.00753768844221	0.00854252297312064	
2.01758793969849	0.00985906526058782	
2.02763819095477	0.0112703450862421	
2.03768844221106	0.0127747045347677	
2.04773869346734	0.014371692521065	
2.05778894472362	0.0160616478193584	
2.0678391959799	0.0178454415709672	
2.07788944723618	0.0197243142026605	
2.08793969849246	0.0216997694938195	
2.09798994974874	0.0237735040842271	
2.10804020100502	0.0259473594957592	
2.11809045226131	0.028223288789269	
2.12814070351759	0.0306033329428868	
2.13819095477387	0.0330896038187724	
2.14824120603015	0.0356842716786335	
2.15829145728643	0.0383895558941752	
2.16834170854271	0.0412077179373912	
2.17839195979899	0.0441410560216001	
2.18844221105528	0.0471919009541383	
2.19849246231156	0.0503626128895354	
2.20854271356784	0.053655578759838	
2.21859296482412	0.0570732102196867	
2.2286432160804	0.0606179419866534	
2.23869346733668	0.0642922304880687	
2.24874371859296	0.0680985527475153	
2.25879396984925	0.072039405460411	
2.26884422110553	0.0761173042199261	
2.27889447236181	0.0803347828633181	
2.28894472361809	0.0846943929154127	
2.29899497487437	0.0891987031110037	
2.30904522613065	0.0938502989817519	
2.31909547738693	0.0986517824961606	
2.32914572864322	0.103605771743431	
2.3391959798995	0.108714900653901	
2.34924623115578	0.113981818750007	
2.35929648241206	0.119409190923004	
2.36934673366834	0.124999697231417	
2.37939698492462	0.130756032717984	
2.3894472361809	0.136680907242372	
2.39949748743719	0.14277704532745	
2.40954773869347	0.149047186017231	
2.41959798994975	0.155494082744927	
2.42964824120603	0.162120503209817	
2.43969849246231	0.168929229261773	
2.44974874371859	0.175923056792567	
2.45979899497487	0.18310479563309	
2.46984924623116	0.190477269455878	
2.47989949748744	0.198043315682272	
2.48994974874372	0.205805785393785	
2.5	0.213767543247197	


==> figures/WP3-theorem-std-6.tsv <==
0.5	-0.0488162735958713	
0.510050251256281	-0.0464533778382736	
0.520100502512563	-0.044150666047206	
0.530150753768844	-0.0419093142701417	
0.540201005025126	-0.0397303133459667	
0.550251256281407	-0.0376144789848157	
0.560301507537688	-0.0355624612582404	
0.57035175879397	-0.0335747535498922	
0.580402010050251	-0.0316517010116639	
0.590452261306533	-0.0297935085656336	
0.600502512562814	-0.0280002484881025	
0.610552763819096	-0.0262718676084477	
0.620603015075377	-0.0246081941523443	
0.630653266331658	-0.0230089442561128	
0.64070351758794	-0.021473728176453	
0.650753768844221	-0.0200020562176115	
0.660804020100503	-0.0185933443960489	
0.670854271356784	-0.0172469198609059	
0.680904522613065	-0.0159620260869811	
0.690954773869347	-0.0147378278555154	
0.701005025125628	-0.0135734160367972	
0.71105527638191	-0.0124678121874548	
0.721105527638191	-0.0114199729742644	
0.731155778894472	-0.010428794435366	
0.741206030150754	-0.00949311608893217	
0.751256281407035	-0.00861172489856891	
0.761306532663317	-0.00778335910403024	
0.771356783919598	-0.00700671192519949	
0.781407035175879	-0.00628043514671449	
0.791457286432161	-0.00560314259009345	
0.801507537688442	-0.00497341347974258	
0.811557788944724	-0.00438979570879448	
0.821608040201005	-0.00385080901033166	
0.831658291457286	-0.00335494803919071	
0.841708542713568	-0.002900685369215	
0.851758793969849	-0.00248647441052586	
0.861809045226131	-0.00211075225111038	
0.871859296482412	-0.00177194242677793	
0.881909547738693	-0.00146845762331345	
0.891959798994975	-0.00119870231445351	
0.902010050251256	-0.000961075339129465	
0.912060301507538	-0.000753972421258823	
0.922110552763819	-0.000575788635221932	
0.9321608040201	-0.00042492082003431	
0.942211055276382	-0.000299769945115889	
0.952261306532663	-0.000198743430466857	
0.962311557788945	-0.000120257423985716	
0.972361809045226	-6.27390386095878e-05	
0.982412060301508	-2.46285519201798e-05	
0.992462311557789	-4.38157084301075e-06	
1.00251256281407	-4.71164074125206e-07	
1.01256281407035	-1.13899649004222e-05	
1.02261306532663	-3.56522471403368e-05	
1.03266331658291	-7.17959770255208e-05	
1.0427135678392	-0.000118384843977432	
1.05276381909548	-0.000174010273413143	
1.06281407035176	-0.000237293424952655	
1.07286432160804	-0.000306887179708842	
1.08291457286432	-0.000381478120739126	
1.0929648241206	-0.000459788511248639	
1.10301507537688	-0.000540578275790236	
1.11306532663317	-0.000622646990550907	
1.12311557788945	-0.000704835889906051	
1.13316582914573	-0.000786029897845688	
1.14321608040201	-0.000865159694744745	
1.15326633165829	-0.000941203832426465	
1.16331658291457	-0.00101319091378774	
1.17336683417085	-0.00108020185775703	
1.18341708542714	-0.00114137227654061	
1.19346733668342	-0.00119589500072914	
1.2035175879397	-0.00124302280002111	
1.21356783919598	-0.00128207136483017	
1.22361809045226	-0.00131242263964315	
1.23366834170854	-0.00133352863711819	
1.24371859296482	-0.00134491591981473	
1.25376884422111	-0.00134619102627521	
1.26381909547739	-0.00133704727325742	
1.27386934673367	-0.00131727385821246	
1.28391959798995	-0.00128676926889798	
1.29396984924623	-0.0012455620005024	
1.30402010050251	-0.00119384328191942	
1.31407035175879	-0.00113202005439518	
1.32412060301508	-0.0010608031478628	
1.33417085427136	-0.000981358383918238	
1.34422110552764	-0.000895572524222235	
1.35427135678392	-0.000806528528717427	
1.3643216080402	-0.00071933904277957	
1.37437185929648	-0.000642447526904501	
1.38442211055276	-0.000588881310661324	
1.39447236180905	-0.000574869004444877	
1.40452261306533	-0.000612404693680781	
1.41457286432161	-0.000701322637162269	
1.42462311557789	-0.000832027749006694	
1.43467336683417	-0.000993696444012861	
1.44472361809045	-0.00117816660953455	
1.45477386934673	-0.0013799742417078	
1.46482412060302	-0.00159546312325362	
1.4748743718593	-0.0018220565877487	
1.48492462311558	-0.00205780447119998	
1.49497487437186	-0.00230111947657222	
1.50502512562814	-0.00255062449366921	
1.51507537688442	-0.00280506266438832	
1.5251256281407	-0.00306324313561574	
1.53517587939698	-0.00332400753987007	
1.54522613065327	-0.00358620883582256	
1.55527638190955	-0.00384869772548046	
1.56532663316583	-0.00411031384469894	
1.57537688442211	-0.0043698800421174	
1.58542713567839	-0.00462619870936854	
1.59547738693467	-0.00487804951025219	
1.60552763819095	-0.00512418809111526	
1.61557788944724	-0.00536334550134259	
1.62562814070352	-0.00559422814710975	
1.6356783919598	-0.00581551816403878	
1.64572864321608	-0.00602587413747043	
1.65577889447236	-0.00622393213040797	
1.66582914572864	-0.00640830700373242	
1.67587939698492	-0.00657759403450245	
1.68592964824121	-0.00673037085867146	
1.69597989949749	-0.00686519978683457	
1.70603015075377	-0.00698063056812179	
1.71608040201005	-0.00707520371126046	
1.72613065326633	-0.00714745451733228	
1.73618090452261	-0.00719591804193868	
1.74623115577889	-0.00721913529450513	
1.75628140703518	-0.00721566111349093	
1.76633165829146	-0.0071840743586446	
1.77638190954774	-0.00712299144458205	
1.78643216080402	-0.00703108482618815	
1.7964824120603	-0.00690710876263473	
1.80653266331658	-0.00674993589504963	
1.81658291457286	-0.00655861023134009	
1.82663316582915	-0.00633242560726288	
1.83668341708543	-0.00607104470383044	
1.84673366834171	-0.00577468436566658	
1.85678391959799	-0.00544441234894267	
1.86683417085427	-0.00508263654461946	
1.87688442211055	-0.00469393470430329	
1.88693467336683	-0.00428649438695622	
1.89698492462312	-0.00387462903348329	
1.9070351758794	-0.00348301776579489	
1.91708542713568	-0.00315280915752188	
1.92713567839196	-0.00294611326187487	
1.93718592964824	-0.00293644507864419	
1.94723618090452	-0.0031745875162884	
1.9572864321608	-0.0036594825752124	
1.96733668341709	-0.00435329389112012	
1.97738693467337	-0.00521408669830556	
1.98743718592965	-0.00621092953517775	
1.99748743718593	-0.00732427360304902	
2.00753768844221	-0.00854252297312064	
2.01758793969849	-0.00985906526058782	
2.02763819095477	-0.0112703450862421	
2.03768844221106	-0.0127747045347677	
2.04773869346734	-0.014371692521065	
2.05778894472362	-0.0160616478193584	
2.0678391959799	-0.0178454415709672	
2.07788944723618	-0.0197243142026605	
2.08793969849246	-0.0216997694938195	
2.09798994974874	-0.0237735040842271	
2.10804020100502	-0.0259473594957592	
2.11809045226131	-0.028223288789269	
2.12814070351759	-0.0306033329428868	
2.13819095477387	-0.0330896038187724	
2.14824120603015	-0.0356842716786335	
2.15829145728643	-0.0383895558941752	
2.16834170854271	-0.0412077179373912	
2.17839195979899	-0.0441410560216001	
2.18844221105528	-0.0471919009541383	
2.19849246231156	-0.0503626128895354	
2.20854271356784	-0.053655578759838	
2.21859296482412	-0.0570732102196867	
2.2286432160804	-0.0606179419866534	
2.23869346733668	-0.0642922304880687	
2.24874371859296	-0.0680985527475153	
2.25879396984925	-0.072039405460411	
2.26884422110553	-0.0761173042199261	
2.27889447236181	-0.0803347828633181	
2.28894472361809	-0.0846943929154127	
2.29899497487437	-0.0891987031110037	
2.30904522613065	-0.0938502989817519	
2.31909547738693	-0.0986517824961606	
2.32914572864322	-0.103605771743431	
2.3391959798995	-0.108714900653901	
2.34924623115578	-0.113981818750007	
2.35929648241206	-0.119409190923004	
2.36934673366834	-0.124999697231417	
2.37939698492462	-0.130756032717984	
2.3894472361809	-0.136680907242372	
2.39949748743719	-0.14277704532745	
2.40954773869347	-0.149047186017231	
2.41959798994975	-0.155494082744927	
2.42964824120603	-0.162120503209817	
2.43969849246231	-0.168929229261773	
2.44974874371859	-0.175923056792567	
2.45979899497487	-0.18310479563309	
2.46984924623116	-0.190477269455878	
2.47989949748744	-0.198043315682272	
2.48994974874372	-0.205805785393785	
2.5	-0.213767543247197	


==> figures/WP3-theorem-std-7.tsv <==
0.5	5.18580084609699e-05	
0.510050251256281	0.00047309561453579	
0.520100502512563	0.000822638048602498	
0.530150753768844	0.00110207767109904	
0.540201005025126	0.00136353392981525	
0.550251256281407	0.00158770442336897	
0.560301507537688	0.00175896314972523	
0.57035175879397	0.00187103264641264	
0.580402010050251	0.00200513360594479	
0.590452261306533	0.00205427715761197	
0.600502512562814	0.00212611110219485	
0.610552763819096	0.00213723198539983	
0.620603015075377	0.00213101877750721	
0.630653266331658	0.00213991319850781	
0.64070351758794	0.00210410239042691	
0.650753768844221	0.00205923627069882	
0.660804020100503	0.00200200422455032	
0.670854271356784	0.00194741224513728	
0.680904522613065	0.00185065807099494	
0.690954773869347	0.00177284648769915	
0.701005025125628	0.00169645324565182	
0.71105527638191	0.00159621093123929	
0.721105527638191	0.00152843433250549	
0.731155778894472	0.00142615396412982	
0.741206030150754	0.00132650119544664	
0.751256281407035	0.00124884567343475	
0.761306532663317	0.00115421638509483	
0.771356783919598	0.00108156627821154	
0.781407035175879	0.000990775364221985	
0.791457286432161	0.000905403493307144	
0.801507537688442	0.000821153091024929	
0.811557788944724	0.000725215830914561	
0.821608040201005	0.0006724781051477	
0.831658291457286	0.000594472978499017	
0.841708542713568	0.000530532358028246	
0.851758793969849	0.000493331942861275	
0.861809045226131	0.000436407450894905	
0.871859296482412	0.00035846904249448	
0.881909547738693	0.000308026503590408	
0.891959798994975	0.000291914576477925	
0.902010050251256	0.000245671933105207	
0.912060301507538	0.000205764787558405	
0.922110552763819	0.000125860667020472	
0.9321608040201	0.000117432586251631	
0.942211055276382	8.09161642809642e-05	
0.952261306532663	6.2228062755576e-05	
0.962311557788945	3.80678734606121e-05	
0.972361809045226	5.70505362373908e-06	
0.982412060301508	-2.2837981262569e-05	
0.992462311557789	-2.76927181270814e-05	
1.00251256281407	-3.07402809420765e-05	
1.01256281407035	-5.217631312604e-05	
1.02261306532663	-6.26659035622978e-05	
1.03266331658291	-5.46709318176575e-05	
1.0427135678392	-4.09174769799847e-05	
1.05276381909548	-3.3978896341047e-05	
1.06281407035176	-4.40692452214897e-05	
1.07286432160804	-2.17504820834158e-05	
1.08291457286432	9.77602850138481e-06	
1.0929648241206	1.0065295064976e-05	
1.10301507537688	2.53458927690353e-05	
1.11306532663317	3.9342396202624e-05	
1.12311557788945	6.91890658637284e-05	
1.13316582914573	6.0654196217591e-05	
1.14321608040201	8.99388420587677e-05	
1.15326633165829	0.000122775668301767	
1.16331658291457	0.000156301992933816	
1.17336683417085	0.000166839715899592	
1.18341708542714	0.000185102677944471	
1.19346733668342	0.000204220576467851	
1.2035175879397	0.000209296285245575	
1.21356783919598	0.000209883107856079	
1.22361809045226	0.000235011415543163	
1.23366834170854	0.000210154160947162	
1.24371859296482	0.000224781292784026	
1.25376884422111	0.000224366835742451	
1.26381909547739	0.000228900821531042	
1.27386934673367	0.000221442526551652	
1.28391959798995	0.000220490039863908	
1.29396984924623	0.000184142079388661	
1.30402010050251	0.000179138201536144	
1.31407035175879	0.00015240199399047	
1.32412060301508	0.000117801147695662	
1.33417085427136	8.1519005862063e-05	
1.34422110552764	1.52229843948248e-05	
1.35427135678392	-5.53656803186087e-05	
1.3643216080402	-9.74734926244558e-05	
1.37437185929648	-0.0001658515317704	
1.38442211055276	-0.000222671523115281	
1.39447236180905	-0.000344429255348722	
1.40452261306533	-0.000399303864467626	
1.41457286432161	-0.000513015541369732	
1.42462311557789	-0.00060604753231619	
1.43467336683417	-0.000715969206215306	
1.44472361809045	-0.000859727954406253	
1.45477386934673	-0.000993362466238601	
1.46482412060302	-0.00109952679664893	
1.4748743718593	-0.00122302076191882	
1.48492462311558	-0.00138947780975851	
1.49497487437186	-0.00152395141908901	
1.50502512562814	-0.00165961299608064	
1.51507537688442	-0.00182680210626351	
1.5251256281407	-0.00196880714477476	
1.53517587939698	-0.00211763220852035	
1.54522613065327	-0.00225714359433216	
1.55527638190955	-0.00239236673900134	
1.56532663316583	-0.0025424817338866	
1.57537688442211	-0.00267398610248204	
1.58542713567839	-0.00282055678936199	
1.59547738693467	-0.0029297183115462	
1.60552763819095	-0.00306948834227772	
1.61557788944724	-0.00318092059383623	
1.62562814070352	-0.00328592216838786	
1.6356783919598	-0.00339298490698781	
1.64572864321608	-0.00348863624220108	
1.65577889447236	-0.00357605570212804	
1.66582914572864	-0.0036717902801362	
1.67587939698492	-0.00375392339675074	
1.68592964824121	-0.00381305029801826	
1.69597989949749	-0.00389141579120977	
1.70603015075377	-0.00392606079135316	
1.71608040201005	-0.00394610030111142	
1.72613065326633	-0.00399506349597267	
1.73618090452261	-0.00400880875537535	
1.74623115577889	-0.00404693132046408	
1.75628140703518	-0.00401093164385191	
1.76633165829146	-0.00401932546678729	
1.77638190954774	-0.003971181516504	
1.78643216080402	-0.0039458371670591	
1.7964824120603	-0.00390442974531346	
1.80653266331658	-0.00385611823170606	
1.81658291457286	-0.00377807629416083	
1.82663316582915	-0.00370742898605148	
1.83668341708543	-0.00361012961136531	
1.84673366834171	-0.00349041015650986	
1.85678391959799	-0.00337597910099952	
1.86683417085427	-0.00325441418489003	
1.87688442211055	-0.00308054285537018	
1.88693467336683	-0.00292293252744447	
1.89698492462312	-0.0027540414219871	
1.9070351758794	-0.00255989612205987	
1.91708542713568	-0.00233668316836333	
1.92713567839196	-0.00210464405280586	
1.93718592964824	-0.00187028702243897	
1.94723618090452	-0.00157723378981078	
1.9572864321608	-0.00135220370217581	
1.96733668341709	-0.000996819568226393	
1.97738693467337	-0.000701671115979963	
1.98743718592965	-0.000332250048266758	
1.99748743718593	4.42920045058415e-05	
2.00753768844221	0.000420883983121456	
2.01758793969849	0.000824895183919594	
2.02763819095477	0.00128136319971883	
2.03768844221106	0.00174360022543674	
2.04773869346734	0.00219427363772073	
2.05778894472362	0.00272230550748809	
2.0678391959799	0.00325530633642135	
2.07788944723618	0.00384397691231619	
2.08793969849246	0.0044276432190129	
2.09798994974874	0.00504070393529865	
2.10804020100502	0.00572737393255274	
2.11809045226131	0.00642485045346319	
2.12814070351759	0.00714955034462328	
2.13819095477387	0.0079310832212709	
2.14824120603015	0.00872280593946329	
2.15829145728643	0.00956729135014811	
2.16834170854271	0.0104589726983697	
2.17839195979899	0.0113807869870719	
2.18844221105528	0.0123724174038315	
2.19849246231156	0.0133574278115773	
2.20854271356784	0.0144373725396019	
2.21859296482412	0.0155435622131126	
2.2286432160804	0.0167142460827296	
2.23869346733668	0.0179078559878221	
2.24874371859296	0.0191582874927043	
2.25879396984925	0.0204663130008065	
2.26884422110553	0.0218158159646649	
2.27889447236181	0.0232530913575335	
2.28894472361809	0.0246945603571493	
2.29899497487437	0.0262286578707958	
2.30904522613065	0.0278186496279531	
2.31909547738693	0.0294556006236526	
2.32914572864322	0.0311406601539996	
2.3391959798995	0.0329187123597769	
2.34924623115578	0.0347258163881108	
2.35929648241206	0.0366043395184175	
2.36934673366834	0.0385814541553255	
2.37939698492462	0.0405974670022093	
2.3894472361809	0.0426892112670174	
2.39949748743719	0.0448480732564924	
2.40954773869347	0.0470689033076539	
2.41959798994975	0.0494077490493634	
2.42964824120603	0.0517582562513557	
2.43969849246231	0.0542186845040842	
2.44974874371859	0.0567643801523765	
2.45979899497487	0.0593761726477275	
2.46984924623116	0.062086344915592	
2.47989949748744	0.0648763755791162	
2.48994974874372	0.0677535906072269	
2.5	0.0707093110230179	


==> figures/WP3-theorem-std-8.tsv <==
0.5	0.00972706587570804	
0.510050251256281	0.00862075206365742	
0.520100502512563	0.00761233790173832	
0.530150753768844	0.00671138282906858	
0.540201005025126	0.00587980727639814	
0.550251256281407	0.00511925319802442	
0.560301507537688	0.00445687764238833	
0.57035175879397	0.00381224353314691	
0.580402010050251	0.00325894230657719	
0.590452261306533	0.00275582515893857	
0.600502512562814	0.00227780038464287	
0.610552763819096	0.0018608656166228	
0.620603015075377	0.00148964825998754	
0.630653266331658	0.00112461005777109	
0.64070351758794	0.000815501645297312	
0.650753768844221	0.000532531067412689	
0.660804020100503	0.000285156366240269	
0.670854271356784	6.94921686748007e-05	
0.680904522613065	-0.000114019483696826	
0.690954773869347	-0.000292339627421256	
0.701005025125628	-0.000422936619619341	
0.71105527638191	-0.000556588332868646	
0.721105527638191	-0.000656755400806563	
0.731155778894472	-0.000732441881167833	
0.741206030150754	-0.000780688828367904	
0.751256281407035	-0.000815543291657672	
0.761306532663317	-0.000866593507103275	
0.771356783919598	-0.000850968657877704	
0.781407035175879	-0.000884601523931661	
0.791457286432161	-0.000835900205746753	
0.801507537688442	-0.000841372131548113	
0.811557788944724	-0.000801307627238845	
0.821608040201005	-0.000737664162582252	
0.831658291457286	-0.000702060454338849	
0.841708542713568	-0.000661128630637275	
0.851758793969849	-0.000595843469480162	
0.861809045226131	-0.000534127815341456	
0.871859296482412	-0.000461620969823162	
0.881909547738693	-0.000419782122308643	
0.891959798994975	-0.000343900631281535	
0.902010050251256	-0.000280877850926675	
0.912060301507538	-0.000214567670945076	
0.922110552763819	-0.000148656993087748	
0.9321608040201	-8.74543239599568e-05	
0.942211055276382	-4.32787566548853e-05	
0.952261306532663	-9.56360497905706e-07	
0.962311557788945	7.73856449010069e-05	
0.972361809045226	0.00012059368292805	
0.982412060301508	0.000146728533267027	
0.992462311557789	0.000192628893967317	
1.00251256281407	0.000217208818909853	
1.01256281407035	0.000281935234002884	
1.02261306532663	0.000303101924691074	
1.03266331658291	0.000316465237558017	
1.0427135678392	0.000341967647314867	
1.05276381909548	0.000363036215593304	
1.06281407035176	0.000380541586591399	
1.07286432160804	0.000393087879541287	
1.08291457286432	0.000408226434582826	
1.0929648241206	0.000430435946757513	
1.10301507537688	0.000407970317751083	
1.11306532663317	0.000422653339630319	
1.12311557788945	0.000426769186582465	
1.13316582914573	0.000417278465383752	
1.14321608040201	0.000419679539362505	
1.15326633165829	0.000390887526472206	
1.16331658291457	0.000404910460610086	
1.17336683417085	0.000385752911799653	
1.18341708542714	0.000378764840878176	
1.19346733668342	0.000364387478539285	
1.2035175879397	0.000352844262840435	
1.21356783919598	0.000344590927916055	
1.22361809045226	0.000313634595114021	
1.23366834170854	0.000318717834971061	
1.24371859296482	0.000329376065466569	
1.25376884422111	0.000345986922224206	
1.26381909547739	0.000322203882976435	
1.27386934673367	0.00033117848888109	
1.28391959798995	0.000350285878674139	
1.29396984924623	0.000365232765766166	
1.30402010050251	0.000369375377635262	
1.31407035175879	0.000390239883239385	
1.32412060301508	0.000393079919295491	
1.33417085427136	0.000450068091992772	
1.34422110552764	0.000458453021613181	
1.35427135678392	0.000496949112440692	
1.3643216080402	0.00050891087094973	
1.37437185929648	0.000539638151531907	
1.38442211055276	0.00057229722450014	
1.39447236180905	0.000614197347583278	
1.40452261306533	0.000680099973000559	
1.41457286432161	0.00070152466353246	
1.42462311557789	0.000738607276784542	
1.43467336683417	0.00080372069362955	
1.44472361809045	0.000832898311786678	
1.45477386934673	0.000879795793814253	
1.46482412060302	0.000947714270354894	
1.4748743718593	0.000987309912101608	
1.48492462311558	0.00104176484434682	
1.49497487437186	0.00108440855947833	
1.50502512562814	0.00114135334876675	
1.51507537688442	0.0011809856867746	
1.5251256281407	0.00123973442154313	
1.53517587939698	0.00128208955906217	
1.54522613065327	0.00130566677981658	
1.55527638190955	0.00135624890934949	
1.56532663316583	0.00138873373242987	
1.57537688442211	0.00141106560954096	
1.58542713567839	0.00144434069041832	
1.59547738693467	0.00147945058068455	
1.60552763819095	0.00148841636952035	
1.61557788944724	0.00150903643914369	
1.62562814070352	0.00151275827756869	
1.6356783919598	0.00154617556682535	
1.64572864321608	0.00156079370404605	
1.65577889447236	0.00156301086660005	
1.66582914572864	0.00157793922595939	
1.67587939698492	0.00160189631984142	
1.68592964824121	0.00158417297089031	
1.69597989949749	0.00158535623746925	
1.70603015075377	0.00160181891391353	
1.71608040201005	0.00160759392002952	
1.72613065326633	0.00159759402224946	
1.73618090452261	0.00159985486894421	
1.74623115577889	0.00161088948002686	
1.75628140703518	0.00162033409505913	
1.76633165829146	0.00161407457579799	
1.77638190954774	0.00160961821052918	
1.78643216080402	0.00161533596401231	
1.7964824120603	0.00162800391757845	
1.80653266331658	0.00162486635471115	
1.81658291457286	0.00167003056856885	
1.82663316582915	0.00167544311530854	
1.83668341708543	0.00169741729745532	
1.84673366834171	0.00174786612414213	
1.85678391959799	0.00177684750745044	
1.86683417085427	0.00183401665458405	
1.87688442211055	0.00190960341110014	
1.88693467336683	0.00196795865249388	
1.89698492462312	0.00204711050347317	
1.9070351758794	0.00213385743061512	
1.91708542713568	0.00224521454233617	
1.92713567839196	0.00236248849104115	
1.93718592964824	0.00251521944756217	
1.94723618090452	0.00268640545895771	
1.9572864321608	0.00287928497414836	
1.96733668341709	0.00307413201718543	
1.97738693467337	0.00330733113470405	
1.98743718592965	0.00358305586975671	
1.99748743718593	0.00385605146053436	
2.00753768844221	0.00417151556770268	
2.01758793969849	0.00451682857617985	
2.02763819095477	0.00487864342962663	
2.03768844221106	0.00528114549468395	
2.04773869346734	0.00571229684576213	
2.05778894472362	0.00618990482673532	
2.0678391959799	0.00670276886705246	
2.07788944723618	0.00721897532045457	
2.08793969849246	0.00780447655962035	
2.09798994974874	0.00843267289066851	
2.10804020100502	0.00908683619335626	
2.11809045226131	0.00978062251395073	
2.12814070351759	0.0105247304913512	
2.13819095477387	0.0113151269788645	
2.14824120603015	0.0121764251881871	
2.15829145728643	0.0130320154233843	
2.16834170854271	0.0139414616056133	
2.17839195979899	0.0149324196871596	
2.18844221105528	0.0159443605945722	
2.19849246231156	0.0170061988985175	
2.20854271356784	0.0181332615756098	
2.21859296482412	0.0192971672468154	
2.2286432160804	0.0205329598359398	
2.23869346733668	0.021803956981735	
2.24874371859296	0.0231239883680523	
2.25879396984925	0.0245116219788368	
2.26884422110553	0.0259639537267216	
2.27889447236181	0.0274596240922733	
2.28894472361809	0.0290061089932863	
2.29899497487437	0.030616261876121	
2.30904522613065	0.0322868102198104	
2.31909547738693	0.034015321588786	
2.32914572864322	0.0358094187570401	
2.3391959798995	0.0376909830818573	
2.34924623115578	0.0395538168748502	
2.35929648241206	0.041548634292754	
2.36934673366834	0.0435821868411139	
2.37939698492462	0.0456999535120826	
2.3894472361809	0.0478880583381027	
2.39949748743719	0.0501102325217797	
2.40954773869347	0.0524013534535701	
2.41959798994975	0.0547463782965814	
2.42964824120603	0.0571683835254824	
2.43969849246231	0.0596412678360618	
2.44974874371859	0.0622083615599998	
2.45979899497487	0.0648416722853273	
2.46984924623116	0.0675359400792139	
2.47989949748744	0.0702562659333577	
2.48994974874372	0.07308786236797	
2.5	0.0759587669326418	


==> figures/WP3-theorem-std-9.tsv <==
0.5	0.02961630348963	
0.510050251256281	0.0278496574667269	
0.520100502512563	0.0262029652615214	
0.530150753768844	0.0246235573637636	
0.540201005025126	0.0231161631685435	
0.550251256281407	0.021681400284252	
0.560301507537688	0.0203404334033541	
0.57035175879397	0.0190417304937347	
0.580402010050251	0.0178326926586236	
0.590452261306533	0.0166441305231317	
0.600502512562814	0.0155395396342548	
0.610552763819096	0.0144793921795638	
0.620603015075377	0.0134525679560618	
0.630653266331658	0.0125021183338982	
0.64070351758794	0.0115974121108693	
0.650753768844221	0.0107312884659743	
0.660804020100503	0.00990648779032721	
0.670854271356784	0.00912458629650659	
0.680904522613065	0.00837669646726757	
0.690954773869347	0.00768786409546673	
0.701005025125628	0.00701523207764998	
0.71105527638191	0.00640020516021655	
0.721105527638191	0.00583196773161454	
0.731155778894472	0.00527002182245218	
0.741206030150754	0.00476842100359631	
0.751256281407035	0.00427910387114316	
0.761306532663317	0.0038316183782241	
0.771356783919598	0.00340977467334591	
0.781407035175879	0.00302935017724826	
0.791457286432161	0.00266143260069329	
0.801507537688442	0.00234819267639708	
0.811557788944724	0.00205878256234371	
0.821608040201005	0.00178119024351053	
0.831658291457286	0.00153688880099745	
0.841708542713568	0.00132100405967073	
0.851758793969849	0.00114047981466747	
0.861809045226131	0.000974521244033966	
0.871859296482412	0.000826249157340087	
0.881909547738693	0.000681224163399552	
0.891959798994975	0.000568372127488281	
0.902010050251256	0.000515230142367873	
0.912060301507538	0.0004219677753734	
0.922110552763819	0.000363504024773587	
0.9321608040201	0.000314710405910912	
0.942211055276382	0.000301257081880113	
0.952261306532663	0.000300875697211378	
0.962311557788945	0.00029834098477588	
0.972361809045226	0.00029335847684786	
0.982412060301508	0.000313553830088686	
0.992462311557789	0.000341039314500691	
1.00251256281407	0.000380985044428961	
1.01256281407035	0.000419117575777062	
1.02261306532663	0.000455520400779008	
1.03266331658291	0.00050385940064146	
1.0427135678392	0.000557364010628447	
1.05276381909548	0.000603380465528769	
1.06281407035176	0.000688512469184666	
1.07286432160804	0.000762730748380847	
1.08291457286432	0.000813756607224381	
1.0929648241206	0.000895405713139397	
1.10301507537688	0.00095660452004509	
1.11306532663317	0.00103777597122345	
1.12311557788945	0.0011149105782633	
1.13316582914573	0.00115562916179135	
1.14321608040201	0.00122645171192204	
1.15326633165829	0.00130414764564035	
1.16331658291457	0.00136606217193069	
1.17336683417085	0.00141562755305014	
1.18341708542714	0.0014561646019966	
1.19346733668342	0.00151754085009115	
1.2035175879397	0.00155390338815264	
1.21356783919598	0.00160350658845454	
1.22361809045226	0.00162316279140695	
1.23366834170854	0.00164229244302172	
1.24371859296482	0.00165008663549004	
1.25376884422111	0.00166038190347795	
1.26381909547739	0.00163593064133716	
1.27386934673367	0.00162012794672828	
1.28391959798995	0.00159358885937744	
1.29396984924623	0.00155768374466003	
1.30402010050251	0.0015092259627969	
1.31407035175879	0.00146426562915636	
1.32412060301508	0.00137838082921693	
1.33417085427136	0.00131102564925323	
1.34422110552764	0.00122685043222637	
1.35427135678392	0.00111354816728682	
1.3643216080402	0.00101550149280705	
1.37437185929648	0.000893820075775764	
1.38442211055276	0.000754640827258513	
1.39447236180905	0.000650330243803232	
1.40452261306533	0.000504096753767058	
1.41457286432161	0.000338592298491314	
1.42462311557789	0.000190937385245782	
1.43467336683417	2.81380923565777e-05	
1.44472361809045	-0.000120528150819865	
1.45477386934673	-0.000274491497247453	
1.46482412060302	-0.000460653231348473	
1.4748743718593	-0.000609973966673394	
1.48492462311558	-0.000802294909965084	
1.49497487437186	-0.000969560494834987	
1.50502512562814	-0.00115432622102496	
1.51507537688442	-0.00133437900327138	
1.5251256281407	-0.00150059989112261	
1.53517587939698	-0.00169406844104891	
1.54522613065327	-0.00185145719011182	
1.55527638190955	-0.00204872657464961	
1.56532663316583	-0.00222506068392736	
1.57537688442211	-0.00238086551213001	
1.58542713567839	-0.00255098815943988	
1.59547738693467	-0.00270239241080894	
1.60552763819095	-0.00285750013539854	
1.61557788944724	-0.00301929735403128	
1.62562814070352	-0.00317109255027948	
1.6356783919598	-0.00331475758125155	
1.64572864321608	-0.00342503886596113	
1.65577889447236	-0.00356241823107961	
1.66582914572864	-0.0036662140478807	
1.67587939698492	-0.00379331212749445	
1.68592964824121	-0.00386731803746265	
1.69597989949749	-0.00393479120146445	
1.70603015075377	-0.00400803439179764	
1.71608040201005	-0.00405952093053763	
1.72613065326633	-0.00412941604622574	
1.73618090452261	-0.00414019930783827	
1.74623115577889	-0.0041668136352131	
1.75628140703518	-0.00415048265854523	
1.76633165829146	-0.00414538423216371	
1.77638190954774	-0.00408847741023255	
1.78643216080402	-0.00405460221801945	
1.7964824120603	-0.00399576957844694	
1.80653266331658	-0.00387097464998742	
1.81658291457286	-0.00377119489020572	
1.82663316582915	-0.00363416813346973	
1.83668341708543	-0.0034985224541888	
1.84673366834171	-0.00331285753148958	
1.85678391959799	-0.00309374535487628	
1.86683417085427	-0.00287265897007227	
1.87688442211055	-0.00260694072677126	
1.88693467336683	-0.00231518000416209	
1.89698492462312	-0.00201762537364747	
1.9070351758794	-0.00165393109800682	
1.91708542713568	-0.00128072731797602	
1.92713567839196	-0.000860154637111421	
1.93718592964824	-0.000398341506840261	
1.94723618090452	8.02739882486136e-05	
1.9572864321608	0.000614434722469248	
1.96733668341709	0.00117249201516856	
1.97738693467337	0.00176276946199838	
1.98743718592965	0.00241251171072498	
1.99748743718593	0.00309609231719765	
2.00753768844221	0.00381110463985834	
2.01758793969849	0.00459106742360937	
2.02763819095477	0.00539748545958307	
2.03768844221106	0.0062770639751184	
2.04773869346734	0.00721003718922031	
2.05778894472362	0.00817651727112079	
2.0678391959799	0.00917080047451968	
2.07788944723618	0.0102600590130724	
2.08793969849246	0.0114015538272527	
2.09798994974874	0.0125552581605941	
2.10804020100502	0.0138130716967533	
2.11809045226131	0.0151246194496331	
2.12814070351759	0.0164969979291829	
2.13819095477387	0.017924073447551	
2.14824120603015	0.019421263337863	
2.15829145728643	0.0209839199563593	
2.16834170854271	0.0226261948939239	
2.17839195979899	0.0243012752614327	
2.18844221105528	0.0260713208887964	
2.19849246231156	0.0278920751624323	
2.20854271356784	0.0298179122909055	
2.21859296482412	0.0317688085213295	
2.2286432160804	0.0338449371853908	
2.23869346733668	0.0359836068834447	
2.24874371859296	0.03819955979165	
2.25879396984925	0.0404883553261843	
2.26884422110553	0.0428856050117012	
2.27889447236181	0.0453523195283694	
2.28894472361809	0.0479217719632956	
2.29899497487437	0.0505778596006543	
2.30904522613065	0.0533350246493569	
2.31909547738693	0.0561577754940128	
2.32914572864322	0.0590910121318569	
2.3391959798995	0.062153672835155	
2.34924623115578	0.0652923388809423	
2.35929648241206	0.0685204446208658	
2.36934673366834	0.0718764769589875	
2.37939698492462	0.0753402733694717	
2.3894472361809	0.0789284069241489	
2.39949748743719	0.0826071506550203	
2.40954773869347	0.0863919711796246	
2.41959798994975	0.0903164004743342	
2.42964824120603	0.0943520218694918	
2.43969849246231	0.0985332324818842	
2.44974874371859	0.10279540590874	
2.45979899497487	0.107214497103213	
2.46984924623116	0.111734212752692	
2.47989949748744	0.116391718538594	
2.48994974874372	0.121170056273929	
2.5	0.126063338013182	

